Critical emergence of quantum theory, spacetime and gravity from generalised trace dynamics

Generalized trace dynamics (GTD) is a deterministic dynamics of aikyons (atoms of space-time-matter) whose near-equilibrium statistical mechanics yields quantum dynamics, while large anti-self-adjoint fluctuations drive spontaneous localisation and emergent classical spacetime. We separate two independent large limits: long-Connes-time coarse-graining of a finite system, which conditionally yields the quantum Ward identities, and the extensive many-aikyon/large-matrix limit required for a collective singularity. We turn the condensed-matter analogy of the E8 x omega E8 programme into a quantitative, falsifiable effective framework. Four coupled composite channels (bifermionic localisation, geometric soldering/Lorentz-Higgs, gauge-invariant electroweak, and matrix-valued flavour) define an exact susceptibility matrix and Legendre effective action, giving zero-mode and free-energy criteria for a common continuous or first-order transition. We pose the nonequilibrium problem in Schwinger-Keldysh form, define a projected fluctuation-dissipation defect and the martingale condition for Born probabilities, identify Newton's constant with the stiffness of the ordered geometric phase, and give conditions under which the Sakharov, constrained-BF, Jacobson, Padmanabhan and Verlinde descriptions of gravity are limits of one substrate. A regulated two-sector surrogate ensemble (a Myers-deformed geometric triple coupled to a matter matrix, with a Grassmann-regulated fermionic extension) shows that selected diagnostics are calculable: exact Adler-Millard charge conservation, a multi-channel first-order jump, a verified fluctuation-dissipation relation and its quench defect, and a fermionic spectral dimension d_s = 1.96 on the emergent two-sphere. The result is a calculational programme, not a completed derivation; the next step is the many-aikyon composite two-point matrix for GTD itself.

==> branch_action.json <==
{"2.0_cold": {"SF": -80.87937458196105, "SF_err": 0.4353516553796848, "SB": 95.89582049205654, "SB_err": 0.6274034132654065}, "2.0_sphere": {"SF": -339.4856019746739, "SF_err": 0.3554777736135781, "SB": 76.93766876490614, "SB_err": 0.633474031913225}, "2.4_cold": {"SF": -134.50421940614137, "SF_err": 0.39480487909624296, "SB": 90.48743688674216, "SB_err": 0.6169382154503515}, "2.4_sphere": {"SF": -371.5811331148798, "SF_err": 0.3289844787923309, "SB": 35.24323578493806, "SB_err": 0.6539700605934636}}

==> ferm_dynamical.json <==
{"am_drift": 9.623236837597757e-16, "points": [{"N": 8, "at": 1.6, "start": "cold", "mean": [0.26569547883530836, 0.31822088077557087, 0.5233895159553666, 0.5188642733766764, 0.13208839907316103], "err": [0.000592114190734756, 0.001098368363782369, 0.0021918137776260507, 0.003111710927160674, 0.0008561544499508106], "o6b": 7.126484636188938, "gap": 0.03286271287205035, "nu": 0.25052083333333336, "acc": 0.9691666666666666, "dt": 0.006344338228396545}, {"N": 8, "at": 1.6, "start": "sphere", "mean": [1.0829627519996794, 0.7297771533318322, 0.77154676954574, 0.34793491608808214, 0.37221276258265495], "err": [0.002960183886644298, 0.003452512889463392, 0.0034890704853979197, 0.0021839896434253966, 0.002422200974901448], "o6b": 0.10683122529214327, "gap": 0.19999999999999754, "nu": 0.04479166666666667, "acc": 0.9941666666666666, "dt": 0.006851885286668269}, {"N": 8, "at": 2.0, "start": "cold", "mean": [0.3508702713294387, 0.4119024127637543, 0.6467918719689039, 0.5078342612955439, 0.17321086020810048], "err": [0.0007484764264051761, 0.001314339147769685, 0.0024068201124187593, 0.0033101943783373816, 0.0011573625860437722], "o6b": 5.432388391916034, "gap": 0.036940088405143165, "nu": 0.17265625, "acc": 0.9866666666666667, "dt": 0.006851885286668269}, {"N": 8, "at": 2.0, "start": "sphere", "mean": [1.3048597935252915, 1.008516929619378, 1.051309553785362, 0.3057700981435792, 0.39587110236633694], "err": [0.0028654923450907553, 0.003520267500035204, 0.0039447580577549185, 0.002162812976564403, 0.002870312027088287], "o6b": 0.10090220329897893, "gap": 0.1999999999999974, "nu": 0.03411458333333333, "acc": 0.995, "dt": 0.006851885286668269}, {"N": 8, "at": 2.2, "start": "cold", "mean": [0.2921802898742087, 0.3734662185322757, 0.6309335700241233, 0.5220596570698823, 0.14508114940323047], "err": [0.0006797509049031865, 0.0013143680766134463, 0.002698911070455688, 0.003632168708692155, 0.001063573561428596], "o6b": 5.074407326488246, "gap": 0.0359358849919684, "nu": 0.23567708333333334, "acc": 0.9608333333333333, "dt": 0.006851885286668269}, {"N": 8, "at": 2.2, "start": "sphere", "mean": [1.4704331234578423, 1.2197439673919621, 1.2841389990116119, 0.27139728170237254, 0.3962096804923029], "err": [0.0029288654818746276, 0.00381522103531792, 0.004522240540979174, 0.0018365174867056922, 0.0027164491131975504], "o6b": 0.09821573186454682, "gap": 0.19999999999999746, "nu": 0.030729166666666665, "acc": 0.9925, "dt": 0.006851885286668269}, {"N": 8, "at": 2.4, "start": "cold", "mean": [0.3049105366633528, 0.40685838906349747, 0.6797227992829513, 0.51381098201551, 0.15088496412346802], "err": [0.0006701690406925098, 0.0013740532128866606, 0.002779243909706652, 0.003539765182383504, 0.0010912793930540749], "o6b": 5.337525151873427, "gap": 0.03585882976430724, "nu": 0.22434895833333332, "acc": 0.9608333333333333, "dt": 0.006851885286668269}, {"N": 8, "at": 2.4, "start": "sphere", "mean": [1.6407308413404402, 1.4539472504438582, 1.5576552760965392, 0.27066264017816777, 0.4425534477986932], "err": [0.0030399661463917545, 0.0041483467800566155, 0.005099272006996076, 0.0018723328124677706, 0.0031444611638719905], "o6b": 0.0959419599675596, "gap": 0.1999999999999974, "nu": 0.021354166666666667, "acc": 0.9891666666666666, "dt": 0.006851885286668269}, {"N": 8, "at": 2.6, "start": "cold", "mean": [0.343629335964045, 0.45030188409959737, 0.7576186401668971, 0.5102361037374562, 0.1669089723241473], "err": [0.0007298408780474914, 0.0013935896029509543, 0.00289290018876951, 0.003952663391796382, 0.0014183206530120407], "o6b": 3.7010842797617087, "gap": 0.04230358999972921, "nu": 0.20221354166666666, "acc": 0.9791666666666666, "dt": 0.006851885286668269}, {"N": 8, "at": 2.6, "start": "sphere", "mean": [1.8755118428057158, 1.7886120174997608, 1.975601859405753, 0.25159313134710376, 0.4693421368155894], "err": [0.003073989964273189, 0.004502082298454664, 0.005968948492967627, 0.0017630096050882823, 0.003229497978422723], "o6b": 0.09369877733224045, "gap": 0.1999999999999967, "nu": 0.015755208333333333, "acc": 0.9883333333333333, "dt": 0.006851885286668269}, {"N": 8, "at": 2.8, "start": "cold", "mean": [0.41006792804497166, 0.5106697474794852, 0.8563137064828354, 0.4672756128248824, 0.1859147269195868], "err": [0.0009239104583481759, 0.0018262224776801298, 0.003416311648281997, 0.002612515927595386, 0.0012501517870962195], "o6b": 3.8814920907169, "gap": 0.039451183131340835, "nu": 0.16497395833333334, "acc": 0.9966666666666667, "dt": 0.0028784497517725057}, {"N": 8, "at": 2.8, "start": "sphere", "mean": [2.065253060231717, 2.0764950092102294, 2.360739529541303, 0.2284715280634554, 0.4688343495804398], "err": [0.0029522067615994664, 0.004641811675722886, 0.006346590658451971, 0.0015363447380724543, 0.0031580079274223694], "o6b": 0.0922388440788149, "gap": 0.199999999999997, "nu": 0.015625, "acc": 0.985, "dt": 0.006344338228396545}, {"N": 8, "at": 3.0, "start": "cold", "mean": [0.4296169072532465, 0.5680991431443562, 0.9324188564532261, 0.4748990227317053, 0.19832649878844522], "err": [0.0008998891359787227, 0.001766980832509942, 0.0033623719655232346, 0.0031777446686522943, 0.001358962514510541], "o6b": 4.127820823168959, "gap": 0.039268438275400795, "nu": 0.15052083333333333, "acc": 0.9816666666666667, "dt": 0.006851885286668269}, {"N": 8, "at": 3.0, "start": "sphere", "mean": [2.351505269609146, 2.5339221269491596, 3.0028191059894627, 0.20772245052322266, 0.4871171952930488], "err": [0.003410971741170981, 0.0055281125570241394, 0.008120562700167698, 0.0015244938772664652, 0.003448153063713774], "o6b": 0.09051822817948665, "gap": 0.1999999999999972, "nu": 0.015625, "acc": 0.9808333333333333, "dt": 0.006851885286668269}]}

==> ferm_quenched.json <==
[{"N": 16, "at": 1.6, "start": "cold", "mf": 0.2, "mean": [0.15062146573830362, 0.027279454104588187, 0.0981160024180669, 0.5697327411996005, 0.08411803610579996, -1.1206103025215883, 10184.210832130122, 0.1873828125], "err": [0.0009260110919096385, 0.0005494491021537539, 0.0008422314982499349, 0.004385950678679127, 0.0008282046593302105, 1.4056150380570012, 9959.654811846474, 0.0012146553310475306], "gap_mean": 0.01672772098865369, "gap_err": 0.0011239624999716076, "grid": [0.049999999999999996, 0.05304748059059452, 0.056280703940190024, 0.05971099099784454, 0.06335035272006645, 0.06721153212650084, 0.07130804891889345, 0.0756542468195633, 0.08026534379513663, 0.0851574853413981, 0.09034780101583308, 0.09585446441580603, 0.10169675681238602, 0.10789513466262918, 0.11447130123670805, 0.12144828261068735, 0.12885050829102954, 0.13670389675313255, 0.1450359461934087, 0.15387583081266717, 0.16325450296793137, 0.17320480155036988, 0.1837615669688204, 0.19496176314151473, 0.20684460692315174, 0.21945170542050085, 0.23282720167733773, 0.24701792923882016, 0.26207357613650323, 0.278046858868177, 0.29499370698170785, 0.3129734589091935, 0.33204906973713344, 0.352287331640111, 0.37375910774982246, 0.3965395802783326, 0.420708513764347, 0.4463505343642412, 0.47355542616577145, 0.5024184455619897, 0.5330406547861263, 0.5655292757752963, 0.5999980656020603, 0.636567714788391, 0.6753662698967254, 0.7165295818777753, 0.7602017817449619, 0.8065357852410244, 0.8556938282638631, 0.9078480349263761, 0.9631810202393258, 1.0218865295274935, 1.084170116817994, 1.1502498645761023, 1.2203571473086954, 1.2947374417090265, 1.373651186179511, 1.4573746927420952, 1.5462011145291992, 1.6404414722428662, 1.7404257431761943, 1.8465040166102042, 1.9590477196316929, 2.0784509176642127, 2.2051316942659143, 2.339533615025518, 2.482127280682191, 2.633411974907474, 2.7939174125188684, 2.9642055942463736, 3.1448727745463243, 3.3365515493527056, 3.539913071076115, 3.7556693986060394, 3.9845759905448737, 4.227434350403563, 4.485094833020909, 4.758459622033049, 5.04848588881852, 5.356189143979813], "NL": [3.38, 3.66, 3.8, 4.2, 4.48, 4.8, 5.06, 5.32, 5.7, 5.84, 6.3, 6.58, 7.0, 7.54, 8.02, 8.52, 8.94, 9.44, 10.0, 10.54, 11.32, 12.0, 12.74, 13.58, 16.88, 17.86, 19.16, 20.38, 22.12, 23.7, 25.44, 27.76, 29.8, 32.06, 34.52, 37.06, 39.76, 42.38, 45.2, 47.86, 50.98, 53.98, 57.0, 60.38, 63.8, 67.34, 71.66, 75.82, 80.76, 86.08, 91.92, 98.44, 105.42, 113.24, 122.22, 132.0, 142.96, 154.78, 168.12, 183.08, 199.26, 217.4, 237.46, 259.44, 283.2, 309.68, 338.22, 368.42, 398.04, 426.46, 452.4, 474.12, 491.3, 502.88, 509.32, 511.48, 512.0, 512.0, 512.0, 512.0], "ds": [1.3451920738178964, 0.98983021893795, 1.163042758686922, 1.3912257264049597, 1.128478159760963, 1.0288577607450335, 0.8692511233310523, 1.0065153826138626, 0.788122122934654, 0.8458085766579071, 1.0082415648190288, 0.8904051585482851, 1.1509244748336709, 1.1495793758590231, 1.0326668266540935, 0.9177582073337227, 0.8665658404646237, 0.9469340158507684, 0.9314860280091466, 1.0478095640988485, 1.0963449170297146, 0.9987056635665326, 1.0453206721189474, 2.37797556161766, 2.3152909927891905, 1.0707059772478438, 1.1154556231470885, 1.214053413518588, 1.2754384715268579, 1.1817971546497255, 1.3362864741502918, 1.3368321365556177, 1.2170586635341607, 1.2425593263465764, 1.2248003345357148, 1.1943211942319394, 1.1336074240995693, 1.0837241311275534, 1.0276754001550614, 1.0169661034234707, 1.0169425503941696, 0.9432862550288235, 0.9468901793320441, 0.9524476276542657, 0.9219779951062108, 0.9818369304534968, 1.0023575152311608, 1.0103131924050786, 1.0725626940562805, 1.0938749626267992, 1.1338761426535129, 1.1580765939453954, 1.183670519592546, 1.2496569712166448, 1.2954796052798443, 1.3246332090475406, 1.345428325978908, 1.3700234341797142, 1.419084405539813, 1.436105060278777, 1.4520205894091873, 1.4822154928915552, 1.4940283775319685, 1.4886846735501678, 1.4959514688184612, 1.500423461471847, 1.4678098781220115, 1.3763007948092678, 1.2363436887621901, 1.0818525353936153, 0.8953182733343112, 0.6971104291657824, 0.4976907684876366, 0.3044194097418256, 0.1433034077190456, 0.044352053233161826, 0.008587441590655942, 1.4210854715202004e-14, 0.0, 0.0], "corr_lead": 3.239894468134576, "lead_ev6": [0.4947852978294184, 0.3726615911846267, 0.4108553422793944, 0.20539846947879847, 0.44749108539422355, 0.45284868604926315], "lead_ev6_err": [0.02531395948440918, 0.0427251979734454, 0.01943857289370433, 0.06915464598249971, 0.022703452804371946, 0.022199012819702664], "acc": 0.9755, "nsamp": 100}, {"N": 16, "at": 1.6, "start": "sphere", "mf": 0.2, "mean": [0.15076994997457605, 0.02934826450471814, 0.09913281426333437, 0.5700422364641026, 0.08474640215886403, 0.3692374036611627, 465.46159099709564, 0.1873046875], "err": [0.0009063149292215803, 0.0005219217485791858, 0.0007222926467221249, 0.005174032187091662, 0.0009232822996568411, 0.29914362029188263, 241.31390797826867, 0.001319335576077856], "gap_mean": 0.016379699529105538, "gap_err": 0.0014514545346448618, "grid": [0.049999999999999996, 0.053061933930704706, 0.05631137664932943, 0.05975981094627492, 0.06341942280285288, 0.06730314445376818, 0.07142470008669044, 0.07579865434040735, 0.08044046377294037, 0.08536653148150015, 0.0905942650672957, 0.09614213815003193, 0.10202975564947356, 0.10827792306476623, 0.1149087199963311, 0.12194557817014336, 0.12941336424011465, 0.13733846766118377, 0.14574889394363916, 0.1546743636182134, 0.16414641726166873, 0.17419852695401108, 0.18486621456119642, 0.1961871772613137, 0.20820142075782563, 0.22095140065061192, 0.2344821724643887, 0.24884155086467008, 0.2640802786239044, 0.28025220593487415, 0.2974144807050109, 0.31562775050408276, 0.33495637687889185, 0.3554686627923197, 0.37723709399044036, 0.4003385951506359, 0.4248548017158837, 0.4508723483758174, 0.47848317521398614, 0.5077848526031667, 0.5388809259968372, 0.571881281835223, 0.6069025358589465, 0.6440684452024913, 0.6835103457237264, 0.7253676161149101, 0.7697881704352427, 0.8169289808054582, 0.8669566321115432, 0.9200479106777794, 0.9763904289893448, 1.0361832886721007, 1.0996377840723868, 1.166978148923111, 1.238442348734684, 1.3142829217109313, 1.3947678711615796, 1.480181612564908, 1.5708259786272623, 1.6670212858910871, 1.7691074666606263, 1.8774452702452509, 1.992417537765351, 2.114430555025648, 2.2439154882366847, 2.3813299076579995, 2.527159404547198, 2.6819193071288496, 2.8461565016470476, 3.0204513649368274, 3.2054198153436957, 3.4017154892387778, 3.610032050820857, 3.831105643367655, 4.065717490598489, 4.314696657340952, 4.578922979257164, 4.859330171982584, 5.156909130664396, 5.472711431559243], "NL": [3.38, 3.54, 3.66, 3.82, 4.18, 4.42, 4.72, 5.02, 5.44, 5.72, 5.98, 6.4, 6.84, 7.32, 7.72, 8.24, 8.72, 9.24, 9.8, 10.42, 10.96, 11.98, 12.76, 13.7, 16.58, 17.84, 19.2, 20.36, 21.8, 23.42, 25.32, 27.48, 29.48, 31.86, 34.6, 36.94, 39.86, 42.52, 45.6, 48.36, 51.46, 54.62, 58.0, 61.2, 64.78, 68.6, 72.46, 76.92, 81.8, 87.42, 93.46, 100.08, 107.5, 115.78, 124.7, 134.9, 145.98, 158.1, 172.14, 187.04, 203.8, 222.1, 242.0, 264.48, 289.46, 316.82, 346.48, 376.9, 406.82, 434.82, 460.02, 480.5, 496.6, 506.1, 510.58, 511.82, 512.0, 512.0, 512.0, 512.0], "ds": [0.7781546946431962, 0.6695132517778681, 0.6403752178281081, 1.1175578101642198, 1.2272640561864918, 1.0220736332314697, 1.0708034224192673, 1.1942961573459332, 1.098131900626802, 0.7961525691168898, 0.9449465879100654, 1.1303366339603738, 1.1298754207643231, 1.0181121082760605, 0.9959321047224385, 1.0246589076064048, 0.9635575924363948, 0.9822464045381096, 1.0110333131232103, 0.9410829108353731, 1.173612798748433, 1.2791992537458015, 1.128570694691323, 2.2030283691757866, 2.221244548960321, 1.2341945772236755, 1.1115090768333644, 1.0683592556858095, 1.177874554135407, 1.2591917054640405, 1.3448581891222169, 1.279657502313924, 1.2441186309030634, 1.3471589994043747, 1.2445462546097943, 1.1905053356615554, 1.1834385508500027, 1.1317434904043786, 1.0826499121461488, 1.0170223617770517, 1.0240045689010842, 1.006432232099506, 0.9568742886166177, 0.9300123884115834, 0.9602246692203096, 0.9424951327830158, 0.9629842460059308, 1.019928539961839, 1.0764222579389795, 1.1209916643139195, 1.137727788853617, 1.1773626137094269, 1.2258566704815124, 1.248553325181419, 1.2857518296674897, 1.3254313675927634, 1.3349810728552285, 1.3866703728044527, 1.4140631734322753, 1.4202568798164705, 1.4452768344489897, 1.4452210793477178, 1.4691060988360078, 1.50646922724993, 1.5189931465248492, 1.512598315282915, 1.460762847545844, 1.3505585396659896, 1.2025569567230932, 1.0338641972006997, 0.8403471572848318, 0.6436661997129463, 0.4366575758341753, 0.23354610061392833, 0.09454348384901579, 0.023363396433204286, 0.002957968532200539, -7.105427357601002e-15, 7.105427357601002e-15, 0.0], "corr_lead": 2.8395334752403025, "lead_ev6": [0.5369962898662588, 0.320549352911244, 0.3851404094365624, 0.15966520141546373, 0.43793263789268305, 0.49322610450219356], "lead_ev6_err": [0.01637093846281371, 0.04734772747190187, 0.02931504809716345, 0.09089193858025298, 0.0331736040289446, 0.018029437322378262], "acc": 0.981, "nsamp": 100}, {"N": 16, "at": 2.0, "start": "cold", "mf": 0.2, "mean": [0.15542689392826023, 0.036451947284554836, 0.10525949418013944, 0.5687226304808949, 0.08652264442177116, 0.061043076797506694, 533.8379934026718, 0.1819140625], "err": [0.0009610006042039104, 0.0006303255256758229, 0.0007785772985878255, 0.004442971235580748, 0.0007744314276655342, 0.3217223818096507, 294.46161671069194, 0.0013398551384355654], "gap_mean": 0.016562115262738913, "gap_err": 0.001140464439184271, "grid": [0.049999999999999996, 0.05307531642312488, 0.05633978426829659, 0.0598050375450087, 0.06348342582796401, 0.06738805826886338, 0.07153285031519802, 0.07593257330254327, 0.08060290709709217, 0.08556049597603811, 0.09082300794495451, 0.09640919770356893, 0.10233897348433049, 0.10863346800197256, 0.11531511376692212, 0.12240772303096072, 0.12993657265004943, 0.13792849416675457, 0.14641196943331267, 0.15541723211611916, 0.16497637544338542, 0.17512346657995861, 0.1858946680369168, 0.19732836654862235, 0.20946530987653, 0.2223487520272947, 0.23602460740271194, 0.2505416144308552, 0.26595150926156386, 0.2823092101453026, 0.29967301315248784, 0.31810479993079116, 0.33767025824083147, 0.3584391160562085, 0.38048539006216897, 0.40388764943851424, 0.4287292958668256, 0.45509886075990597, 0.48309032077271324, 0.5128034327192131, 0.5443440890887373, 0.5778246954288483, 0.6133645709396377, 0.6510903737071101, 0.6911365520911099, 0.7336458238764638, 0.7787696848949494, 0.826668948930734, 0.8775143208334149, 0.9314870048811404, 0.988779350561908, 1.049595538074504, 1.1141523059920864, 1.1826797236816848, 1.2554220112323866, 1.3326384098142952, 1.4146041055700738, 1.5016112103316643, 1.5939698026572924, 1.6920090328988344, 1.7960782962378232, 1.90654847787059, 2.0238132747801734, 2.148290598805566, 2.280424066008597, 2.420684577646306, 2.5695719983831222, 2.727616937723711, 2.8953826410152175, 3.0734669967581136, 3.2625046673793645, 3.4631693510616315, 3.6761761826892827, 3.9022842824677806, 4.142299461299286, 4.397077092555987, 4.66752516048566, 4.954607496113463, 5.2593472121721705, 5.582830349302353], "NL": [3.5, 3.7, 3.82, 4.1, 4.26, 4.46, 4.7, 4.9, 5.24, 5.66, 6.04, 6.5, 6.82, 7.22, 7.76, 8.38, 8.8, 9.36, 9.92, 10.58, 11.2, 11.86, 12.72, 13.58, 16.32, 17.22, 18.36, 19.76, 20.78, 22.26, 23.82, 25.74, 27.58, 29.94, 32.2, 34.94, 37.48, 40.24, 43.06, 46.28, 49.38, 52.48, 55.82, 59.28, 63.1, 66.84, 70.96, 75.6, 80.7, 85.8, 91.94, 98.38, 106.0, 114.16, 123.12, 133.48, 144.36, 156.94, 170.86, 186.32, 203.34, 221.92, 242.4, 265.44, 290.98, 318.56, 348.08, 378.7, 408.52, 436.16, 460.96, 481.32, 496.92, 506.52, 510.84, 511.92, 512.0, 512.0, 512.0, 512.0], "ds": [0.9309903786762898, 0.7328612219654342, 0.8599089953907253, 0.9132235713277606, 0.705002958217225, 0.8233795824437031, 0.7881393213350414, 0.9110477248341358, 1.2078337229004674, 1.190190817535731, 1.1591613886274317, 1.0174029825781332, 0.8800016706873564, 1.0816309564205966, 1.2480779671665196, 1.0535397078166042, 0.9264474424433402, 1.0035456462597558, 1.026321515933951, 1.0166105169520563, 0.9566757367949315, 1.0660411169802018, 1.1344369175528577, 2.0876203498346086, 1.989256984339626, 0.9866399737322915, 1.152542984537149, 1.0371816854878446, 0.9979370191318502, 1.1437171062318434, 1.2167647643479569, 1.2277421044674703, 1.266140060151482, 1.2973552389284535, 1.2936807366275502, 1.2719353357813645, 1.1830429926141015, 1.1625853874072334, 1.1714759921160436, 1.1472053031878247, 1.0531447857443084, 1.0268794771220655, 1.0206228109843067, 1.026894532232177, 1.005459927490321, 0.9833942547872994, 1.0316360956787562, 1.077437341453873, 1.0601852915797991, 1.0923092516863164, 1.146095658299032, 1.1920369722150141, 1.2461553354716202, 1.2541715042385704, 1.3097117989326605, 1.333166800861541, 1.3562968938406499, 1.4117712620821194, 1.437468901349348, 1.4578486171761824, 1.464687267177851, 1.4718784487701697, 1.5000416996018586, 1.53014284375314, 1.528105044784823, 1.5009290684096683, 1.448622015986409, 1.3411904285981464, 1.1833411424938092, 1.0116643900734132, 0.8253048347167606, 0.6292434231770088, 0.4274783530447337, 0.23142789263051355, 0.08883177514086782, 0.01900012381831573, 0.0013089706869564566, 0.0, 0.0, 0.0], "corr_lead": 3.0689646384267624, "lead_ev6": [0.5334718291304353, 0.4197663705900784, 0.44560686849285464, 0.130007586138963, 0.2919426063629428, 0.48837082481878896], "lead_ev6_err": [0.01794219960302954, 0.027922271571788705, 0.016112667287037783, 0.062231579695142404, 0.043372064787320155, 0.015051636447476886], "acc": 0.9715, "nsamp": 100}, {"N": 16, "at": 2.0, "start": "sphere", "mf": 0.2, "mean": [0.1554434384303345, 0.03603803872347113, 0.10441825562735692, 0.5680799384965453, 0.08720074730198096, -0.013492240291748532, 44.968976110004185, 0.1802734375], "err": [0.000996128431975205, 0.0006280066290808034, 0.0008706060134864958, 0.003978710233196285, 0.0008461708389433002, 0.08677833698963502, 15.40477307265528, 0.001255329215954798], "gap_mean": 0.01636680718302391, "gap_err": 0.001126458647058623, "grid": [0.049999999999999996, 0.05307211326539639, 0.05633298412910128, 0.05979421028554884, 0.06346810201779157, 0.06736772598055936, 0.07150695167344867, 0.0759005007695299, 0.08056399947481598, 0.08551403410481538, 0.09076821007583466, 0.09634521452083987, 0.10226488275257853, 0.10854826881034663, 0.11521772034130823, 0.12229695808269353, 0.12981116022756295, 0.13778705197419486, 0.1462530005775906, 0.15523911624115946, 0.1647773592074171, 0.17490165342857897, 0.185648007221333, 0.1970546413349143, 0.20916212488797267, 0.22201351965770952, 0.23565453323446536, 0.25013368158647337, 0.26550246161295826, 0.2818155342992897, 0.2991309191256021, 0.31751020042032174, 0.33701874639252055, 0.3577259416221151, 0.3797054338347895, 0.4030353958393285, 0.4277988035589744, 0.4540837311456591, 0.4819836642267246, 0.5115978323982304, 0.5430315621474033, 0.5763966514594426, 0.6118117674410151, 0.6494028683746381, 0.6893036517050425, 0.7316560295508272, 0.7766106334326344, 0.8243273500129602, 0.8749758897530377, 0.9287363905092846, 0.9858000582160835, 1.046369846933567, 1.1106611806790752, 1.1789027196095758, 1.2513371732800653, 1.3282221638704117, 1.4098311424508077, 1.4964543615446493, 1.5883999074478825, 1.6859947959763835, 1.78958613553855, 1.8995423616696994, 2.016254547419058, 2.140137794249896, 2.271632708399722, 2.4112069679513843, 2.559356986188578, 2.7166096771516766, 2.8835243296733144, 3.0606945965589674, 3.248750605987285, 3.4483612026396493, 3.6602363265298, 3.8851295379941595, 4.1238406978232645, 4.377218812066552, 4.646165051628401, 4.931635957394976, 5.234646842291358, 5.556275402368731], "NL": [3.18, 3.3, 3.5, 3.74, 4.14, 4.42, 4.76, 5.2, 5.68, 6.02, 6.5, 6.7, 7.0, 7.42, 7.64, 8.16, 8.58, 9.08, 9.68, 10.44, 11.02, 11.48, 12.12, 12.96, 15.82, 16.92, 18.02, 18.98, 20.32, 21.82, 23.4, 25.12, 27.32, 29.4, 31.84, 34.2, 36.84, 39.82, 42.66, 45.6, 48.78, 52.1, 55.52, 58.96, 62.5, 66.28, 70.52, 74.7, 79.4, 84.84, 90.82, 97.44, 105.02, 113.2, 122.4, 132.14, 143.18, 155.76, 169.72, 184.84, 201.84, 220.4, 240.88, 263.4, 288.1, 315.78, 345.38, 375.94, 406.12, 434.56, 460.02, 480.68, 496.5, 506.56, 510.94, 511.92, 512.0, 512.0, 512.0, 512.0], "ds": [0.6211996403281443, 0.8039913236524061, 1.0495225441546676, 1.4081563920737992, 1.4007879940466559, 1.1701755094085957, 1.3627596458046547, 1.4817011636773252, 1.227838711827408, 1.1307570476831597, 0.8973902406652634, 0.6214128667694094, 0.8558939168844582, 0.7336029861973721, 0.7971434372650137, 0.9729918948075067, 0.8957950044527507, 1.0114941959126789, 1.170330715398535, 1.0871450831522722, 0.7962772141706047, 0.7978148022220957, 1.0168046688041237, 2.233977761834776, 2.2357443764869025, 1.0918189083131011, 0.9633751076703163, 1.0072628609006884, 1.1692473208998848, 1.1834117664830899, 1.1809545697314512, 1.2987306751799146, 1.319252035365814, 1.2838159720133895, 1.2681074344542154, 1.2230777144362044, 1.2757605126402112, 1.22992552819586, 1.1365216773191165, 1.124113723184788, 1.1173933963759595, 1.0852418103620636, 1.0372059413640926, 0.9930068690289175, 0.9813153685551939, 1.0123479219769251, 1.0028063513397427, 0.9945058992489919, 1.0673319025279753, 1.126817774704385, 1.161100955066189, 1.21813404845485, 1.2571092919907443, 1.2841449717526885, 1.297244714804279, 1.3148739117902721, 1.3789889771049815, 1.4258879892907785, 1.435336344316461, 1.453373483082565, 1.4754116224572016, 1.4827075207684643, 1.4944982716106807, 1.501030755548065, 1.520846925416791, 1.5205587984759745, 1.462249285981727, 1.3584369958804459, 1.2150582280375417, 1.0449789317891813, 0.8457998726814466, 0.6399068791001739, 0.43973025538466004, 0.24039368462774746, 0.08825952818169469, 0.017378054981918467, 0.001310295559392216, 0.0, 0.0, 0.0], "corr_lead": 3.236345564789657, "lead_ev6": [0.5099913910842868, 0.3620361700737442, 0.4468362477316835, 0.12248619031610934, 0.43138793331826253, 0.4561551758563776], "lead_ev6_err": [0.012809536695671976, 0.021211296484470656, 0.023574265738052897, 0.1158825063564933, 0.03224539750021847, 0.012996693473504257], "acc": 0.9725, "nsamp": 100}, {"N": 16, "at": 2.4, "start": "cold", "mf": 0.2, "mean": [0.16666694667298898, 0.04753699384748209, 0.11499902003528031, 0.5651044774857078, 0.09211799877666682, 0.3736975363553705, 592.0794580718987, 0.167890625], "err": [0.0011194782422969275, 0.0008370271701650441, 0.0009522510759157257, 0.0045322455239588675, 0.0008981996616605259, 0.3392781097613783, 314.1558071620708, 0.0013188786593044681], "gap_mean": 0.020015181396934197, "gap_err": 0.0014307129989729176, "grid": [0.049999999999999996, 0.053091573274942336, 0.0563743030561714, 0.05986000883061061, 0.06356124090138114, 0.06749132557523878, 0.07166441314401556, 0.07609552883282487, 0.08080062689846815, 0.08579664807282597, 0.09110158055805757, 0.09673452479322353, 0.10271576222552302, 0.1090668283337582, 0.11581059016694557, 0.12297132867725416, 0.1305748261437091, 0.13864845900143177, 0.14722129641064702, 0.15632420492035745, 0.16598995960352514, 0.17625336206390546, 0.18715136573941554, 0.19872320895319423, 0.21101055619140374, 0.22405764811644496, 0.23791146085570963, 0.2526218751393896, 0.2682418558963247, 0.2848276429545249, 0.3024389535329854, 0.32113919725386747, 0.34099570444919725, 0.3620799685841027, 0.3844679036694341, 0.4082401175905846, 0.4334822023366319, 0.4602850421747734, 0.48874514087963805, 0.5189649691956663, 0.5510533337835982, 0.5851257689794631, 0.621304952776603, 0.6597211485284719, 0.7005126739625697, 0.7438263991941909, 0.789818275533098, 0.838653896987081, 0.8905090964841113, 0.9455705789597774, 1.0040365935894535, 1.066117647585559, 1.1320372641299572, 1.202032787170417, 1.2763562359788274, 1.3552752125479897, 1.439073865094093, 1.52805391113395, 1.6225357238206068, 1.7228594854486663, 1.8293864122825465, 1.942500055117653, 2.0626076802571682, 2.190141735876645, 2.3255614090560863, 2.469354279085587, 2.6220380729972965, 2.7841625296444916, 2.9563113790393856, 3.139104444076308, 3.333199872207487, 3.539296505106645, 3.7581363948523343, 3.990507475690607, 4.237246400996659, 4.499241555649997, 4.777436254669145, 5.072832139622658, 5.386492785045178, 5.719547527843484], "NL": [3.02, 3.18, 3.44, 3.76, 3.86, 4.2, 4.5, 4.78, 5.12, 5.34, 5.62, 5.92, 6.44, 6.78, 7.16, 7.7, 8.14, 8.72, 9.16, 9.56, 10.22, 10.74, 11.4, 12.12, 15.02, 15.84, 16.7, 17.56, 18.56, 19.88, 21.12, 22.72, 24.34, 26.32, 28.72, 30.82, 33.58, 36.28, 38.68, 41.84, 44.76, 47.86, 51.52, 55.02, 58.56, 62.36, 66.4, 70.78, 75.5, 80.98, 86.3, 92.76, 100.02, 107.74, 116.88, 126.56, 137.5, 149.86, 163.72, 178.94, 196.08, 214.68, 235.5, 258.62, 284.06, 312.04, 341.94, 372.74, 403.08, 431.64, 457.32, 479.04, 495.4, 505.86, 510.42, 511.7, 512.0, 512.0, 512.0, 512.0], "ds": [0.8604747152537554, 1.0852085482786986, 1.3962593605080738, 0.9600408332587325, 0.9222866205597864, 1.2785204095929181, 1.0780528210528804, 1.0757278111362716, 0.9232828548556427, 0.7765388048362976, 0.8593251661841066, 1.1350644928583886, 1.1304289302075663, 0.883249115287196, 1.0604447975432336, 1.0690869212304364, 1.0367402583253167, 0.9838784558743576, 0.7664652038415944, 0.9125761644748884, 0.9699720413490063, 0.9106290469818141, 1.0074294415357663, 2.2982607169161753, 2.2308562979795106, 0.8836210802059696, 0.8591118649800968, 0.8800702540899366, 1.034170919748739, 1.076850310699161, 1.1128503580037403, 1.1825995548291566, 1.2257936987016294, 1.379048788009822, 1.3153942681763127, 1.3029114729275761, 1.3592983689803297, 1.1783608018970604, 1.1883130587331685, 1.216698808813657, 1.1203165376102149, 1.1722201406351545, 1.1618982729704328, 1.0674333628135884, 1.0436439725141753, 1.0471267347420081, 1.055521103368811, 1.070382030608016, 1.1219706108864926, 1.11423004478646, 1.131867784351087, 1.2296027966308216, 1.2476445435391668, 1.2982502176992767, 1.3417368968390946, 1.35407590505163, 1.4083208250013968, 1.4545637930083615, 1.478026453099318, 1.503162277851814, 1.5176043095885632, 1.5266898762488452, 1.5518842299199562, 1.5624126899047823, 1.56488798611543, 1.545538257669186, 1.481365984011866, 1.3709407556774735, 1.2226873612866385, 1.0521531725491826, 0.8683375333772219, 0.6665710973443808, 0.4540016239413873, 0.2489231786290489, 0.09566233473103125, 0.025757961130281615, 0.0048846331331020565, 0.0, 0.0, 0.0], "corr_lead": 3.5347458146047845, "lead_ev6": [0.5070124534004978, 0.4590119623794001, 0.46507015882556135, 0.0845164301702757, 0.27269329374298457, 0.4842018984248838], "lead_ev6_err": [0.004785732180681232, 0.00970645236925682, 0.009146031349950163, 0.094975129715926, 0.06426682740345041, 0.007567548903142758], "acc": 0.975, "nsamp": 100}, {"N": 16, "at": 2.4, "start": "sphere", "mf": 0.2, "mean": [0.1661210364637135, 0.04829017933223062, 0.11550157926457681, 0.5582941031943888, 0.09107133753659438, 0.31816024173473223, 503.835522793751, 0.1676953125], "err": [0.001009222682167603, 0.0006725410950062007, 0.001011658561304599, 0.0037649257533208273, 0.00083396549447794, 0.31124301085158523, 380.65612091046904, 0.0012068416113163681], "gap_mean": 0.020127517838153888, "gap_err": 0.0014007324385156318, "grid": [0.049999999999999996, 0.053055892603282126, 0.05629855479862012, 0.05973940154231167, 0.06339054544826467, 0.06726483942733211, 0.071375921932671, 0.07573826497040081, 0.08036722504457022, 0.08527909721577048, 0.09049117246369547, 0.09602179855557817, 0.10189044463477491, 0.10811776975686561, 0.11472569561453295, 0.1217374837072299, 0.12917781722729194, 0.13707288795075218, 0.14545048843873662, 0.15434010987401078, 0.1637730458770856, 0.173782502667341, 0.1844037159569607, 0.19567407498917297, 0.20763325415744266, 0.22032335266894518, 0.23378904274397214, 0.24807772687296645, 0.26323970468476926, 0.27932835001349643, 0.29640029878736135, 0.31451564840085955, 0.3337381692721529, 0.35413552933038667, 0.3757795322231892, 0.3987463700829025, 0.42311689174134126, 0.448976887337263, 0.47641739031843455, 0.505534997901416, 0.5364322111171597, 0.5692177956394638, 0.6040071646664876, 0.6409227852031623, 0.6800946091747089, 0.7216605308888895, 0.7657668724573697, 0.8125688988849888, 0.8622313646401837, 0.9149290936306197, 0.970847594625688, 1.0301837142923058, 1.0931463301428568, 1.1599570858346282, 1.230851171409163, 1.3060781512181707, 1.385902842450491, 1.4706062473527337, 1.5604865424252474, 1.65586012807562, 1.7570627424247418, 1.8644506431863088, 1.9784018617802621, 2.099317534094939, 2.2276233125825637, 2.3637708646589615, 2.5082394626822633, 2.661537671107685, 2.8242051367575782, 2.996814488508956, 3.1799733530858214, 3.3743264940524047, 3.5805580815370783, 3.7993941006769028, 4.031604907261148, 4.278007939570253, 4.539470595956553, 4.816913288296559, 5.111312682063693, 5.423705134427305], "NL": [2.96, 3.18, 3.48, 3.72, 3.92, 4.2, 4.46, 4.78, 4.94, 5.2, 5.52, 5.92, 6.24, 6.56, 6.94, 7.7, 8.14, 8.58, 8.96, 9.54, 10.08, 10.68, 11.4, 11.94, 14.62, 15.44, 16.3, 17.48, 18.44, 19.48, 20.78, 22.22, 23.86, 25.52, 27.52, 30.02, 32.34, 34.8, 37.48, 40.58, 43.38, 46.42, 49.86, 53.32, 56.54, 60.34, 64.48, 68.6, 72.82, 77.36, 82.8, 88.86, 95.48, 103.0, 111.2, 120.38, 130.6, 141.76, 154.7, 169.08, 184.72, 201.88, 221.28, 242.48, 265.68, 291.72, 320.14, 350.02, 380.62, 410.34, 438.18, 462.9, 483.22, 497.98, 507.18, 511.18, 512.0, 512.0, 512.0, 512.0], "ds": [1.2085028270741882, 1.3640848977774986, 1.3219380081300276, 1.0034851640030755, 1.0228832027832784, 1.0877506599572992, 1.0902699976325003, 0.8615266086389664, 0.7098273742635595, 0.9356628991159113, 1.0929822886067129, 1.0333468219169095, 0.8652148021688237, 0.8961255991021311, 1.350487292683182, 1.3442391150430097, 0.9120721522061146, 0.8089624634651038, 0.893917176679011, 0.9927277354468735, 0.9513972786115588, 1.0372051163901546, 0.9399508308175726, 2.0968038789861687, 2.1666785271989397, 0.9168010896683896, 1.045934733047929, 1.0397085122875183, 0.9130611740483232, 1.0069358324676507, 1.1092210574338814, 1.1649157526914173, 1.1670839131901296, 1.2028198599790336, 1.3687908544754492, 1.3602821155514775, 1.245332630259771, 1.2432174502239164, 1.295097426563995, 1.2321630805588804, 1.1332470155065657, 1.1734128186677033, 1.1680230121132595, 1.0597021627997947, 1.0424614790189466, 1.1075544163508724, 1.0813466334673407, 1.025198391406434, 1.0129077970363127, 1.082527607192965, 1.168117005266751, 1.2009583848593195, 1.2446021382440264, 1.2846093465403712, 1.314200244629312, 1.3553682815646582, 1.3778995836870678, 1.4273447140318751, 1.4853993998036756, 1.4948132860352032, 1.4943756669403427, 1.5220733641379809, 1.544476745201436, 1.5412565559230842, 1.558210339383443, 1.5716167716610556, 1.5356276063622047, 1.4584841169730751, 1.3400871213132532, 1.186963313207329, 1.0158379227629055, 0.8246579514002121, 0.6156882987793963, 0.40788556620392313, 0.22050380139500447, 0.07972174411835198, 0.013509501096486076, 0.0, -7.105427357601002e-15, 0.0], "corr_lead": 3.309144625688803, "lead_ev6": [0.5146314072075671, 0.44954599371674, 0.42237462310254115, 0.07004465530839461, 0.38851042288498405, 0.4458878665990294], "lead_ev6_err": [0.013772444308817163, 0.013186135117764237, 0.01762720765636756, 0.0937067498257522, 0.035155545865522844, 0.016167501375692988], "acc": 0.9735, "nsamp": 100}, {"N": 16, "at": 2.6, "start": "cold", "mf": 0.2, "mean": [0.17286584838607436, 0.05560423408170595, 0.12181617371173849, 0.5533980839845704, 0.09405006985262634, 0.7135859172451446, 1619.6233322060757, 0.1603125], "err": [0.0010683762829139995, 0.0007986972906093295, 0.0009332894219630905, 0.004104752799807982, 0.0007988834185664623, 0.5589420729251651, 1559.2348102402805, 0.0011560388320683696], "gap_mean": 0.019266940720426066, "gap_err": 0.0014280275999445963, "grid": [0.049999999999999996, 0.0530837095009356, 0.05635760428759441, 0.05983341388342686, 0.06352359122074158, 0.06744135725636058, 0.07160074833890921, 0.07601666649744505, 0.08070493283159753, 0.08568234419450088, 0.09096673337160123, 0.09657703297094287, 0.10253334325383617, 0.1088570041489271, 0.11557067170767577, 0.12269839927516513, 0.13026572366705344, 0.13829975666142033, 0.1468292821332984, 0.1558848591798985, 0.16549893160599974, 0.17570594416176194, 0.18654246594941168, 0.1980473214409348, 0.21026172957617995, 0.22322945143972425, 0.23699694704559068, 0.251613541791535, 0.2671316031792673, 0.28360672843374857, 0.30109794369375686, 0.319667915487369, 0.3393831752500226, 0.36031435768954634, 0.38253645385216156, 0.40612907979612406, 0.4311767618355948, 0.4577692393766962, 0.48600178643073577, 0.5159755529564984, 0.5477979272545477, 0.5815829207119009, 0.6174515762755243, 0.6555324021180943, 0.6959618320497484, 0.7388847143253552, 0.7844548305985789, 0.8328354468820123, 0.8841998984873326, 0.9387322110411662, 0.9966277598016043, 1.0580939696375318, 1.1233510581786104, 1.1926328247984392, 1.266187488257611, 1.3442785760077267, 1.427185868342511, 1.5152064007786876, 1.6086555282578803, 1.7078680549823086, 1.8131994339321758, 1.92502704036233, 2.043751523840794, 2.1697982436731835, 2.3036187928557514, 2.445692616017013, 2.5965287271446074, 2.756667533251567, 2.9266827705157388, 3.1071835598290174, 3.2988165891209302, 3.5022684302752527, 3.718267998940585, 3.947589166047743, 4.191053530390381, 4.449533362202269, 4.723954728277331, 5.0153008098289, 5.324615424975288, 5.65300676847178], "NL": [3.04, 3.26, 3.4, 3.58, 3.68, 3.78, 4.04, 4.28, 4.52, 4.98, 5.42, 5.72, 6.1, 6.42, 6.82, 7.32, 7.66, 8.02, 8.54, 9.06, 9.58, 10.24, 10.94, 11.68, 14.24, 15.16, 15.94, 16.68, 17.76, 18.96, 19.88, 21.3, 22.92, 24.54, 26.42, 28.66, 30.9, 33.28, 35.7, 38.8, 41.58, 44.7, 47.98, 51.34, 54.92, 58.9, 62.92, 66.92, 71.14, 76.54, 81.74, 87.88, 94.64, 102.24, 111.02, 120.5, 130.92, 142.74, 155.88, 170.66, 187.08, 205.3, 225.4, 247.34, 271.74, 298.68, 327.98, 358.44, 389.22, 418.86, 446.0, 469.68, 488.66, 501.98, 509.32, 511.72, 512.0, 512.0, 512.0, 512.0], "ds": [1.1674700277644305, 0.9350322830439328, 0.7822904188955704, 0.6611626808806594, 0.4541675478689342, 0.7797534095057621, 1.0378867780491579, 0.9379512694676322, 1.2655326250511987, 1.5170648368038346, 1.157440754559957, 0.9874578886222789, 0.9645357752057659, 0.932131427320801, 1.0960617928591514, 0.9704107444469514, 0.7630120274450931, 0.9085573756488472, 1.0186853272114575, 0.960085031173513, 1.022877689845597, 1.1090615462786992, 1.0992712015255606, 2.202522491631015, 2.178739327459976, 0.9422076630143223, 0.7982846116644993, 0.9032775877680486, 1.070403815630094, 0.9421132247178221, 0.9722743605702071, 1.1888272135398132, 1.182992977578305, 1.1872875949830828, 1.2966210362016994, 1.3086258118032603, 1.2486338251119058, 1.2063620208281556, 1.2821311709723204, 1.2738180091547058, 1.182624441868981, 1.1960897589003139, 1.157087850734488, 1.1286541330429642, 1.147682559088942, 1.1361162657170496, 1.066524642383179, 1.025828449801395, 1.1221565769187478, 1.1604049528217075, 1.1542647700859447, 1.2242596059117403, 1.264478786535264, 1.3336500940865506, 1.3728885680816916, 1.377477948282575, 1.415065043077135, 1.457882417394778, 1.4925411531610209, 1.5243001996898897, 1.5439268737618548, 1.556803171646699, 1.5563964312215717, 1.5620570317532128, 1.5757563841674838, 1.5715627486688888, 1.5237877558764126, 1.4302459401431662, 1.3014455824663358, 1.1376845816294505, 0.9567289142851507, 0.7631783278989488, 0.5556550049658071, 0.3459612979874578, 0.16055353109761228, 0.043846096982058214, 0.004570185625745182, 0.0, 7.105427357601002e-15, 0.0], "corr_lead": 3.1242456677442965, "lead_ev6": [0.5194447110931719, 0.43569310046844345, 0.45299384847530183, 0.038788337952185364, 0.3447564214624174, 0.46344769096889005], "lead_ev6_err": [0.015475654643019162, 0.0199494334487947, 0.01175168289907891, 0.1337935732139148, 0.09819405830516903, 0.018217082540740278], "acc": 0.9775, "nsamp": 100}, {"N": 16, "at": 2.6, "start": "sphere", "mf": 0.2, "mean": [1.2080467208335959, 0.6568139773396314, 0.4856791546704994, 0.32248491988592265, 0.3882566180254332, 0.04481929955779652, 0.03448172230884235, 0.015625], "err": [0.005385706892327027, 0.00445840461682159, 0.0034040825077254885, 0.002653165846911473, 0.003302566360985659, 3.077688183229629e-05, 6.606620921479002e-05, 0.0], "gap_mean": 0.19999999999999624, "gap_err": 5.118140184972282e-16, "grid": [0.049999999999999996, 0.053571244909518916, 0.057397565623113135, 0.06149718090411953, 0.06588961078919156, 0.07059576953161323, 0.07563806518308008, 0.0810405062880988, 0.08682881619902298, 0.09303055555602928, 0.09967525351521302, 0.10679454834963722, 0.11442233809279752, 0.12259494194178064, 0.13135127318862766, 0.14073302450330194, 0.15078486645047431, 0.16155466018534928, 0.17309368534126898, 0.18545688419416648, 0.19870312326643963, 0.2128954736158553, 0.22810151114406013, 0.24439363835459604, 0.26184942909244924, 0.2805519979065862, 0.3005903957941713, 0.32206003421077545, 0.34506313936546995, 0.369709238963901, 0.39611568371693984, 0.4244082060980343, 0.4547215190097476, 0.4871999572099931, 0.5219981645520736, 0.5592818303107696, 0.5992284781004449, 0.6420283111415446, 0.6878851179001697, 0.7370172424128658, 0.7896586239167582, 0.8460599107351671, 0.9064896537223871, 0.9712355849501395, 1.040605987724076, 1.1149311644535664, 1.194565009363942, 1.2798866935395499, 1.3713024703208325, 1.4692476096517124, 1.5741884705875429, 1.686624721831725, 1.8070917208739314, 1.9361630630580278, 2.074453312716918, 2.222620929378417, 2.3813714029750748, 2.551460612986048, 2.7336984275053373, 2.9289525593731023, 3.1381526977307748, 3.362294934672057, 3.602446508067032, 3.8597508831420044, 4.135433197010645, 4.430806092080243, 4.747275966108383, 5.086349668669304, 5.449641675914675, 5.838881777790918, 6.25592331431529, 6.7027520001270755, 7.1814953793315075, 7.694432955654934, 8.244007046145281, 8.83283441009697, 9.463718708570608, 10.139663853832644, 10.863888312277302, 11.639840428933345], "NL": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.08, 3.88, 5.84, 6.06, 7.42, 8.0, 8.0, 8.0, 8.92, 11.4, 14.58, 16.9, 18.0, 19.12, 22.28, 27.54, 31.14, 33.82, 38.88, 45.88, 50.82, 57.24, 67.14, 74.8, 87.2, 99.48, 115.0, 131.2, 151.12, 171.88, 198.72, 227.56, 260.64, 299.02, 343.42, 394.1, 449.72, 498.84, 511.72, 512.0, 512.0, 512.0], "ds": [0.0, 2.842170943040401e-14, 0.0, 0.0, -2.842170943040401e-14, 2.842170943040401e-14, -2.842170943040401e-14, 2.842170943040401e-14, -2.842170943040401e-14, 2.842170943040401e-14, 0.0, 0.0, -2.842170943040401e-14, 2.842170943040401e-14, 2.842170943040401e-14, 0.0, 2.842170943040401e-14, 2.842170943040401e-14, -2.842170943040401e-14, 2.842170943040401e-14, 205.27900366577157, 205.2790036657712, 0.0, -8.881784197001252e-16, 0.0, 8.881784197001252e-16, -8.881784197001252e-16, 0.0, 8.881784197001252e-16, -8.881784197001252e-16, -8.881784197001252e-16, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.28425155629953114, 4.802821584386611, 7.482035340175146, 3.2314701079367207, 1.7353978340122183, 2.0128568155976847, 0.5454637774341435, -1.7763568394002505e-15, 0.7889207390337809, 2.5668551424361024, 3.5610867237707318, 2.8533370374710927, 1.5271976535058123, 0.8944939986675919, 1.5460166621079345, 2.6446407533238805, 2.4264853880475066, 1.488726686751697, 1.6088462461046227, 2.2103160641278485, 1.9409491232802196, 1.6033153219173002, 2.018352381490864, 1.9391729964085087, 1.8946691516828018, 2.066538886510294, 2.0055807447612253, 2.0058594839764297, 1.979593416440622, 1.957355141320626, 1.9845251907167167, 2.03377044561347, 1.965832262303401, 1.9792631200604518, 1.9989583227282424, 2.0009889260391347, 1.954436554195837, 1.7080926310935993, 0.9360304107141815, 0.18871888804509496, 0.003964552878620964, -7.105427357601002e-15, 0.0], "corr_lead": 3.114302815808206, "lead_ev6": [0.5632222719198813, 0.5633772146570631, 0.5580205582127272, 0.07607605382862447, 0.21957294246895934, 0.0], "lead_ev6_err": [0.01624016638297582, 0.01601766705009835, 0.01681896958648058, 0.13732453521661617, 0.17639919857935865, 0.0], "acc": 0.8425, "nsamp": 100}, {"N": 16, "at": 2.8, "start": "cold", "mf": 0.2, "mean": [0.18393417341053372, 0.06412372336534863, 0.1313853033351579, 0.5608425490996473, 0.10094641118988566, 0.11973409923865602, 92.92901689828822, 0.150703125], "err": [0.0010740495345296821, 0.0008250454044335277, 0.0008736670063383643, 0.004246239756112733, 0.0008400753238058583, 0.1334211340908463, 57.140097694514075, 0.0011078609827190641], "gap_mean": 0.01872064415211144, "gap_err": 0.0012794443674235424, "grid": [0.049999999999999996, 0.05309933212881441, 0.056390781450522884, 0.059886256664894034, 0.06359840465201272, 0.06754065622959919, 0.07172727474667136, 0.07617340768936451, 0.08089514148562309, 0.08590955970705068, 0.09123480487849793, 0.09689014411901885, 0.10289603885168953, 0.10927421883450515, 0.11604776078020274, 0.12324117184946382, 0.1308804783195795, 0.13899331974938897, 0.14760904898118613, 0.15675883834140877, 0.16647579242435193, 0.1767950678669646, 0.18775400054808483, 0.19939224067232725, 0.21175189622736812, 0.22487768533366537, 0.2388170980378264, 0.2536205681350036, 0.26934165564198326, 0.2860372405811687, 0.3037677287765815, 0.3225972704064664, 0.3425939921032384, 0.36383024344052567, 0.38638285869911765, 0.4103334348589045, 0.4357686268226042, 0.462780460939417, 0.49146666796295874, 0.5219310366481381, 0.5542837892663183, 0.5886419803974002, 0.6251299204416925, 0.6638796253838556, 0.7050312944362048, 0.7487338172895202, 0.7951453128066256, 0.8444337011077814, 0.8967773111177217, 0.9523655257725009, 1.0113994672205404, 1.0740927244969884, 1.1406721263041757, 1.2113785616941275, 1.2864678516224404, 1.3662116745268462, 1.450898549279294, 1.5408348790679258, 1.6363460599857877, 1.7377776583372455, 1.8454966609216557, 1.959892802817941, 2.081379977474057, 2.2103977342031853, 2.347412868504676, 2.492921110963655, 2.647448920839844, 2.811555390834924, 2.9858342699300464, 3.1709161116122333, 3.3674705552621367, 3.576208748957346, 3.797885922457162, 4.033304119678031, 4.283315100545985, 4.5488234227251505, 4.830789714372263, 5.130234149758269, 5.448240140332003, 5.7859582545805495], "NL": [3.06, 3.14, 3.26, 3.26, 3.36, 3.5, 3.56, 3.76, 4.06, 4.26, 4.48, 4.62, 5.54, 6.3, 6.54, 6.78, 7.08, 7.54, 7.86, 8.16, 9.02, 9.54, 9.92, 10.72, 13.24, 13.74, 15.2, 16.82, 17.38, 19.34, 20.1, 20.8, 21.44, 23.78, 25.04, 27.02, 28.54, 31.14, 33.66, 36.04, 38.96, 42.16, 44.2, 47.82, 51.7, 55.26, 59.56, 64.0, 67.66, 73.06, 77.9, 83.72, 90.58, 97.88, 106.02, 114.86, 125.82, 137.22, 150.96, 164.64, 181.36, 198.76, 219.76, 241.78, 266.9, 293.44, 322.8, 354.44, 385.72, 414.96, 442.72, 466.82, 486.48, 500.38, 507.9, 511.54, 512.0, 512.0, 512.0, 512.0], "ds": [0.4291204977303575, 0.5263623492180347, 0.31180210035285505, 0.25118974751692136, 0.5905735311085998, 0.48069735358374643, 0.5957298490156422, 1.0926129808711238, 1.0379731498518527, 0.8184059784689044, 0.6744573524131976, 1.765602796855001, 2.5785499778834176, 1.379605530557578, 0.6104574847592872, 0.6595856982124673, 0.8832948435049506, 0.8688922613182584, 0.6569689020658522, 1.1444516857616982, 1.2990174741633886, 0.7907088461228859, 0.969529945934692, 2.4000928861292756, 2.0634733943821644, 1.1477368609527794, 1.6815168277099026, 1.1142475421678277, 1.160656077621855, 1.2088164549382014, 0.6050537822705913, 0.5365570141412803, 1.1131435809131638, 1.290428487230443, 1.061935354087268, 1.0877048520984474, 1.179852508866496, 1.3717981894186977, 1.2149401216513596, 1.2156802420892951, 1.3039488155519017, 1.0491061518405367, 1.047299969157212, 1.3030386341949374, 1.2022125307909235, 1.176615072361372, 1.2207389404890634, 1.0600939774753186, 1.1007231192100093, 1.1716630981744984, 1.1323065348707217, 1.2537754595297486, 1.2991423841771237, 1.30853672373253, 1.3299649061631413, 1.4235178662477068, 1.4787787124270508, 1.5144538796736526, 1.5145636868666443, 1.5253159431822922, 1.5657846880945456, 1.5966722657784516, 1.6289139744039502, 1.6156773198790688, 1.6099154988911977, 1.58093304679047, 1.5701834545462106, 1.4805021476058826, 1.3106046308596504, 1.1458489837657169, 0.9790404097261529, 0.7836395625277959, 0.5771741987449346, 0.3582293254583675, 0.18338444116056252, 0.06684292823082671, 0.00747274054930358, 7.105427357601002e-15, 0.0, 0.0], "corr_lead": 3.4662713489112105, "lead_ev6": [0.5099606872638489, 0.46632997677494936, 0.4471583498762798, 0.15894302281979536, 0.2627594127902867, 0.4777242581546294], "lead_ev6_err": [0.0064988669556780695, 0.017121957541020208, 0.016003299812290286, 0.12507077144713824, 0.12493060472211742, 0.009214823664740137], "acc": 0.3995, "nsamp": 100}, {"N": 16, "at": 2.8, "start": "sphere", "mf": 0.2, "mean": [1.5454040234102289, 0.9542275432843843, 0.7172025255212131, 0.2806310232855361, 0.43245553099169487, 0.04325866415960152, 0.031230066277982475, 0.011875], "err": [0.004912528291402305, 0.004570856318363213, 0.003921009237306149, 0.0027546704816650545, 0.0041474706758800346, 2.210667580385347e-05, 3.649967043710163e-05, 7.654655446197417e-05], "gap_mean": 0.19999999999999607, "gap_err": 5.329002574431479e-16, "grid": [0.049999999999999996, 0.053634094485648785, 0.057532321825910004, 0.06171387969579223, 0.06619936109360165, 0.07101085575567628, 0.07617205894213434, 0.08170838812937684, 0.08764710818402123, 0.09401746563471347, 0.10085083270306922, 0.10818086180305547, 0.1160436512696798, 0.12447792313315366, 0.13352521381401783, 0.14323007867834975, 0.1536403114604304, 0.16480717963346464, 0.17678567688749067, 0.18963479395786104, 0.20341780913804916, 0.218202599907476, 0.2340619772090357, 0.25107404402254385, 0.2693225799999812, 0.2888974540567539, 0.3098950669508664, 0.33241882602958445, 0.35657965448158346, 0.38249653760250496, 0.41029710876412523, 0.44011827797287223, 0.47210690611316125, 0.5064205281960121, 0.5432281291747417, 0.5827109761484065, 0.6250635110513652, 0.6704943082252058, 0.7192271015888083, 0.771501886465069, 0.8275761014904759, 0.8877258964281012, 0.952247492127641, 1.0214586393299196, 1.0957001835000633, 1.1753377433957022, 1.2607635116366858, 1.3523981861436076, 1.4506930419569257, 1.5561321536398196, 1.6692347792094846, 1.790557917337052, 1.9206990504096393, 2.060299086963329, 2.2100455179777425, 2.3706758025760575, 2.5429809998041097, 2.727809664374065, 2.9260720255580903, 3.138744469811926, 3.366874349204009, 3.611585139330302, 3.8740819721161297, 4.1556575707525, 4.457698615994826, 4.781692575176247, 5.12923502756656, 5.502037522152088, 5.901936006533798, 6.330899868453725, 6.791041634476575, 7.284627373589825, 7.814087856957202, 8.382030528784073, 8.991252347247949, 9.644753558732155, 10.345752473196763, 11.09770131345139, 11.904303216383205, 12.769530469866199], "NL": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.14, 4.42, 6.0, 6.0, 6.4, 7.98, 8.0, 8.0, 8.68, 11.8, 14.08, 16.44, 18.0, 18.96, 22.62, 27.52, 31.42, 33.88, 39.34, 46.74, 51.48, 58.88, 69.42, 77.08, 91.44, 102.52, 120.76, 135.88, 158.42, 181.02, 207.28, 240.26, 276.44, 317.06, 363.8, 418.28, 477.16, 511.3, 512.0, 512.0, 512.0], "ds": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, -2.842170943040401e-14, 2.842170943040401e-14, 0.0, 201.84849237537983, 201.84849237537983, 8.881784197001252e-16, 0.0, -8.881784197001252e-16, 8.881784197001252e-16, 0.0, 8.881784197001252e-16, 8.881784197001252e-16, 0.0, 8.881784197001252e-16, 0.0, 0.0, 0.0, 0.0, 0.0, -8.881784197001252e-16, -8.881784197001252e-16, 0.0, 0.4821605368122519, 5.651157769192678, 7.346956698033992, 2.177959465653549, 0.4599253561620209, 2.0322905493470937, 1.5902034243189185, 0.017838231133836757, 0.5813691406594614, 2.769720489863184, 3.4472660122352003, 2.3632314288262286, 1.7503533014706356, 1.0163208404998691, 1.6281097350609102, 2.6551535971826254, 2.34179747531406, 1.4816567387378683, 1.6019877944940966, 2.2930908568487034, 1.9166482952367438, 1.6454869064710316, 2.130653587728375, 1.9194332759117323, 1.9633719049596259, 2.0325407969189975, 1.9820007788745642, 2.0075998134197377, 1.9344147582155458, 2.0440949307512, 1.9157163973465856, 2.017576061700993, 2.051847593257179, 1.9766365806639072, 1.956975687551946, 1.9744322106343546, 1.9330106434258454, 1.4310137677025665, 0.5022149401507647, 0.00974974984855237, 0.0, 0.0], "corr_lead": 3.3228542002497, "lead_ev6": [0.5386561868482034, 0.5379621241222526, 0.529393701046803, 0.15507792016511662, 0.026094624111422517, 0.33979182441863043], "lead_ev6_err": [0.01527659465359227, 0.015637084835157328, 0.018564193800051417, 0.09707653512445638, 0.08051186383295265, 0.06687319337053324], "acc": 0.8555, "nsamp": 100}, {"N": 16, "at": 3.2, "start": "cold", "mf": 0.2, "mean": [1.1247976321460664, 0.7929882084784752, 0.6954633934659735, 0.34828408648808795, 0.36825931640538356, 0.08573897213276258, 0.06596399502729162, 0.025078125], "err": [0.007538878815209651, 0.0065093047859873954, 0.005543183160336031, 0.00323284416576662, 0.003602968268615585, 0.0007797162715734014, 0.0010945435389852225, 0.0002659694457898314], "gap_mean": 0.18788159566736198, "gap_err": 0.0012516292186380497, "grid": [0.049999999999999996, 0.053588517259547955, 0.05743458364153739, 0.061556683535389525, 0.06597462796153507, 0.07070964978417955, 0.07578450575752196, 0.08122358589586555, 0.08705303069325931, 0.09330085675603371, 0.09999709145202648, 0.10717391722363036, 0.11486582625823757, 0.123109786259436, 0.13194541811566093, 0.14141518632018737, 0.15156460305763106, 0.1624424469378079, 0.17410099742819848, 0.18659628611171053, 0.199988365977299, 0.21434160003766559, 0.22972497066115138, 0.24621241110448522, 0.26388316083975244, 0.2828221463833029, 0.30312038945688047, 0.3248754444426188, 0.3481918672343319, 0.37318171773842446, 0.3999650984394663, 0.4286707316188027, 0.4594365780003452, 0.4924104997967831, 0.5277509713428509, 0.5656278407309913, 0.6062231461098715, 0.6497319905689259, 0.6963634798136669, 0.7463417271382714, 0.7999069305254018, 0.8573165270498506, 0.9188464301341324, 0.9847923556023397, 1.0554712429053374, 1.1312227783477844, 1.212411027637681, 1.2994261856045624, 1.3926864514955732, 1.4926400388621828, 1.5997673296971684, 1.7145831831747533, 1.8376394100898181, 1.9695274248884753, 2.1108810880357822, 2.262379752381178, 2.424751528162612, 2.5987767823411474, 2.7852918890840224, 2.9851932494211617, 3.1994415993938397, 3.4290666274006503, 3.675171922931992, 3.9389402804769422, 4.221639384093346, 4.524627899961475, 4.849362006202355, 5.197402391343418, 5.5704217550664525, 5.970212847286801, 6.398697084200075, 6.857933782705499, 7.350130057587013, 7.877651429018479, 8.44303319137318, 9.04899259797676, 9.698441920363987, 10.39450244480298, 11.140519473354761, 11.940078401564035], "NL": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.02, 0.04, 0.06, 0.06, 0.12, 0.7, 1.76, 4.14, 4.24, 4.28, 4.64, 4.7, 4.82, 4.84, 5.22, 5.38, 5.5, 5.64, 5.74, 5.88, 6.1, 6.5, 6.72, 7.36, 7.7, 7.92, 8.16, 8.42, 10.82, 12.82, 13.06, 13.3, 13.76, 16.32, 17.06, 17.92, 21.04, 25.66, 27.44, 31.06, 33.68, 37.64, 42.56, 47.64, 52.66, 57.86, 66.18, 77.38, 89.7, 107.7, 130.9, 158.12, 190.24, 225.24, 263.38, 298.26, 330.6, 357.58, 385.06, 417.1, 451.48, 487.52, 511.06, 512.0, 512.0, 512.0], "ds": [0.0, 0.0, 0.0, -2.842170943040401e-14, 0.0, 0.0, 0.0, 2.842170943040401e-14, 0.0, 0.0, 0.0, 0.0, 0.0, 171.10358460797585, 176.10379442721896, 7.925145059237174, 2.924935239994589, 5.000209819242539, 17.722346247765227, 19.373158527756416, 12.821557722100387, 6.3427103329963055, 0.23991021164243165, 0.6503299920259753, 0.6752781368996157, 0.27455322633848844, 0.2117403386146144, 0.5751074344081637, 0.7630276446430315, 0.3769248757653525, 0.3404592355911227, 0.3081085201950504, 0.30061757672894807, 0.4388109422960156, 0.7231481602037277, 0.698289253317391, 0.8963678541724267, 0.9820272719319583, 0.5289955178692569, 0.4185710960631681, 0.4416175461280982, 2.035382618180382, 3.0326478739975506, 1.357328944954201, 0.265161045560081, 0.37664367053304204, 1.4761359996628869, 1.550750955828459, 0.6746762112528337, 1.5126487637700308, 2.589861341148918, 1.9158092757592442, 1.3777411093812475, 1.478120309481863, 1.3861021554462702, 1.6881008984117791, 1.6996052446620915, 1.536111311161811, 1.4020233821554342, 1.6485080261706209, 2.0970600245845787, 2.19365551783547, 2.3850281607024293, 2.726540446459026, 2.770124292138483, 2.6968907817325416, 2.552323079466788, 2.3467243594360667, 2.025622264897642, 1.6397734445041792, 1.308532596301248, 1.100028855758552, 1.1106829345969587, 1.1479422483187065, 1.1253876881662706, 0.8941905139160227, 0.353426855969893, 0.013256217901677303, 0.0, 0.0], "corr_lead": 3.699748444798287, "lead_ev6": [0.5099735909917258, 0.5110613928336619, 0.5057542313752269, 0.25955963668266324, 0.18210872194360553, 0.34988720338018375], "lead_ev6_err": [0.035594578156292044, 0.03742225000456883, 0.032664477641737896, 0.04309863235506698, 0.13227978143745178, 0.10946261362172212], "acc": 0.3915, "nsamp": 100}, {"N": 16, "at": 3.2, "start": "sphere", "mf": 0.2, "mean": [2.2176795376949907, 1.6469055058966677, 1.349429794166775, 0.21779955316500016, 0.48247161191223253, 0.040822755350891665, 0.027758049411874604, 0.01171875], "err": [0.0044178692634715255, 0.004952166605087715, 0.0049406713539690795, 0.0022178858421857336, 0.0047839230771820765, 1.3984888934775125e-05, 1.5820576287371404e-05, 0.0], "gap_mean": 0.1999999999999954, "gap_err": 6.235218248023743e-16, "grid": [0.049999999999999996, 0.053740483869207385, 0.05776079212993079, 0.06208185835462374, 0.0667261821495415, 0.07171794630922458, 0.07708314273527131, 0.08284970777505322, 0.08904766768507583, 0.0957092949764072, 0.10286927645625644, 0.11056489384068974, 0.11883621787892429, 0.12772631699999892, 0.13728148156823422, 0.14755146491517168, 0.15858974240303408, 0.17045378986864015, 0.18320538289761845, 0.19691091848722858, 0.21164176077267438, 0.2274746126170912, 0.2444919150000598, 0.2627822762842468, 0.2824409335953433, 0.3035702487176884, 0.3262802410876842, 0.35068916066027583, 0.37692410363138873, 0.40512167422236206, 0.4354286959722628, 0.46800297624174797, 0.5030141279092142, 0.5406444525377709, 0.5810898896116508, 0.6245610367846884, 0.6712842464532599, 0.721502804363489, 0.7754781963896796, 0.8334914700800323, 0.8958446980591587, 0.9628625509072641, 1.0348939877059142, 1.112314073052988, 1.1955259300079293, 1.2849628391362058, 1.3810904945826041, 1.484409428920642, 1.5954576194041823, 1.7148132891918897, 1.8430979181303844, 1.9809794787731128, 2.1291759144847466, 2.2884588777414487, 2.4596577480921753, 2.6436639507023707, 2.8414355979665182, 3.0540024783582265, 3.2824714184945933, 3.52803204633486, 3.791962985522106, 4.075638513121644, 4.380535715422683, 4.708242179063191, 5.060464257525346, 5.4390359560448305, 5.845928481197321, 6.283260504886497, 6.753309196177611, 7.258522078419061, 7.801529773391301, 8.385159698841532, 9.01245079072642, 9.686669326821177, 10.411325934087584, 11.190193868357893, 12.027328661515812, 12.92708923847693, 13.894160613923471, 14.933578286974628], "NL": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 4.96, 6.0, 6.0, 6.0, 6.94, 8.0, 8.0, 8.16, 12.16, 14.0, 14.5, 18.0, 18.42, 23.28, 26.08, 31.08, 33.58, 40.3, 46.3, 51.76, 60.98, 70.54, 80.42, 93.6, 107.08, 124.78, 142.96, 164.6, 191.06, 219.78, 253.32, 293.06, 339.04, 391.56, 451.66, 508.14, 512.0, 512.0, 512.0], "ds": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 196.30409117200773, 196.30409117200801, -8.881784197001252e-16, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 8.881784197001252e-16, 0.0, 0.0, 0.0, 8.881784197001252e-16, 0.0, -8.881784197001252e-16, 0.0, 0.0, 0.0, 6.294796349830431, 7.61406600257093, 1.3192696527404948, 0.0, 1.00869863743549, 1.993815570786861, 0.9851169333513727, 0.13724451547890482, 2.9019228698359694, 3.741240723919601, 1.2197670268527467, 1.7417651923856177, 1.658417212719904, 1.7827143310076004, 2.409996856708691, 2.0027410344153616, 1.7517971721987955, 1.8004849886185177, 2.226194023220625, 1.7345001888545966, 1.9087207618947417, 2.145458971412129, 1.9178205255034868, 1.9603294842302752, 1.9843292460249948, 1.9927048052504475, 2.0028709805394413, 1.9195472320009728, 2.0100371863329585, 2.0037033868381613, 1.9548926758942073, 1.9942885700397213, 2.020030719015409, 2.008226562788373, 1.9877825854411952, 1.8062463887743974, 0.869064877890402, 0.052448344058873886, 0.0, 0.0], "corr_lead": 3.118214007945128, "lead_ev6": [0.5499936836444975, 0.5496276161815281, 0.5468261396785994, 0.26392485557257406, 0.163527597233509, 0.0], "lead_ev6_err": [0.025086859604910007, 0.024756654812267364, 0.02455083054970179, 0.08950305730425707, 0.10561571091315365, 0.0], "acc": 0.853, "nsamp": 100}, {"N": 16, "at": 3.6, "start": "cold", "mf": 0.2, "mean": [1.2300002002525567, 1.012699608121167, 0.9736482957965188, 0.33032687563022045, 0.37515391879889975, 0.08008388437037452, 0.05562210805927595, 0.0161328125], "err": [0.0032533728055248964, 0.004010965258312132, 0.004701712305224221, 0.0026011268990911275, 0.003015214067566927, 0.0001535504854142361, 0.0001898149854665263, 0.00032520557650844137], "gap_mean": 0.18835619797454697, "gap_err": 0.0004865698583472829, "grid": [0.049999999999999996, 0.053636847407346366, 0.05753822799597915, 0.06172338310218878, 0.06621295361834559, 0.07102908179233812, 0.07619552043159128, 0.08173775005025205, 0.08768310453730375, 0.0940609059653952, 0.10090260920525317, 0.1082419570589053, 0.11611514667682085, 0.12456100807972562, 0.1336211956655496, 0.14334039364600515, 0.15376653642599472, 0.16495104501274493, 0.1769490806206184, 0.18981981672236678, 0.20362673088856081, 0.21843791785453034, 0.23432642535883808, 0.2513706144096188, 0.26965454575559245, 0.28926839446780017, 0.31030889467674944, 0.33287981665838245, 0.35709247862182186, 0.38306629572299516, 0.41092936901183413, 0.44081911721769745, 0.47288295448893536, 0.5072790174291628, 0.5441769450159322, 0.5837587152483091, 0.6262195426496424, 0.6717688410519417, 0.7206312564102584, 0.7730477747408265, 0.8292769106472473, 0.8895959822964404, 0.9543024791324511, 1.0237155290735926, 1.0981774724290223, 1.178055550297216, 1.2637437157733848, 1.3556645768985984, 1.454271480933098, 1.5600507502332834, 1.6735240807595773, 1.7952511150444201, 1.92583220231012, 2.065911359349234, 2.216179446770367, 2.3773775762743896, 2.5503007657655266, 2.7358018603240835, 2.9347957383787437, 3.148263823823021, 3.377258926329284, 3.622910433732443, 3.8864298820918024, 4.169116930902181, 4.47236577292369, 4.797672010242934, 5.146640030477937, 5.52099091950571, 5.922570949737457, 6.353360685805007, 6.815484752567129, 7.3112223136107835, 7.843018311926547, 8.413495528196547, 9.02546751616538, 9.681952478890485, 10.386188154308552, 11.14164778353272, 11.952057240634877, 12.821413408396038], "NL": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.02, 1.18, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.0, 4.02, 4.02, 4.02, 4.02, 4.04, 4.06, 4.08, 4.08, 4.16, 4.3, 4.52, 4.76, 5.5, 5.86, 6.34, 6.78, 9.24, 11.72, 12.42, 13.02, 13.9, 15.52, 18.06, 19.08, 21.56, 25.92, 29.14, 31.22, 36.88, 41.1, 48.6, 54.9, 62.96, 72.62, 84.88, 98.62, 116.6, 139.54, 165.3, 196.38, 230.72, 269.14, 308.78, 345.44, 373.94, 399.66, 426.16, 456.02, 489.4, 511.76, 512.0, 512.0, 512.0], "ds": [0.0, 2.842170943040401e-14, -2.842170943040401e-14, 2.842170943040401e-14, 0.0, 2.842170943040401e-14, 2.842170943040401e-14, -2.842170943040401e-14, 2.842170943040401e-14, -2.842170943040401e-14, 2.842170943040401e-14, -2.842170943040401e-14, 2.842170943040401e-14, -2.842170943040401e-14, 0.0, 2.842170943040401e-14, -2.842170943040401e-14, 168.90678483609477, 197.9435821110183, 37.73016664766641, 8.693369372742819, 0.0, 0.0, 0.0, 0.0, 0.0, 0.03551708200074444, 0.03551708200074444, 0.0, 0.0, 0.035340817841154504, 0.0705071124139689, 0.07015978110409549, 0.034993486531279316, 0.13827929976276288, 0.37398933443152593, 0.5910343586488143, 0.7237423483579608, 1.3974286896158734, 1.480502983171096, 1.0121353116809306, 1.0384609743843, 2.682278391226834, 3.8975511261754345, 2.1061984206605384, 0.7490737898205388, 0.8017056509203542, 1.2507810684011424, 1.864395987257108, 1.4705989869589438, 1.2614437245112526, 2.1817397918977264, 2.1454065592361147, 1.3248494348929931, 1.6774433862361136, 1.9579573400369483, 1.9651135776494435, 2.0616130942904825, 1.8434979838504937, 1.9919808978714855, 2.127367488859864, 2.179315103410044, 2.2610451202446455, 2.4715924619161456, 2.485375561410173, 2.4333022792669112, 2.3744999402728695, 2.244448209362801, 2.0752783735372304, 1.7773509743241718, 1.3634622448024274, 1.038231107059957, 0.930874539863602, 0.9394411294720015, 0.9853213819426543, 0.8212057610369499, 0.32148103078209544, 0.003338826432610631, 7.105427357601002e-15, 0.0], "corr_lead": 3.319683460664187, "lead_ev6": [0.5285140348602336, 0.5344186000288318, 0.530842449985144, 0.04467671425194428, 0.2503867107111323, 0.2976347669471087], "lead_ev6_err": [0.025308605268849017, 0.022601668036377896, 0.02375410145484552, 0.08138097633364227, 0.04367103068309419, 0.09039315657055454], "acc": 0.6975, "nsamp": 100}, {"N": 16, "at": 3.6, "start": "sphere", "mf": 0.2, "mean": [2.9548464222584823, 2.537661378448027, 2.3086614141108974, 0.1766271217572851, 0.5215397069301181, 0.03888129718755699, 0.02576929124465202, 0.00390625], "err": [0.004769788008616786, 0.006183854128885478, 0.007119896379899945, 0.0014502316040896752, 0.004249171679018095, 1.1082839663810619e-05, 9.706934390495602e-06, 0.0], "gap_mean": 0.19999999999999446, "gap_err": 8.35297442400685e-16, "grid": [0.049999999999999996, 0.0538317922125561, 0.05795723705631632, 0.062398838848589544, 0.06718082654404092, 0.0723292859037317, 0.07787230179304497, 0.0838401113847331, 0.0902652691028103, 0.09718282420705884, 0.10463051198687522, 0.11264895960741653, 0.12128190773094145, 0.13057644912228886, 0.14058328554008917, 0.15135700431505048, 0.1629563761240551, 0.17544467558442547, 0.18889002641720215, 0.20336577306230122, 0.2189508807727128, 0.23573036637025638, 0.2537957620126673, 0.27324561450186496, 0.294186022857132, 0.31673121708566826, 0.3410041813077139, 0.3671373246353933, 0.3952732034649249, 0.425565299122305, 0.45817885510452416, 0.49329177848347194, 0.5310956103896903, 0.5717965708699694, 0.6156166838184861, 0.6627949881179919, 0.7135888415978267, 0.7682753249218565, 0.827152753064548, 0.8905423026202898, 0.9587897638229339, 1.032267426832838, 1.1113761125811061, 1.1965473592492892, 1.2882457763118094, 1.386971578982407, 1.493263316890036, 1.6077008118691347, 1.7309083208899405, 1.8635579413826333, 2.0063732775313747, 2.1601333875378828, 2.3256770333868846, 2.503907256295934, 2.695796302808684, 2.9023909284034812, 3.1248181075484784, 3.3642911813516503, 3.622116476341139, 3.8997004304814418, 4.198557265297852, 4.520317245960635, 4.866735574387736, 5.239701963877913, 5.6412509475039565, 6.073572976498363, 6.5390263691731185, 7.0401501755550475, 7.579678027913398, 8.160553052734217, 8.785943925486581, 9.459262155759259, 10.184180697058565, 10.964653982783625, 11.804939497675683, 12.70962100241347, 13.683633538045228, 14.732290346656287, 15.861311855124956, 17.07685688007279], "NL": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.48, 6.0, 6.0, 6.0, 6.0, 6.04, 8.0, 8.0, 8.96, 13.98, 14.0, 14.26, 18.0, 19.4, 25.9, 26.14, 32.0, 36.58, 42.02, 49.12, 56.8, 63.56, 73.82, 86.24, 99.44, 114.98, 134.66, 155.72, 181.36, 209.64, 242.68, 280.54, 324.26, 375.84, 435.88, 502.04, 512.0, 512.0, 512.0], "ds": [0.0, 2.842170943040401e-14, 0.0, 0.0, 0.0, 0.0, 0.0, -5.684341886080802e-14, 5.684341886080802e-14, -2.842170943040401e-14, 2.842170943040401e-14, 0.0, -2.842170943040401e-14, 2.842170943040401e-14, 0.0, 0.0, 0.0, 0.0, 191.79103551289182, 191.7910355128921, -8.881784197001252e-16, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 8.881784197001252e-16, 0.0, 0.0, 0.0, -8.881784197001252e-16, 0.0, 8.881784197001252e-16, -8.881784197001252e-16, 0.0, 8.881784197001252e-16, 0.0, 0.0, 1.4565806069036755, 7.43901767089014, 5.982437063986472, 0.0, -1.7763568394002505e-15, 0.04499209703824114, 1.9479775009267364, 1.9029854038884952, 0.7673809052687872, 3.77963819631222, 3.021937472379877, 0.13427918741853517, 1.7017217923147534, 2.0843009425484986, 2.4638759233436147, 2.0191543422635405, 1.4320790785098438, 2.275388545667962, 1.8445645310040142, 1.995935595158656, 2.0408020626064562, 1.745082597452427, 1.7747090988424468, 2.0662562408766405, 2.017333594148397, 1.947584905727794, 2.0530445850860843, 2.053739905610975, 2.0160211394172336, 2.013321618149945, 1.9722026179924441, 1.9726417120531536, 1.9623318654736437, 1.980243565418526, 2.003090623901855, 1.9603974231381542, 1.089890225161156, 0.13302073765363787, -1.4210854715202004e-14, 0.0], "corr_lead": 3.01699306736238, "lead_ev6": [0.5744697867398937, 0.5743941932421459, 0.5731801670563536, 0.10719902042864912, 0.005351729170509952, 0.0], "lead_ev6_err": [0.0064822574768730315, 0.006901579923927385, 0.007388465165057395, 0.10640131163326452, 0.05753093244084305, 0.0], "acc": 0.8605, "nsamp": 100}, {"N": 24, "at": 2.0, "start": "cold", "mf": 0.2, "mean": [0.1033228528259219, 0.019533965000914904, 0.0684374687926726, 0.5859369160589264, 0.060042658113891936, 0.26423254367139154, 168.65562239439376, 0.17919560185185188], "err": [0.00045209785611030373, 0.00031796498747539725, 0.0004323118866147957, 0.003787760560394611, 0.0005074305929208497, 0.150064714404736, 68.30021532495552, 0.0008767806746202043], "gap_mean": 0.005879012413430517, "gap_err": 0.0005706293548796438, "grid": [0.049999999999999996, 0.05304623080853319, 0.056278052059843535, 0.05970677078042218, 0.06334438287300921, 0.06720361508611489, 0.07129796954051748, 0.0756417709685212, 0.08025021683124764, 0.08513943048930396, 0.09032651761285379, 0.09582962602844962, 0.10166800921201119, 0.10786209365008852, 0.1144335503050844, 0.12140537043446804, 0.12880194602924533, 0.13664915515311168, 0.14497445248086052, 0.1538069653528091, 0.1631775956813037, 0.1731191280658389, 0.18366634449505023, 0.19485614603688012, 0.20672768194267188, 0.21932248661688034, 0.23268462493160938, 0.2468608463943826, 0.2619007487085257, 0.27785695129840216, 0.29478527940660815, 0.3127449594072178, 0.33179882601841243, 0.3520135421394612, 0.3734598320811838, 0.39621272900589055, 0.42035183744250576, 0.4459616117953239, 0.4731316518208047, 0.5019570161061796, 0.5325385546466204, 0.5649832616845459, 0.5994046500455268, 0.6359231482804617, 0.6746665220034894, 0.7157703208997488, 0.759378352966919, 0.8056431876497396, 0.8547266896278103, 0.9068005851242069, 0.9620470627162333, 1.0206594107503344, 1.0828426935912747, 1.1488144690715312, 1.2188055496510193, 1.2930608099501828, 1.3718400434817264, 1.4554188715783978, 1.5440897076968525, 1.638162780471356, 1.737967219096641, 1.8438522048373005, 1.9561881926924465, 2.0753682074898188, 2.201809218943935, 2.3359536004891237, 2.4782706769914045, 2.6292583667541187, 2.78944492356212, 2.95939078485935, 3.139690532525906, 3.3309749731147145, 3.5339133448258164, 3.7492156589397188, 3.977635183901664, 4.2199710807478015, 4.477071199093664, 4.74983504346718, 5.03921692036439, 5.346229277038303], "NL": [7.866666666666666, 8.4, 8.966666666666667, 9.366666666666667, 9.833333333333334, 10.466666666666667, 11.066666666666666, 11.9, 12.633333333333333, 13.466666666666667, 14.433333333333334, 15.433333333333334, 16.266666666666666, 17.333333333333332, 18.3, 19.666666666666668, 20.5, 22.0, 23.233333333333334, 24.966666666666665, 26.5, 28.233333333333334, 29.866666666666667, 32.0, 35.63333333333333, 37.86666666666667, 40.2, 42.766666666666666, 45.8, 48.56666666666667, 52.13333333333333, 55.93333333333333, 60.3, 64.4, 69.5, 74.56666666666666, 79.7, 85.36666666666666, 91.13333333333334, 97.33333333333333, 103.53333333333333, 110.23333333333333, 116.96666666666667, 124.33333333333333, 132.13333333333333, 140.33333333333334, 150.13333333333333, 160.36666666666667, 171.16666666666666, 183.4, 196.83333333333334, 211.83333333333334, 227.73333333333332, 245.46666666666667, 265.0, 286.7, 310.3666666666667, 336.8333333333333, 366.6666666666667, 399.06666666666666, 434.93333333333334, 474.6333333333333, 518.8, 567.0666666666667, 620.3, 679.3666666666667, 743.3, 810.8, 878.9666666666667, 944.6666666666666, 1004.8, 1057.1666666666667, 1099.1333333333334, 1128.5666666666666, 1145.2333333333333, 1151.2, 1152.0, 1152.0, 1152.0, 1152.0], "ds": [1.109171238324227, 1.1065081837457136, 0.9209003627641152, 0.7800365003940151, 0.9387622659751216, 0.9989685459143729, 1.0850612436379876, 1.1193729184253307, 1.0456324642422068, 1.126138862199607, 1.1524375664801951, 1.0109574359748272, 0.9815706173026939, 0.9957848142629366, 1.0677375830379816, 0.9597757576342083, 0.9478844068045404, 1.0581791882374958, 1.0694743125635036, 1.1122329053745972, 1.0395674046054104, 1.0111317696614783, 1.0587663196867716, 1.4925269544244664, 1.4231739678553517, 1.0194776816154523, 1.0287969581225411, 1.1025982009262592, 1.0752173275277208, 1.0950175877008164, 1.1939563157986584, 1.2303481377357315, 1.1916740246118565, 1.2004794598059902, 1.2392453989957133, 1.157769393428154, 1.1435600125259242, 1.133346465073167, 1.1090972123747775, 1.078527603992839, 1.0522160870679826, 1.0313975866394998, 1.0176289868144863, 1.0307816666747058, 1.0234423533688926, 1.0797305630947491, 1.1281746147864524, 1.1084897086651537, 1.1346370287839562, 1.1812453415037254, 1.2185346183197368, 1.2328036550011205, 1.2458517681612307, 1.2813020235845016, 1.3127586453945455, 1.3360027991897852, 1.36244230169266, 1.4093380142937093, 1.4333608791467611, 1.4435006915699518, 1.4661119511169076, 1.4907277885339383, 1.504327609553883, 1.5106724751240108, 1.5275756716377202, 1.5293712409659008, 1.4952486361034758, 1.4173567369407323, 1.29192281895169, 1.1311717467313827, 0.9512511405430075, 0.7586426176605698, 0.5525458692754412, 0.3473609188272633, 0.1678746578953394, 0.04980623131091022, 0.005873150149696471, 7.105427357601002e-15, 0.0, 0.0], "corr_lead": 3.192912988428678, "lead_ev6": [0.5048715519205925, 0.4345066095278832, 0.42201964653754565, 0.1514530051988669, 0.41093928404176105, 0.4317395422261874], "lead_ev6_err": [0.021694072666293193, 0.01336519922806302, 0.03822290169158333, 0.09249557539558025, 0.03900406115443867, 0.03777655596321297], "acc": 0.9575, "nsamp": 60}, {"N": 24, "at": 3.0, "start": "sphere", "mf": 0.2, "mean": [1.8966319086522005, 1.0641496739394898, 0.6816814252426155, 0.2458782448597481, 0.4657781638269213, 0.02127687295431711, 0.015807471021930104, 0.006944444444444435], "err": [0.003671802896237808, 0.003110163642443608, 0.0025111442773476517, 0.0019157003474302378, 0.0035645681318214797, 5.962094694530575e-06, 1.329015653418035e-05, 1.1197591887888693e-18], "gap_mean": 0.19999999999999168, "gap_err": 1.1415778423573589e-15, "grid": [0.049999999999999996, 0.05381712699347125, 0.05792566315662821, 0.06234785540562596, 0.06710764904270311, 0.07223081741528906, 0.07774510147361689, 0.08368035998251895, 0.09006873120077225, 0.09694480690345574, 0.10434581968961647, 0.11231184458947883, 0.12088601606285977, 0.13011476156379456, 0.14004805293607928, 0.15073967700098723, 0.1622475268023393, 0.17463391508596246, 0.1879659117109663, 0.20231570681985356, 0.21776100173395907, 0.23438542969083975, 0.25227900870182496, 0.271538628981863, 0.29226857759099983, 0.3145811031283208, 0.3385970235360623, 0.36444638030503274, 0.39226914262373724, 0.422215965284035, 0.4544490044472391, 0.48914279568787294, 0.5264851990695163, 0.566678416370143, 0.6099400859650231, 0.6565044612957681, 0.7066236793066958, 0.760569125716847, 0.8186329045203388, 0.8811294196721056, 0.9483970775235467, 1.0208001192264344, 1.0987305930271918, 1.1826104771311268, 1.2728939646315096, 1.3700699228759412, 1.4746645405869971, 1.5872441770707866, 1.708418428941326, 1.8388434309664399, 1.9792254089086248, 2.1303245035988096, 2.292958886949615, 2.4680091921955185, 2.656423282348811, 2.859221382691593, 3.0775016050952386, 3.312445894080442, 3.5653264268145897, 3.8375125017011955, 4.130477952861736, 4.445809130657865, 4.785213491466965, 5.15052884322299, 5.543733296785365, 5.966955977020661, 6.422488551595466, 6.912797639906562, 7.440538169340396, 8.008567751183245, 8.619962154024934, 9.278031958441519, 9.986340483138642, 10.748723079622307, 11.569307899873783, 12.45253824948154, 13.403196647268125, 14.426430721689938, 15.527781084234034, 16.71321133074087], "NL": [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 2.0, 3.966666666666667, 6.0, 6.0, 8.0, 8.0, 8.0, 8.0, 8.133333333333333, 13.933333333333334, 15.5, 18.0, 18.0, 20.1, 26.3, 32.0, 32.0, 38.56666666666667, 48.233333333333334, 50.266666666666666, 61.06666666666667, 71.96666666666667, 78.9, 96.56666666666666, 105.96666666666667, 127.53333333333333, 145.56666666666666, 164.56666666666666, 198.23333333333332, 228.9, 259.5, 298.3666666666667, 346.1333333333333, 401.5, 466.5, 544.6666666666666, 635.9666666666667, 728.8, 848.4, 978.6666666666666, 1130.0, 1152.0, 1152.0, 1152.0], "ds": [0.0, 2.842170943040401e-14, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, -2.842170943040401e-14, 0.0, 0.0, 192.50133870647971, 192.5013387064797, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 8.881784197001252e-16, 0.0, 4.654006413686995, 7.466568270398965, 2.8125618567119783, 1.9551918873355838, 1.955191887335591, 0.0, 0.0, 0.11233914161871894, 3.7709112822276953, 4.382765248311458, 1.7404651008356602, 1.0162719931331772, 0.7499654890590115, 2.577161816985395, 3.160418285612195, 1.3332219576858257, 1.2685578168648206, 2.788646027712087, 1.8007224352024274, 1.603369618046795, 2.438948937919278, 1.7413306669542727, 1.9983385646011165, 2.004542177272061, 1.8903687161206157, 2.157910551264713, 1.7326511943164178, 2.098789147383073, 2.2425924077280612, 1.8303416199204676, 1.801294056090363, 1.9578104053136798, 2.0177341005065728, 2.0282656420028715, 2.072662819921618, 2.1061123278017817, 1.9792733514103844, 1.9587531761028956, 2.0035118738993702, 1.9479783398747514, 1.1082404239514148, 0.1310469988830505, -7.105427357601002e-15, 0.0], "corr_lead": 3.0242433467394694, "lead_ev6": [0.5714340216461983, 0.5719500223863362, 0.5685775982379194, 0.1512375955387835, 0.013529053003367552, 0.0], "lead_ev6_err": [0.01766150006137826, 0.016725373492781394, 0.020854988150799125, 0.13836930212358575, 0.10798057424195254, 4.12515601595387e-15], "acc": 0.8291666666666667, "nsamp": 60}, {"N": 24, "at": 3.0, "start": "cold", "mf": 0.2, "mean": [0.11634369340731811, 0.03590066773187085, 0.07967261469359525, 0.5825294106210044, 0.06698966015951906, 0.5711045501302989, 384.8418514651828, 0.1532696759259259], "err": [0.0007032700628551177, 0.00046706003128531206, 0.0005406613209528776, 0.004036232450028893, 0.0006268024354410813, 0.2268443220231379, 212.9470350631265, 0.0012269962917972918], "gap_mean": 0.008083554382075852, "gap_err": 0.0007032383327644994, "grid": [0.049999999999999996, 0.05310215441435708, 0.05639677606892447, 0.05989580622567889, 0.06361192701936821, 0.0675586074235461, 0.07175015206848152, 0.07620175308788213, 0.08092954518234857, 0.08595066409913525, 0.09128330874017637, 0.09694680712348551, 0.10296168643700442, 0.10934974743880849, 0.11613414347333115, 0.12333946438999858, 0.130991825668436, 0.13911896307327667, 0.1477503331816476, 0.15691722014769113, 0.16665284909108719, 0.17699250652054918, 0.18797366822876613, 0.1996361351223413, 0.21202217747904048, 0.22517668815520459, 0.23914734529862414, 0.25398478515662215, 0.2697427856056852, 0.28647846106783825, 0.3042524695202346, 0.32312923234825935, 0.34317716783899876, 0.364468939161365, 0.3870817177316744, 0.41109746291923915, 0.4366032191057574, 0.4636914311751862, 0.49246027957757926, 0.5230140361813216, 0.5554634422035336, 0.5899261095884468, 0.626526947288533, 0.6653986139934288, 0.7066819989475649, 0.7505267325992021, 0.7970917289317144, 0.8465457614427753, 0.899068074859075, 0.9548490348037072, 1.0140908177709251, 1.0770081439090664, 1.1438290552675874, 1.2147957423289522, 1.2901654218211107, 1.3702112689921753, 1.4552234077262933, 1.545509962089371, 1.6413981731159382, 1.7432355848849237, 1.8513913041832262, 1.9662573383227127, 2.088250015959508, 2.217811496065309, 2.355411370519927, 2.5015483661336324, 2.6567521522682163, 2.8215852606084457, 2.9966451240420735, 3.182566242038249, 3.380022480372705, 3.5897295135349907, 3.8124474186702004, 4.0489834304568415, 4.30019486690585, 4.5669922366852, 4.850342539232551, 5.151272769617034, 5.470873640853536, 5.810303537160807], "NL": [6.833333333333333, 7.266666666666667, 7.733333333333333, 8.233333333333333, 8.833333333333334, 9.433333333333334, 9.8, 10.3, 11.066666666666666, 11.866666666666667, 12.533333333333333, 13.266666666666667, 13.9, 14.9, 15.5, 16.733333333333334, 17.766666666666666, 19.066666666666666, 20.1, 21.566666666666666, 22.866666666666667, 24.333333333333332, 25.733333333333334, 27.133333333333333, 31.0, 32.96666666666667, 34.93333333333333, 36.93333333333333, 39.53333333333333, 41.86666666666667, 44.733333333333334, 47.3, 50.53333333333333, 53.5, 57.4, 61.666666666666664, 66.16666666666667, 71.2, 76.56666666666666, 82.26666666666667, 88.5, 95.06666666666666, 102.03333333333333, 109.63333333333334, 117.5, 126.0, 134.3, 144.43333333333334, 154.73333333333332, 166.53333333333333, 179.66666666666666, 194.43333333333334, 210.3, 228.63333333333333, 248.8, 271.56666666666666, 296.8333333333333, 324.1333333333333, 355.73333333333335, 390.4, 428.93333333333334, 471.93333333333334, 519.2, 571.3666666666667, 629.3333333333334, 692.1, 759.7333333333333, 829.7333333333333, 898.6666666666666, 964.6, 1023.9666666666667, 1074.0666666666666, 1113.1, 1137.7333333333333, 1149.4333333333334, 1151.7333333333333, 1152.0, 1152.0, 1152.0, 1152.0], "ds": [1.0214403141648247, 1.0277301354301347, 1.0374144206409923, 1.1046895137515165, 1.1301578452573509, 0.8626199268404271, 0.730086526913702, 1.0096870323329945, 1.1760996955876237, 1.0337670823989598, 0.9263411451099159, 0.8596889034562274, 0.964428638942266, 0.9049929250310029, 0.9638881887630895, 1.1336918691314715, 1.084309056691886, 1.0249755648683418, 1.0234100609052916, 1.0711978851856472, 1.0025687573186488, 0.9810442196307001, 0.9046992775090423, 1.5466533677911727, 1.6175396633735275, 0.9922359111624814, 0.9437535451978007, 1.0275251511428571, 1.0414198191733206, 1.026462124505521, 1.013550579621299, 1.012669423781297, 1.02311148943987, 1.058328666669773, 1.180023879649319, 1.1806105248701826, 1.1940401074277673, 1.212610971495728, 1.2000531401828667, 1.2031061273633412, 1.2012094881532533, 1.1819769051046407, 1.1841869027672587, 1.1723561833691463, 1.1557572079648608, 1.1100497682690786, 1.134124753799611, 1.1764124126300501, 1.1826451077076499, 1.2409779136372165, 1.2866114758121014, 1.3076926807397342, 1.3458889501440225, 1.3964256930285188, 1.4294338997591822, 1.4662591144409447, 1.4697963310120272, 1.5035475679123138, 1.5451321708931829, 1.554295961058827, 1.5754420636981408, 1.5864213115935542, 1.5881304419765243, 1.5979193228284956, 1.5923325108859032, 1.5641499874049245, 1.5065655992860556, 1.3950170151376753, 1.2510209129500254, 1.0842110239240128, 0.8928876233736531, 0.6932938122442636, 0.47833204534628493, 0.2668030682352551, 0.10158798599798047, 0.01852739999851849, 0.0019230020812770476, 0.0, 0.0, 0.0], "corr_lead": 3.5478090243111877, "lead_ev6": [0.5008158485579344, 0.44047535381254277, 0.4110467894664489, 0.07768929712777654, 0.3958499752899158, 0.4727289451271208], "lead_ev6_err": [0.02019957997687848, 0.018021406145980783, 0.02711361103036195, 0.08815648124847386, 0.052072087095685664, 0.020884504728947317], "acc": 0.9575, "nsamp": 60}]

==> rt.json <==
{"equilibrium": {"C": [0.22574181140791966, 0.21862543620028319, 0.19841825970924537, 0.1679153154515131, 0.13133478200440876, 0.09373023585980582, 0.060287882657344846, 0.035607126961772394, 0.02306438288284276, 0.02434793954495908, 0.03922778563417071, 0.06559168920173067, 0.09974197052892626, 0.13691142407497572, 0.1719265723774126, 0.19992594386286103, 0.21703335898478837, 0.22089256103526544, 0.2109890504780852, 0.1887148821787943, 0.15716828540393826, 0.1207171318434749, 0.08438816454887693, 0.053167888767794665, 0.03131277248745907, 0.021764340382855022, 0.025749449688875017, 0.042619907637459875, 0.0699522673997642, 0.1038926716166379, 0.13969790578342994, 0.17239688637531467, 0.19748026071405778, 0.21152204258566754, 0.21264703304479493, 0.20077992106002304, 0.17764306526986834, 0.14650527182924705, 0.11171836932346367, 0.07810744475087643, 0.05030037108728152, 0.032089962052755217, 0.025916709016988886, 0.032542577520651324, 0.05095935133439327, 0.07854226603277258, 0.11142574391784402, 0.1450475886113458, 0.17478511330250468, 0.19659443333443788, 0.2075641997285241, 0.20630746354584537, 0.19313855145153144, 0.17001247732791147, 0.14023787813533264, 0.10800579053936026, 0.07780151161680673, 0.053782161541058374, 0.03920642386470985, 0.03599476893789003, 0.04447946518248774, 0.0633766456698716, 0.08998161038680985, 0.12055785412171506, 0.15086411380037354, 0.176745321890438, 0.19470511029704768, 0.2023807061545708, 0.19885537131424036, 0.1847668276866232, 0.16219896913334403, 0.13437457740373998, 0.10519446705005833, 0.07868937359387004, 0.05846192244555748, 0.04719593276481543, 0.04629964478178055, 0.055730040687713166, 0.07401999606509987, 0.09850187566046383, 0.12569404394876363, 0.151794389532581, 0.17321069726458196, 0.18705361484517669, 0.19152445221932296], "R": [0.0, 0.0069372660803193485, 0.026781980541399176, 0.056807948180026366, 0.09291851432168709, 0.13020528399406156, 0.16361542968757867, 0.18863964764380894, 0.2019284089915877, 0.2017507442105665, 0.18822915910483906, 0.1633159118490587, 0.1305144721744577, 0.09438697423627686, 0.05991837822338878, 0.03182807207114702, 0.013926081773312383, 0.008602382428101785, 0.0165168631390187, 0.036527549744065094, 0.06585962855281961, 0.10048660423210987, 0.1356746297104812, 0.16662651761373748, 0.18914486383694024, 0.20021910435029447, 0.19844387406719907, 0.18420273095785825, 0.15959257963033624, 0.12810664629420124, 0.09413213436605389, 0.062343277110531954, 0.03707288989626214, 0.021736276555409308, 0.018374933385619307, 0.02738155381115166, 0.04744964163068728, 0.07575658997289386, 0.1083527730366, 0.14070628121425152, 0.168337215383149, 0.18745641630774387, 0.1955112530042791, 0.19154883982359913, 0.1763332378851413, 0.15219420605431289, 0.12263798358438593, 0.09180014444588885, 0.06384455985662904, 0.04240648512971221, 0.03015301679681399, 0.02849702184602181, 0.03746630680301195, 0.05571900479436895, 0.08070243323608167, 0.10895681457126935, 0.13655804843556538, 0.1596648782347947, 0.17508907409762262, 0.180775864262247, 0.17609312408193997, 0.1618787807064946, 0.14026149769549526, 0.11431606994997967, 0.08762318796727268, 0.06378925772412439, 0.045976048535296556, 0.03649504751072361, 0.03651635714301264, 0.045921835096376505, 0.06331546379352114, 0.08619846621376856, 0.11130452139467881, 0.13506261730623823, 0.15412517366051015, 0.16587767182963206, 0.1688380590722562, 0.16286497298814384, 0.14913118754772547, 0.12987682689337549, 0.10800673350908731, 0.08662582435084241, 0.068611041771472, 0.05628048255488654, 0.05116573351667419, 0.053872703546455986, 0.06402039323445288, 0.08025266523889371, 0.10034114227009212, 0.12142768605243483, 0.14043505454001703, 0.15459096867989827, 0.16192955741972365, 0.16162189222360424, 0.15405034382864474, 0.14063857836921762, 0.12352389715963412, 0.10517833630749097, 0.08806155848810293, 0.07434475641262081, 0.06570119546010714, 0.06314429372939329, 0.06691502767143448, 0.07644684822429731, 0.09043121753201465, 0.10697541081070025, 0.12383138178124681, 0.1386872111344039, 0.1495087272939023, 0.15487835664277172, 0.15423565559473323, 0.1479361849951074, 0.13711684210445882, 0.12342839265988627, 0.10872547612770267, 0.09479550465365026, 0.08318102203523044, 0.07510370444537433, 0.07143493391980094, 0.07263370071613948, 0.07863016667844072, 0.08871467572983896, 0.10152163140590595, 0.11517551847874997, 0.12760913623643966, 0.13698011033575974, 0.14204986059331845, 0.14239960491789058, 0.1384271059414691, 0.13114626850515157, 0.12187501739877955, 0.11193158169431625, 0.1024390058471938, 0.09427128830854038, 0.08810584205106853, 0.08449850526618635, 0.08388511132136836, 0.08646760462352454, 0.09204369684602892, 0.09990233274261374, 0.10887362005257206, 0.11752950184639609, 0.12447100184105002, 0.128624333032156, 0.12945455846779425, 0.12702192214476496, 0.12188326527606322, 0.11490514293027727, 0.10706484184113009, 0.09930502133935844, 0.09247585651866298, 0.08733775918520723, 0.08455789653898015, 0.08464601700542246, 0.08782036355812085, 0.09385407283355442, 0.1019965541355004, 0.11104912969483079, 0.11959825836235069, 0.12632318007685275, 0.13025876006890458, 0.13093631900688366, 0.12840240850163823, 0.12314955636251165, 0.11597842810626986, 0.10782117547766655, 0.09959425474662384, 0.0921361930122277, 0.0862128916374715, 0.0825207217190585, 0.08162898836843067], "D_FDT": 0.003945679278108586, "D_err": 0.007170490548032065, "dt": 0.006, "rec": 5, "jsrc": 0.05}, "quench_shallow": {"C": [0.4452975933040668, 0.43137363981964444, 0.3909072815214873, 0.3281916724027043, 0.2498782517321055, 0.16425197935144797, 0.0803342371784064, 0.006914266897111355, -0.048384756851773604, -0.0799056719363675, -0.08454080917449724, -0.06204086964085593, -0.015020082140187314, 0.05134046288062806, 0.12985890736912994, 0.21212818045356432, 0.28941883100601473, 0.3536125137654168, 0.39806496855236395, 0.41830402652595244, 0.4124860792460503, 0.38156186618347343, 0.32913607588071947, 0.2610406742785945, 0.18467429019325118, 0.10818520400305015, 0.039590626755370964, -0.014071173667843507, -0.04746631251735635, -0.057494809400141886, -0.04357348888533937, -0.007648334627525477, 0.046059482553442985, 0.11154262460226505, 0.18167669256519745, 0.24899625655372462, 0.30649379655991726, 0.3483554668507948, 0.370554935809679, 0.3712428349299874, 0.3508928711393493, 0.31219361933089557, 0.2597039052317969, 0.19931584276226097, 0.1375897991524277, 0.08103758690227443, 0.03543301624047359, 0.0052228348216811354, -0.0069026415790558624, -0.00023919390221774375, 0.02391887219174151, 0.06247779919698587, 0.11092741439933859, 0.16386225979412603, 0.21558173958803736, 0.26070334901980896, 0.29472318856903235, 0.31446510983584336, 0.3183732673261449, 0.3066211119684081, 0.2810308474765817, 0.244818550726435, 0.2021989702482321, 0.15789827720265345, 0.11663124319085606, 0.08260079395479279, 0.05907285700396775, 0.048068874106477644, 0.05020379212712822, 0.06468054820336709, 0.08943489391211587, 0.12140867112117684, 0.15691694709348064, 0.19206593084416046, 0.2231750084199012, 0.24715770088388578, 0.26182253416846185, 0.26606495437672995, 0.2599343615223071, 0.24457456570255928, 0.22204983018553157, 0.1950805921676825, 0.16672168630608128, 0.1400206042406027, 0.1176936675524749, 0.10185415329647313, 0.09381902868809977, 0.0940110123193825, 0.1019614135544517, 0.11640795345479028, 0.1354718208034255, 0.15689059951150017, 0.17827908459357997, 0.19738864921437926, 0.21233763736113756, 0.2217898471017549, 0.22506493359508606, 0.22217272070724897, 0.21377204756723198, 0.20106291500435855, 0.18562743089426556, 0.16923968581182697, 0.15366682762306133, 0.14048317128032786, 0.13091638223353103, 0.12574006168412813, 0.12522110684814092, 0.12912379394626736, 0.13676637858879964, 0.14712075527651228, 0.1589418380262024, 0.1709111079620728, 0.18177832813030556, 0.1904866892214985, 0.19626939107453595, 0.1987094997527149, 0.1977593745518673, 0.19372052740571996, 0.18718894940489703, 0.17897424765607262, 0.17000303235434508, 0.1612177271990876, 0.1534814166965396, 0.14749773205266703, 0.14375243665849854, 0.1424806413161761, 0.14366076634226968, 0.14703372460435749, 0.15214353209138542, 0.15839383814213992, 0.16511383007253105, 0.17162662959674177, 0.17731359482807132, 0.18166878579608017, 0.18433917193410776, 0.1851478604256572, 0.18409952196282622, 0.1813690157923109, 0.1772757091702736, 0.17224700832534431, 0.1667751546778237, 0.1613714292836137, 0.1565216119690098, 0.1526459700572188, 0.15006635643766086, 0.14898231153611752, 0.14945744887251278, 0.15141683176362697, 0.1546554409203844, 0.15885713771659102, 0.16362277342307846, 0.16850535429668448, 0.1730495068258814, 0.17683196337509308, 0.1794995319273834, 0.18080116050725464, 0.18061126478556655, 0.1789422921085667, 0.17594534681297752, 0.17189852949360782, 0.16718351390516525, 0.16225186406913022, 0.1575836279382999, 0.15364168732013722, 0.15082604959953794, 0.1494326158323489, 0.14962085227210797, 0.1513941775159015, 0.1545957675117645, 0.15892092911899736, 0.16394533141538417, 0.1691664804467881, 0.1740542173886628, 0.17810497167175338, 0.18089410384726468, 0.18212088767970908, 0.18164141526290442, 0.17948587091468604, 0.17585811211515073, 0.1711172038540361, 0.16574235451444416, 0.1602844694341332, 0.15530910993577202, 0.1513368050527942, 0.14878719006291083, 0.1479332051170956, 0.14887057905694306, 0.1515061689378592, 0.15556662417546732, 0.1606265467822642, 0.1661531163425875, 0.1715623285219595, 0.17628077928819538, 0.17980642471068148, 0.18176195057433644, 0.18193519305205033, 0.18030233180378102, 0.17703124038092463, 0.17246435159316892, 0.16708254701524805, 0.16145371160277597, 0.15617146850415894, 0.15179094450437278, 0.1487689184079307, 0.14741519567381192, 0.14786059439418983, 0.15004480342526552, 0.1537249642923298, 0.15850349681199208, 0.16387171461556257, 0.169264326779185, 0.17411904326933594, 0.17793516997647976, 0.1803252616990961, 0.18105459177256655, 0.18006439299225815, 0.17747646716809673, 0.17357869663854106, 0.16879301386741322, 0.16362929060354672, 0.15863019485111104, 0.15431312549091072, 0.1511156884466079, 0.14935071893032711, 0.149175608354189, 0.15057886369001655, 0.15338475492108686, 0.15727494223012614, 0.1618243344890188, 0.1665471757751608, 0.17094848854876082, 0.17457555756382942, 0.1770641840008598, 0.17817499903552483, 0.17781615882414745, 0.17605016896517747, 0.1730842911053217, 0.1692457992181018, 0.16494505914402283, 0.1606307623049649, 0.15674243713809122, 0.15366546234304004, 0.15169323526273204, 0.15100006742979777, 0.15162701840037254, 0.15348146670239782, 0.15634991803152112, 0.15992243121457633, 0.16382608605499974, 0.1676641000525891], "R": [0.0, 0.013395313692210753, 0.05220659656306059, 0.11247612642050535, 0.18806762528053217, 0.27128521653893345, 0.35365566206754273, 0.42679374355035576, 0.48326098456141275, 0.5173273946500062, 0.5255555289304363, 0.5071457187321539, 0.46400855789033085, 0.4005615845420881, 0.3232763814656864, 0.24002485663072187, 0.15928691611566026, 0.08928874561195782, 0.03714697091997554, 0.008102023539615921, 0.0049302826271241385, 0.027619282082680607, 0.07336477466310248, 0.13690301398625437, 0.21113724141278079, 0.28796996695164195, 0.3592247636524735, 0.4175377725507087, 0.4571173408438588, 0.4743008818995339, 0.46786881463030683, 0.439100222127829, 0.39157637979422616, 0.330759246525986, 0.26339017425976785, 0.1967668016155073, 0.13796460748568143, 0.09307730855008539, 0.06655692593186952, 0.060733729818096716, 0.07558134059134591, 0.10876275204537729, 0.15595669729830686, 0.21142692063421942, 0.26875832859581694, 0.3216473433480546, 0.3646192018918198, 0.3935715898199602, 0.4061021476506911, 0.4016315974274738, 0.3813570690250441, 0.34806423225986743, 0.30581344700146634, 0.2595119073115526, 0.21439408712798472, 0.17545083622515062, 0.14686677119653296, 0.13153941950114562, 0.13075187784942416, 0.1440479088550532, 0.1693246915276107, 0.20313021289602312, 0.24112967793706722, 0.27867801967503375, 0.311409264148343, 0.335748790392612, 0.3492786445729448, 0.35092380004718093, 0.3409635421228333, 0.32090404736543976, 0.2932672800184509, 0.2613401139581407, 0.22889005791243985, 0.19982506415943155, 0.17778318561944315, 0.165676781165839, 0.1652586731839172, 0.17680174704955381, 0.19897794532187527, 0.22898658959208965, 0.2629267479854405, 0.29635495787917526, 0.32493365833096505, 0.3450573768866605, 0.35434080484944314, 0.3518746474637955, 0.338212514323276, 0.3151347992554515, 0.28530217177819284, 0.2519172891595698, 0.21845704432516824, 0.18846298472058626, 0.16532930780551616, 0.1520249428896902, 0.15072799346948293, 0.16242050694789864, 0.18655422815825798, 0.2209165319844219, 0.26178541095367447, 0.3043812876604782, 0.3435416153706, 0.37448943846653604, 0.39353771069373455, 0.39857329511963996, 0.3892256445673591, 0.366736804317196, 0.33364331959056365, 0.2933982864423464, 0.2500133389908994, 0.2077386829581554, 0.17076665700479265, 0.14294356684347717, 0.12747651834193605, 0.1266097886703635, 0.14125081725543998, 0.17059435143322443, 0.2118949990578407, 0.26056915972202227, 0.3107126285543579, 0.3559589645674089, 0.39047103994366, 0.409812588674974, 0.41150398842986446, 0.3951970621696518, 0.3625315376205062, 0.3167871378967443, 0.26242455218601995, 0.20459203463619877, 0.1486869285592431, 0.10003416357672068, 0.06364344505892056, 0.04390416230676003, 0.044073668384088716, 0.06556150674438677, 0.1072375246679226, 0.1651228029053653, 0.23274131777917587, 0.30214140548066426, 0.36528792677668787, 0.4153866777608525, 0.44781417649653454, 0.4605455267765777, 0.4541273705338288, 0.4313053312248183, 0.39643336643923205, 0.3547831567826317, 0.3118362593536112, 0.27261468823334534, 0.24112788941647442, 0.2200339887769346, 0.21052638313861993, 0.21232435705292935, 0.22366920232096604, 0.24141568777725303, 0.26141883849094316, 0.27928216519318066, 0.2912752543408256, 0.2950861098975014, 0.29015567132879866, 0.2775620977731135, 0.2596104090604038, 0.2393261916964841, 0.21997032912253758, 0.2046005772507357, 0.19569284316193164, 0.1948711698256355, 0.20277604350811557, 0.21899975429281318, 0.24196313178948553, 0.268725532375062, 0.2949441380440572, 0.315300753970578, 0.3245221909852697, 0.3187294674480238, 0.2965712952293119, 0.25965164389083234, 0.21209088936217618, 0.15942066649820041, 0.10721047662462557, 0.059849997776060516, 0.019841724344521937, -0.012195616726599866, -0.036872286301667646, -0.05505649003755584, -0.06703650577610125, -0.07214688327227184, -0.06893211070826927, -0.055679575646694, -0.031061699804409093, 0.005302651384933976, 0.05245993259842917, 0.10796632910738384, 0.16799520610746604, 0.22765741674000015, 0.28142985101885043, 0.3236591714864534, 0.34922001905673794, 0.35434616056032275, 0.33743373128841014, 0.29952101553571003, 0.24429875013318442, 0.17771229448003284, 0.10730161557335519, 0.04137879214043553, -0.011939334885052565, -0.045819733240559976, -0.05576048238550542, -0.04030124202605584, -0.0011772081487019693, 0.05704414216755308, 0.1276210938367584, 0.20239312807676182, 0.27254930343559564, 0.32940718973119165, 0.3652552940887453, 0.3743226004631597, 0.3538317758880443, 0.3048929910054815, 0.23285406507331757, 0.14678399989017504, 0.0580572424197065, -0.021622005546300293, -0.08220624000186917, -0.11680538239808103, -0.12239071943362649, -0.09960027824438508, -0.05181467371947862, 0.01605159421017982, 0.0985188077026126, 0.1899303946515602, 0.2842439164018524, 0.37453342991809346, 0.4527198117250971, 0.509998845117299, 0.5381103616146358, 0.5311429923291174, 0.4872213169322043, 0.40937233165299663, 0.30520689648392746, 0.1856023808836032, 0.06295884091067033, -0.05040509470892115, -0.14343867921860132, -0.20711261074335113, -0.23479243885909423, -0.22231124837179675, -0.16799055724037548, -0.07299255501487142, 0.05786770324333805, 0.21528374553150545, 0.38533223735355165, 0.5505299786815006, 0.691989378339983, 0.7921752175167568, 0.8376203853852513, 0.8210171697581613, 0.7422869055156343, 0.6084741097228921, 0.4325528066446337, 0.23144941029074975, 0.023761480795918655, -0.1722804770098437, -0.3401883230767204, -0.4658462465674681, -0.5377410562386918, -0.5474033917399362, -0.49051085117381277, -0.3685254816781426, -0.19012355896659647, 0.028505279736922972, 0.2650158479953131, 0.49375371510692634, 0.6893592886220425, 0.83023841559817, 0.9012319274891694, 0.8951824404598883, 0.813366462047448, 0.6649000699477476, 0.4653371355023159, 0.23478780150723755, -0.0040840226441993255, -0.2279161364820032, -0.4142655749790931, -0.5431032300033722, -0.598438103429765, -0.5702566799177539, -0.45665110440253914, -0.2655954409321691, -0.015562945867452771, 0.26572943876947835, 0.5446553568871855, 0.7865627979203582, 0.9611082207980424, 1.0468416353637582, 1.0341705220890713, 0.9263038252615541, 0.7381731693310221, 0.49364755770729907, 0.22167019621882877, -0.04784096532252944, -0.28752326783623533, -0.47502498814943, -0.5943484102518566, -0.6364553575379475, -0.599584094070541, -0.48941782504925657, -0.3188735643012752, -0.107171929259118, 0.1219803940479978, 0.34299954743942845, 0.5315186468522501, 0.6675170202805789, 0.7379172339689293, 0.7380748180825142, 0.6718395558800667, 0.550326603627113, 0.38991159255012114, 0.21003098080518634, 0.031144707619285728, -0.12711111420920843, -0.2477491296053147, -0.3182994665538103, -0.3324652567704868, -0.29106143569939114, -0.20181755388979733, -0.07801801848793136, 0.06361837505213574, 0.20526440796032705, 0.33014307153831346, 0.42437601757325005, 0.4783970141464959, 0.48775230015412563, 0.4532429035458206, 0.38058217995167937, 0.2797389462787733, 0.16392561515623208, 0.04811419577685126, -0.052829958634899164, -0.12608477626270626, -0.16259459440104285, -0.15844891589713256, -0.11578407230998007, -0.042907474756375484, 0.046719130752301496, 0.13672754020246247, 0.2108905684515816, 0.25616114236460974, 0.2649585207339773, 0.23630947359208648, 0.1757414251243274, 0.09396587767217426, 0.004559493962775085, -0.07885763582628755, -0.14515202141797687, -0.187081911266328, -0.20117871286111555, -0.18648362234286137, -0.14313822827496683, -0.0718503399424579, 0.025335926930898277, 0.1433853817260638, 0.2727823880861021, 0.3993253458885883, 0.505786076296469, 0.5751744398941396, 0.5946604292624257, 0.5589476186714613, 0.4720360178321973, 0.34672883447598635, 0.2018906040156728, 0.05826569366000511, -0.06574015388536043, -0.15693685077829383, -0.2081800082000198, -0.21736804901161935, -0.18550707264255367, -0.11496357751682156, -0.008806723204801626, 0.1284028089124089, 0.28877222177766093, 0.4592852473262644, 0.6214047969084082, 0.75293587387195, 0.8320301028045505, 0.8422455996678769, 0.7770373719671173, 0.6421024593630185, 0.4546586794944213, 0.2398561581792345, 0.025634084113592838, -0.16220005951905858, -0.30331688769291215, -0.384217119929387, -0.3980106285517161, -0.343455729629048, -0.2240871505464186, -0.047984585535859395, 0.17174539512441195, 0.4162920648159675, 0.6611970448656102, 0.8779864942203266, 1.0376367130148192, 1.115363672737494, 1.0955951280369036, 0.9756960614204063, 0.7672453495759927, 0.4944241022459354, 0.19004365174327947, -0.10960242590576874, -0.3697768718988544, -0.5612510687149429, -0.6627042575748435, -0.6617087494583236, -0.5549479180168649, -0.34839124612398165, -0.05767613569576603, 0.2917271376677497, 0.6653522405653363, 1.0222415140201642, 1.3193433255946698, 1.5174164116908084, 1.587390262467775, 1.5156777422349794, 1.3070397824024378, 0.9843007381854892, 0.5851009832659729, 0.15649105153635418, -0.25157218038885787, -0.5927065172217706, -0.8295256725875658, -0.9372866344394861, -0.9055829730114298, -0.7383932399151261, -0.4529860133154993, -0.0780681105772543, 0.34867841054178694, 0.78371826401444, 1.1815449426906155, 1.4992855079397578, 1.7016724247215405, 1.7656575365052007, 1.6837355584446478, 1.4651578334598192, 1.1346607608059773, 0.7289673680511307, 0.29189677205475817, -0.1308421506985394, -0.4963247967091896, -0.7682268772137354, -0.9198861997318722, -0.9367873717337838, -0.818387219507929, -0.5788266561238439, -0.24590348132312295, 0.14204215297528308, 0.5410172110365358, 0.9070969519574262, 1.20183820943075, 1.3964894754060022, 1.4744948546057965, 1.4321756972802024, 1.2779006120331617, 1.0303773043675506, 0.7165928150413458, 0.3694652008987675, 0.024992103744352588, -0.2811231836697588, -0.5170414143974373, -0.6581346309394079, -0.6898176465006503, -0.6095888241366273, -0.4278202651585367, -0.16675102165101058, 0.14251746866513593, 0.46453976583379086, 0.7645259371548503, 1.0127167197417866, 1.1873621331268607, 1.2760400520411455, 1.2755556473530087, 1.1909655974830977, 1.0342211925940648, 0.8226364981187133, 0.5771862854607336, 0.32070314357972735, 0.07619388268993825, -0.1345709201937975, -0.2923311811780674, -0.38180881253526033, -0.3935442525696059, -0.32579785138885003, -0.18577674310959993, 0.010581711301349394, 0.24053230408709805, 0.47770607439598456, 0.6957166344326385, 0.8714196224458892, 0.9873472418474817, 1.0331158572769878, 1.005854391990686, 0.9099262474735941], "D_FDT": 0.27812819669793837, "D_err": 0.19446419850386548, "dt": 0.004, "rec": 8, "at_lo": 1.8, "at_hi": 3.2, "mean_A": [6.599353091691974, 6.596229538439474, 6.594468946420721, 6.593476298568622, 6.592464446173899, 6.590558209871932, 6.586873644570046, 6.580594099118889, 6.571056989436495, 6.557848235520266, 6.540887018901449, 6.520480633244484, 6.497338034550796, 6.472540698933146, 6.447469416186723, 6.423678459168616, 6.4027107396302485, 6.385870638863366, 6.374004847858894, 6.367359253597207, 6.365562569271921, 6.367741421462669, 6.372723864795722, 6.379264649764121, 6.386233005142881, 6.392729621704161, 6.398127150252177, 6.402050655255367, 6.404328437400369, 6.404942939751666, 6.403997164145592, 6.401698023927646, 6.398350731733052, 6.394351690110342, 6.390161856641553, 6.386247837956902, 6.382997581398801, 6.380639993436338, 6.37920447653796, 6.378539919152193, 6.378386384936393, 6.37847691893576, 6.378645322849502, 6.3789137439648895, 6.379525767534807, 6.380895820373123, 6.38348051083045, 6.387622907279953, 6.3934373176358354, 6.400774967050677, 6.4092649751418405, 6.4183947424550265, 6.427591456844735, 6.436281287805093, 6.443920466574525, 6.450007009389418, 6.454091265658384, 6.455802659586449, 6.454897707397568, 6.451320380721215, 6.4452600842423875, 6.4371911732994365, 6.427874100507596, 6.418299773089581, 6.409576736874824, 6.402786596591608, 6.398844779029175, 6.398394927292882, 6.401749992292979, 6.408881178446701, 6.419442614804919, 6.432806716279693, 6.448087539194636, 6.464150684301058, 6.479631387318527, 6.492990507527662, 6.502629362581416, 6.507066070559347, 6.505155247827529, 6.496313651908683, 6.480701434143097, 6.459309387849319, 6.43391939043602, 6.406931162898277, 6.381075145201333, 6.359056536389678, 6.343198643021838, 6.335162798612339, 6.335797453881355, 6.345113805018486, 6.362339089858307, 6.385996721255135, 6.413996264627734, 6.443751439752029, 6.472357806922821, 6.4968489406808345, 6.514518320103645, 6.523262527667248, 6.52188638979986, 6.510312893336092, 6.489651478630665, 6.462095848471253, 6.4306528904317535, 6.398746558543097, 6.369776874426047, 6.346722944256021, 6.331854104516256, 6.3265697236429235, 6.33134923379712, 6.345775214219567, 6.368593991214621, 6.397791558221219, 6.4306825972398185, 6.464037415817174, 6.494296139166441, 6.517915203365492, 6.5318403315375, 6.534021844227603, 6.523830576916946, 6.502238064446736, 6.4716976074379176, 6.435763467621666, 6.3985579209879155, 6.364211959891847, 6.336377895426501, 6.317870414664126, 6.310454521099254, 6.314765529540821, 6.330321270323155, 6.355585805657816, 6.388073787842872, 6.424521151149672, 6.461157953333952, 6.494094095091242, 6.519783639128055, 6.535491443941583, 6.539667921611712, 6.532151627378878, 6.514156948327366, 6.488053820053902, 6.456995340703034, 6.424478379839438, 6.393919091074508, 6.368298676286678, 6.349906630882723, 6.340190924115499, 6.339711602258157, 6.348177437931325, 6.364529561796597, 6.38703775848061, 6.4134025834666675, 6.4408961941795155, 6.466594856602161, 6.487727875228806, 6.5020951627632355, 6.508435190935795, 6.506614187983506, 6.4975717406538935, 6.4830547528680516, 6.465241308644475, 6.446368868943075, 6.428447755668801, 6.4130921767959705, 6.401461919867964, 6.39428228401898, 6.391894138725742, 6.394285651101407, 6.401079702518771, 6.411490483661936, 6.42429952257135, 6.437913811944727, 6.450545358911199, 6.460498619185013, 6.4664945629049555, 6.4679293061024525, 6.464980347082277, 6.458528726497886, 6.449932680026568, 6.440732606582655, 6.432371493225974, 6.425989378846269, 6.422314120974166, 6.421636670927057, 6.423838566997995, 6.42844291175025, 6.434681571708149, 6.441586288143445, 6.448106160966209, 6.4532410328942005, 6.456174643766263, 6.456391442763485, 6.453760549504848, 6.448570981472313, 6.441506599647532, 6.433556637435966, 6.425868849176498, 6.419568469826646, 6.4155812134236125, 6.414499733566602, 6.416515209255186, 6.421410721247734, 6.428598577123171, 6.437186300733804, 6.446067983228272, 6.454046068319083, 6.459984188490232, 6.4629743021494175, 6.462480792720098, 6.458417157180124, 6.451131385532678, 6.4413169269886295, 6.429896477694607, 6.417921707584779, 6.406502481817471, 6.396750238902748, 6.389708343154192, 6.386252452140133, 6.386970885326201, 6.392057106078271, 6.401243035153688, 6.413781746038223, 6.428479756719881, 6.443790959778548, 6.45799138325868, 6.469430034910788, 6.4768036690120265, 6.479370838533495, 6.47703481029432, 6.4702797761110205, 6.460003292945567, 6.447317348184835, 6.4333850626719995, 6.41933294993221, 6.406242452911394, 6.395184340435771, 6.387227242325591, 6.383355464755358, 6.38428658394683, 6.390251679127729, 6.400833002030441, 6.414930215883835, 6.43088048093053, 6.4467169250970215, 6.460512127422881, 6.4707181422725455, 6.476405257624769, 6.477337492176984, 6.473888625413766, 6.466860075931178, 6.457283363420847, 6.446270953670707, 6.434934795140184, 6.424349576139193, 6.41552159834603, 6.409334893735952, 6.406467034045261, 6.407285391488434, 6.411749218775706, 6.419353553921662, 6.429151427953205, 6.439874473115275, 6.45013961256071, 6.4586938784610295, 6.464629474392266, 6.467507454330407, 6.467358208451063, 6.464570721286151, 6.459724843853786, 6.453439711987626, 6.446292264189454, 6.438813586498412, 6.431528414910376, 6.424988434121552, 6.419763775834423, 6.4163823349338305, 6.415227510169538, 6.41642212815665, 6.4197443691767075, 6.424628529516264, 6.430278989033735, 6.4358709880312075, 6.440760178937498, 6.444613905825056, 6.447418746856004, 6.449380518735479, 6.45077637189741, 6.451826625509177, 6.452630860688617, 6.453173292406431, 6.4533678457584145, 6.453103581419976, 6.452268146714552, 6.450752197456706, 6.4484526650837655, 6.445294314951236, 6.441281197092337, 6.436571697358163, 6.431545960963733, 6.42682044725529, 6.423179231462967, 6.421427987545334, 6.422208782567681, 6.425827355982376, 6.432142237207463, 6.440550989177758, 6.450080756257412, 6.459552249800782, 6.467761373618072, 6.4736324614505305, 6.4763295064878195, 6.475332964843142, 6.470487297233321, 6.4620169125405456, 6.450512477287705, 6.4368984173370505, 6.422389313997753, 6.4084262532787, 6.396569965133302, 6.3883319212130205, 6.38494846405098, 6.387135665283926, 6.394890848158068, 6.40741421047255, 6.423197306372437, 6.440270437250634, 6.456543186745823, 6.470139398471754, 6.4796373723811795, 6.484173125231964, 6.48342130896696, 6.477506451581634, 6.466909839891772, 6.452428092955136, 6.4352023920923385, 6.416776153757017, 6.399092535988155, 6.384354330355974, 6.374731960675435, 6.3719757748552, 6.377033230769012, 6.389781760472098, 6.408963203308518, 6.432351674642471, 6.457121186638145, 6.480320921854885, 6.499332240300082, 6.512193266876419, 6.517739230655292, 6.515587403332397, 6.50604662192126, 6.490029018280853, 6.468997185492808, 6.444926969097151, 6.420236997061491, 6.397640189629053, 6.379895086289101, 6.369462094022983, 6.368104070612775, 6.376513192727198, 6.394075462518322, 6.418869521771077, 6.447930967304198, 6.4777251117463965, 6.504702426665084, 6.525794983921209, 6.538756537717288, 6.542324579852351, 6.536241671744952, 6.5211904552518885, 6.498684799954006, 6.470939430473716, 6.440717246623476, 6.411131283723842, 6.3853734936081015, 6.3663670751755586, 6.356382101080074, 6.356689713325681, 6.367336240698057, 6.38709255757094, 6.4135936786362935, 6.443648255284856, 6.473669168111859, 6.500150359870338, 6.520102234822095, 6.5313753420303, 6.532846865654369, 6.524488812735852, 6.507349046781728, 6.483453276165113, 6.455612302352499, 6.427126894835406, 6.401413497470055, 6.38159815137878, 6.370133690149278, 6.368492345571098, 6.376976099347266, 6.394672856371, 6.419569132171468, 6.4488068863856345, 6.479045477434279, 6.506871278831807, 6.529196303724893, 6.5435991603627555, 6.54857829037338, 6.543703710480926, 6.529662679418562, 6.50819215894077, 6.4818871559009335, 6.453887772522198, 6.427480440293901, 6.405678359075367, 6.390852856361602, 6.384472000902302, 6.386975502761738, 6.39778442260037, 6.415421538176313, 6.437711224012541, 6.462029413227777, 6.485574094384437, 6.505629070220552, 6.519806827549864, 6.526271586373442, 6.5239430557097595, 6.512663802676862, 6.493294326828786, 6.467694731929912, 6.438567076768619, 6.4091638201081285, 6.382898376764104, 6.362911315003712, 6.3516551866501505, 6.350566043112453, 6.359877858969045, 6.378602398545323, 6.404662972728218, 6.435154311209629, 6.4666925243268265, 6.49580759905439, 6.519324736459682, 6.534689684370788, 6.540214103611383, 6.535238692053267, 6.520219950964939, 6.496736130011326, 6.46739072198594, 6.4355847450166435, 6.405143690122098, 6.379826152227239, 6.362795594392393, 6.356168630370787, 6.360735581634772, 6.375895021364997, 6.399790178888704, 6.429602904354871, 6.461945089871112, 6.49327867550052, 6.520300125480555, 6.540249253282046, 6.551131680351771, 6.551863066437877, 6.542349601474048, 6.523513773128623, 6.497257449271645, 6.466337644679527, 6.434131393466056, 6.404288902561271, 6.380305407946084, 6.365067895048276, 6.360450060217124, 6.367034915250586, 6.384028815620752, 6.409388609628246, 6.440128355218709, 6.472729719903218, 6.503571170624392, 6.529313791857741, 6.547217165818564, 6.555386734367015, 6.552958640999995, 6.54020910552704, 6.518558444440366, 6.490447599843681, 6.45908659997166, 6.4280912409896915, 6.401042045506751, 6.3810270643805875, 6.370252547611775, 6.369798926602347, 6.379559310379151, 6.398344192608822, 6.424097247635688, 6.454156332243476, 6.485506704791558, 6.515004524484628, 6.539590462875465, 6.556538805150426, 6.563765839803802, 6.560159169301075, 6.545834767977675, 6.522224650481188, 6.491944376560603]}, "quench_deep": {"C": [0.5249341857215969, 0.5087037791997822, 0.4642356536914818, 0.3977374034336913, 0.3184968637337466, 0.2374705361639162, 0.1656407359610868, 0.11240248663381305, 0.08422854880548178, 0.08380877685717454, 0.10977862334512097, 0.1570564377930816, 0.21771624106066237, 0.28224456783181356, 0.3409780124507792, 0.38549939370453573, 0.4097863993158264, 0.4109539393580221, 0.38950113604384495, 0.34905380367420086, 0.2956703497122206, 0.23684086726785641, 0.18034698900204849, 0.1331588763612165, 0.10052639493093558, 0.08538015781117868, 0.08810322019183048, 0.10667560297820909, 0.13714050039507755, 0.1742996821877526, 0.2125211750585343, 0.24653701204043002, 0.27212158180878326, 0.2865679825127549, 0.2889152846790701, 0.27991851520052374, 0.26178977021344635, 0.2377679793144525, 0.21159295278919787, 0.18696459438773888, 0.16706132925557132, 0.15417566665940594, 0.14950284760684587, 0.15309423568754416, 0.16396373278192825, 0.18031619177608949, 0.19985419433316692, 0.22011482318632364, 0.23879036336759232, 0.2539946004135511, 0.2644479683853502, 0.269568096163316, 0.2694656802274359, 0.2648574566955303, 0.25691652040126023, 0.24708490013630388, 0.23687458327682895, 0.2276814270629658, 0.22063192078057833, 0.2164763762623245, 0.21553507483403617, 0.21769739714927616, 0.22246870652858705, 0.22905587702421656, 0.23647961397810616, 0.2437001617182718, 0.24974252469421285, 0.2538082637120498, 0.2553625322475309, 0.2541870332459673, 0.25039319048087405, 0.2443944097009648, 0.23684050118127842, 0.22852245721174497, 0.22026152108570798, 0.21279932165638682, 0.20670473425176716, 0.20230992579740537, 0.1996836839927978, 0.19864432753883293, 0.19880861162360253, 0.19966788338019367, 0.2006783098923601, 0.20134941501271397, 0.20131587496044118, 0.20038154002396086, 0.19853062725591444, 0.1959075083249877, 0.19277183543516868, 0.18943930694433317, 0.18622000960795207, 0.18336561506851773, 0.18103430828973577, 0.17927871074907795, 0.17805731445275672, 0.17726492309222378, 0.17677387524149787, 0.17647626605416838, 0.1763176175338493, 0.17631412078720216, 0.17654904711922187, 0.17714892596179574, 0.1782451073324469, 0.17992985362898023, 0.1822174757029592, 0.1850201067382861, 0.18814480682880902, 0.19131428533638947, 0.19420847106166123, 0.19651957076021362, 0.19800993967252847, 0.1985609690829026, 0.1982028674344333, 0.19711872619967138, 0.19562070320786162, 0.194101525088001, 0.19296966733372184, 0.19257976639132815, 0.19317042901693476, 0.1948200605896323, 0.19742834029588513, 0.20072685792409606, 0.20431757937787018, 0.2077327716932652, 0.21050615908831846, 0.21224353836345414, 0.2126817116699872, 0.2117268035768311, 0.20946609326600182, 0.2061516503560289, 0.2021592520507612, 0.1979305323194501, 0.19390847882850068, 0.19047625927197925, 0.18790773508914757, 0.186335499286483, 0.1857396266968192, 0.18595779422434228, 0.18671467486715657, 0.18766571681924463, 0.1884484811408457, 0.1887339256272301, 0.18827035167897485, 0.18691428869610877, 0.18464501308011955, 0.1815622421391545, 0.1778690599153064, 0.17384346172679174, 0.16980243216942192, 0.16606290226711248, 0.16290415761743507, 0.16053598800830224, 0.15907605614773257, 0.15853876387658677, 0.15883664804670844, 0.15979426587740989, 0.16117317121028019, 0.16270465959222466, 0.1641253845090806, 0.16521082491963676, 0.16580251470908822, 0.16582600046843693, 0.1652975086290754, 0.16431841530044178, 0.1630581372122452, 0.1617278622368434, 0.16054904971703413, 0.15972152044424626, 0.15939587762206842, 0.1596540760083462, 0.1605007433144464, 0.16186645086551124, 0.16362221704821547, 0.1656023749548483, 0.16763129690493228, 0.16954883892531816, 0.17123007554002576, 0.17259639768394808, 0.17361668808024422, 0.17429946204851712, 0.17467929616907227, 0.17480198909472824, 0.1747120709001859, 0.17444487058188615, 0.17402420919995415, 0.17346549713040757, 0.1727825643540191, 0.17199522684545948, 0.17113452357437087, 0.1702441789987487, 0.16937846358616535, 0.1685970152734609, 0.16795684915435435, 0.16750186071932605, 0.16725106657688743, 0.1671879757264466, 0.167254199141168, 0.1673501395938325, 0.16734386913091243, 0.1670872380442192, 0.1664369303109358, 0.16527742068609094, 0.16354244030232293, 0.16123161956577867, 0.15841942827109343, 0.1552542755648407, 0.15194682485948174, 0.1487482709673899, 0.14592080763932583, 0.14370348183167875, 0.1422774835487648, 0.14173559695271853, 0.1420608521562001, 0.14311884788794937, 0.14466643915407432, 0.14637731234542728, 0.14788273984411682, 0.14882322505728854, 0.14890428676690098, 0.14794769862298615, 0.1459288206739606, 0.14299225293651366, 0.1394413401358773, 0.1357010948016186, 0.13225888204263578, 0.12959164564921946, 0.12809104866909338, 0.12799874391685473, 0.12936290651777269, 0.1320236857080564, 0.13563057533798034, 0.13969005618782404, 0.14363730474700337, 0.1469213465017515, 0.14908978198373798, 0.14985863823681286, 0.14915554235590686, 0.14712954262003466, 0.14412668713700688, 0.1406354140042679, 0.13721013380343094, 0.13438528899782318, 0.13259414331002906, 0.13210533521268686, 0.13298632385241138, 0.13509792068289508, 0.13811952621470283, 0.14160035425739922, 0.1450279025670329, 0.14790274506665194], "R": [0.0, 0.01340367340867249, 0.05226061041664287, 0.11261369634642489, 0.18828241083158118, 0.2714736310001952, 0.35356092933713273, 0.4259626872235618, 0.4810344330804126, 0.5128812778632997, 0.5179980965909119, 0.49566120310229544, 0.44802395956340363, 0.3799045305741674, 0.2982898399860073, 0.21160957748863676, 0.12885411155423618, 0.05862119633211976, 0.008183394035308433, -0.017326827644614018, -0.01552011664003805, 0.01293673943868412, 0.06434937398898194, 0.13238337170873038, 0.20878294008304604, 0.2843427926857773, 0.3500170762094469, 0.39802746643919307, 0.4228246777861572, 0.42177128100501504, 0.3954515620382686, 0.34756511527232503, 0.2844154675706406, 0.21405814917446567, 0.14522244554626168, 0.08616554513932695, 0.04364040041722539, 0.022132139455456667, 0.02344061723177121, 0.046600490923279, 0.08808447817328369, 0.14224433011285081, 0.20197493976717346, 0.25958052462097003, 0.3077614406911692, 0.3405862013991402, 0.3543034343343826, 0.3478543689036299, 0.3229756343054755, 0.2838631398849146, 0.2364694551484318, 0.1875752456967295, 0.14378791877603647, 0.11062537310300938, 0.09184786282832985, 0.08912816208929653, 0.102038221085097, 0.128276859535215, 0.16404587903367432, 0.20449821661358863, 0.24425242625444632, 0.27801119317739076, 0.30127063043598806, 0.31099654438924207, 0.30608782213592167, 0.28752006899921045, 0.2581642224302089, 0.22231827873142498, 0.18502372803386918, 0.15129595036907725, 0.12543191694651318, 0.11051713386671028, 0.10816193848145395, 0.11841887312433333, 0.13981692488149738, 0.16949465920786835, 0.20347089162105006, 0.23710460170044084, 0.2657459209398759, 0.2854799692405635, 0.29377824047682755, 0.2898779793048495, 0.27479406942959106, 0.25098548515701197, 0.2218291876398196, 0.19109980667929785, 0.16254969400125444, 0.13956254374842333, 0.12482909718449982, 0.12003311718459168, 0.12560403255918384, 0.14063089826502767, 0.16298680146852781, 0.1896345081483363, 0.21703718553343604, 0.24162161622632192, 0.2602837962830492, 0.2708526981388977, 0.27236015619677456, 0.26509694593196087, 0.2505465410487781, 0.23117159590736253, 0.20997716892320567, 0.18995597793230493, 0.17362492426201515, 0.16274892000530755, 0.15823001232063166, 0.16008253068909375, 0.16743791854054316, 0.17863338121569922, 0.19146922040887757, 0.2036087832539651, 0.21301503391398588, 0.21831368056169942, 0.2189793681338131, 0.21530811455268303, 0.2082418283556363, 0.19912008921412766, 0.18935066602426462, 0.1800459412965651, 0.17178551909173498, 0.16457385476745187, 0.15794503329618753, 0.15117339898363366, 0.14355730311013976, 0.13473074502171817, 0.12493654672324488, 0.11515272181882832, 0.10698947898761695, 0.10242843845784275, 0.10350127695033225, 0.11182665256985898, 0.1280238478619477, 0.151256961114019, 0.17898695662920186, 0.20687762169620533, 0.22919454886721838, 0.24007411801370354, 0.23521957739744281, 0.21325962562202588, 0.17649118069696956, 0.13073616911496228, 0.08399311307516913, 0.04430459481397464, 0.01784203059211964, 0.008006585823678136, 0.015729434534624942, 0.04025819062951266, 0.07940129926155168, 0.1291149765566487, 0.183182180840948, 0.23360837772622753, 0.27191770580163094, 0.29115575029753027, 0.2878722850464072, 0.26308340933415225, 0.22171515591874408, 0.17100783381830031, 0.11880684474944836, 0.07228382623509327, 0.03740045988504163, 0.018863181176603495, 0.019883373770579728, 0.041717362938098024, 0.0832879948878481, 0.14096071595512236, 0.2085560975138836, 0.2775779627304495, 0.3380496426040252, 0.38053585395928075, 0.39830578061608113, 0.38838120766023, 0.35193688647691895, 0.2943004092563718, 0.22416044597208637, 0.152272081124514, 0.08977981154664236, 0.04623993937417527, 0.02816536140298841, 0.038304575505612795, 0.07517037230186345, 0.1328804457690057, 0.20171352395692904, 0.2694253841681443, 0.32291523031775987, 0.3501862318907907, 0.3430255881732279, 0.3000246865500077, 0.22817555547722437, 0.14167115039018968, 0.05843822073912939, -0.004043398344189153, -0.03232942084741417, -0.01957635860448468, 0.03289413393425471, 0.11559197376708244, 0.21291405562419205, 0.3064887854339721, 0.3784848979629263, 0.4141566166800958, 0.40366564876478517, 0.3434629488754749, 0.2374483218211454, 0.0979881765308834, -0.053931451886630975, -0.19082890299433714, -0.283593006978173, -0.3079134326919062, -0.2500445294285026, -0.11015434930054027, 0.09697656617084385, 0.3436547150747772, 0.5936265477734703, 0.8089480850875571, 0.9574316807839246, 1.0181800016992115, 0.9845036978862044, 0.8647353500368677, 0.6812404234139701, 0.4675236386392826, 0.26276228398489726, 0.10414690029780682, 0.01926967109388784, 0.020673536769616464, 0.10428968073418217, 0.2521342040166804, 0.4373784818983187, 0.6301976318893427, 0.8037356332773615, 0.9391230705193445, 1.028393230922863, 1.0742937760938358, 1.0868371279167568, 1.0782285172092139, 1.058436939773888, 1.0328082199327047, 1.0017884451139665, 0.961819836245659, 0.9071324817570293, 0.8327081739419825, 0.7375012569068782, 0.6260399093561139, 0.5078581189945257, 0.3956298233484341, 0.30269060445185003, 0.24082611596108733, 0.21911742917782914, 0.24396550622013277, 0.31936938862422426, 0.44573073918975503, 0.6166724243550508, 0.815482993630025, 1.0138669044550903, 1.1750353787151313, 1.261219936145605, 1.243086970632155, 1.1073959204529116, 0.8610380809062563, 0.5312209472023205, 0.16165985272575628, -0.19481114048631987, -0.48631602335724294, -0.672379143595223, -0.7307581259573415, -0.6589427878855244, -0.47232731657210747, -0.20057631455491315, 0.1172956490656221, 0.4376080776388971, 0.7158388225118567, 0.9113956493292055, 0.9943980120215798, 0.9526876455652659, 0.7957746541043486, 0.5532923999514592, 0.2683026346254363, -0.012112366262979901, -0.24601183225099424, -0.40317295233168116, -0.4688604970288308, -0.4452009875935917, -0.34909243034179605, -0.20634050068189508, -0.04406083097956276, 0.11525522312115469, 0.2554919549453222, 0.36540839208161124, 0.43733524703513443, 0.4679700015370697, 0.45946182883504916, 0.4185950928701301, 0.3551306900305937, 0.28088299188178484, 0.20844269909026636, 0.1484574434855006, 0.10686293230196413, 0.08443409064442754, 0.0788623703390497, 0.08677679094574804, 0.10439131129498772, 0.1277906883436591, 0.1534793578392452, 0.17895192863751808, 0.20272194058513104, 0.2235978499642472, 0.23987472269870497, 0.24937566496116664, 0.2507639405650695, 0.245594216104512, 0.23926846216418934, 0.23909629544151426, 0.25047682718717723, 0.27400897068176555, 0.3052900318333773, 0.3370765947474946, 0.36205951952558146, 0.37491095597840707, 0.3731456608399012, 0.35696728031134545, 0.3290310728881302, 0.29464210994382745, 0.26203802314434743, 0.2419708167112077, 0.24522895465523037, 0.27891872337425117, 0.3448643491712823, 0.4399424143731564, 0.5554710530818951, 0.6760301021431795, 0.7796452159669522, 0.8404160791821133, 0.8340797929695354, 0.7453582007015302, 0.5739519925702701, 0.33732842522058126, 0.06933507805620401, -0.18654544607164367, -0.3877643474646025, -0.5024191809617902, -0.5138062221985294, -0.4199481855996283, -0.23189430014900542, 0.026517339132722917, 0.3194260085614404, 0.6039946915122185, 0.8392759214561737, 0.9938414188828972, 1.0486778734422812, 0.9973540693652811, 0.8456604735718987, 0.6102899082616574, 0.31644421211525015, -0.005322193082878401, -0.32256690114088954, -0.6042086872685613, -0.8231303110679585, -0.9575703319783326, -0.9919281438202194, -0.9188704732460324, -0.7424287636091612, -0.4788023598988759, -0.1540171390091715, 0.19882216995491672, 0.5417327118056761, 0.8352052094318763, 1.0424500340016554, 1.1331454400746659, 1.0875753443134426, 0.9019487821747321, 0.5931734737756231, 0.19999381269921698, -0.22187014140418526, -0.6098208585622277, -0.9056994584831072, -1.0652042796541727, -1.0650819536725114, -0.9071057972659654, -0.6169878137032245, -0.2391543582412729, 0.1700507141527094, 0.54986401819565, 0.8439330498357915, 1.009864529884476, 1.026722767672448, 0.8982221052546381, 0.6511588605519392, 0.33026241599255035, -0.009539570328805647, -0.3129886465115847, -0.5348564743533173, -0.6481275635680055, -0.6472634946214004, -0.5454339054832948, -0.3683056808731205, -0.14881509437963636, 0.07526133694598611, 0.2633091475874385, 0.37783127051314763, 0.394966382627939, 0.3139030763616505, 0.15885937575749318, -0.027828967833134922, -0.1984382949077641, -0.3132246915157289, -0.3491701199671383, -0.30260275066702136, -0.18810680483904457, -0.03489070712447959, 0.12002075431451638, 0.24105553122081344, 0.3023314552682612, 0.29207780760726915, 0.2139447726484375, 0.0858460674379872, -0.06398090898642551, -0.20241864978273724, -0.2973982626055318, -0.32421701385318275, -0.2707618799826345, -0.13989750742508952, 0.05119342771937154, 0.2740458586436298, 0.49446488788143206, 0.6799541788205031, 0.8055890251283889, 0.8565095056766768, 0.8285688674504845, 0.7278301150064573, 0.5683234782560772, 0.3687197105327561, 0.149745035054767, -0.066345403263673, -0.25533684270327345, -0.39245745958782874, -0.45732965194742076, -0.4399374067669493, -0.3428561923345982, -0.17924264796003775, 0.030240201343367724, 0.26067093111509115, 0.48663048435636347, 0.6853578657655661, 0.8382483985229398, 0.9309554344568914, 0.9528573085901657, 0.896577546292, 0.7584459462907805, 0.5400407221902312, 0.2506313599482202, -0.0900412780846809, -0.450370336225453, -0.7880197439529792, -1.053652759791562, -1.1975921982424116, -1.1794644933077243, -0.9793595465241636, -0.607045404014476, -0.10525624957385826, 0.45505207035680273, 0.9869609660970997, 1.404779949518971, 1.6418202572979692, 1.6630819037169684, 1.4698946756405575, 1.0971419566931235, 0.6051381782948471, 0.06899068251825693, -0.4317974817136232, -0.8225650804301232, -1.0433914970624323, -1.06013902579896, -0.8732242718499658, -0.5197593854098744, -0.06601235337045047, 0.4091940289017497, 0.8338922785665371, 1.1572017545668065, 1.3543962224370698, 1.423984705148446, 1.3806363532841281, 1.246913221497424, 1.0462616853833415, 0.7998120029724615, 0.5282369942043272, 0.2561873276277294, 0.014415123692127062, -0.16374368838072026, -0.25189466772017843, -0.24078723556761844, -0.1415279160777052, 0.01943534924669691, 0.20841774749074532, 0.3922294746293749, 0.5462840037049943, 0.6597806029846824, 0.7338242462872623, 0.7752450763895846, 0.7914578679931488, 0.7885487839101353, 0.7702914255328028, 0.737058845576187], "D_FDT": 0.5192250019315978, "D_err": 0.2641451572344454, "dt": 0.004, "rec": 8, "at_lo": 1.8, "at_hi": 4.0, "mean_A": [6.599353091691974, 6.601134826834897, 6.599419526357524, 6.593674995270108, 6.583256413074025, 6.567532128306827, 6.546036634351784, 6.51861702751596, 6.48553283229712, 6.447479786758177, 6.405528662025809, 6.360995470478425, 6.315286362393681, 6.269775031672426, 6.225750574686008, 6.184418665438885, 6.146889634767193, 6.114096137565895, 6.086648471504523, 6.064689908452798, 6.047810446284653, 6.035045911441633, 6.024971770498029, 6.015884771973476, 6.006039866603277, 5.993901959236739, 5.978379588744113, 5.959002047789252, 5.935999358618728, 5.910265861531751, 5.883210084135406, 5.856510468483799, 5.831821369239687, 5.810499848419479, 5.793436153959132, 5.781039017019764, 5.773340258224056, 5.77010690751036, 5.7708642457987285, 5.774831905969733, 5.780869015990728, 5.787541526258371, 5.793354815797294, 5.797086178793583, 5.798098229657578, 5.796538265222275, 5.793350628833294, 5.790051723741721, 5.788311182894486, 5.789490986955371, 5.794308287191326, 5.802696275937821, 5.81384494813547, 5.8263925696474725, 5.83872260423327, 5.849269627533547, 5.856754108888957, 5.860313946439141, 5.859525036407855, 5.854369542344975, 5.845259058464537, 5.833139669180975, 5.8195644318157935, 5.806577465790517, 5.796382443299637, 5.790918192965823, 5.791477965147774, 5.798452069939139, 5.8112384013574045, 5.828334294901225, 5.847574395566391, 5.866447714324502, 5.882429624695327, 5.8932767966737405, 5.897259647704883, 5.893349830765464, 5.881387087860157, 5.862200425052585, 5.837609493185429, 5.810232487776692, 5.783093792166053, 5.7591139932011775, 5.740614383212119, 5.728981180415502, 5.724580409984203, 5.7268791007168, 5.734640486228232, 5.746100232125309, 5.7591231075098515, 5.771391020453907, 5.780647729399517, 5.784969381206183, 5.783008090953213, 5.774166130119317, 5.758687103246547, 5.737674577272529, 5.713015631272156, 5.687150849982257, 5.6626974498134075, 5.642025275422925, 5.626887168929708, 5.618172919546002, 5.615841822010038, 5.619027152736901, 5.626240970680373, 5.635624242593583, 5.645221179036879, 5.6532345661274, 5.658212830086816, 5.659191238924297, 5.65581717425834, 5.648400813726878, 5.63784427316634, 5.625481975546195, 5.612855890318385, 5.601443627870976, 5.592423129350864, 5.586550681564778, 5.584133294197039, 5.585043387878228, 5.588767939533958, 5.594504165674868, 5.601284137293915, 5.608111916356757, 5.614131640684001, 5.618806315952935, 5.622012637608649, 5.624004223829385, 5.625294714860027, 5.626487099728431, 5.628036478552793, 5.630026831207164, 5.632087639874074, 5.633468081334106, 5.633229981629706, 5.630533387422632, 5.6249423921416195, 5.616644202504605, 5.606508320194113, 5.595958125753171, 5.586690529825699, 5.58033909578113, 5.578177171592861, 5.580917768221139, 5.588599830434115, 5.600522048429428, 5.615242911288901, 5.630685556650379, 5.644351759721772, 5.6536665208237675, 5.656467119638513, 5.651533221021428, 5.638956206952923, 5.620189991861972, 5.59776807695021, 5.574796990317973, 5.55439968377347, 5.539254801107027, 5.531243358391711, 5.53116342292934, 5.538564877027158, 5.551786991132689, 5.568229387935835, 5.584834237705679, 5.598671437365146, 5.607426708917487, 5.609667580493979, 5.604951835023659, 5.593867180544184, 5.577953027117617, 5.559415817883148, 5.540673596211131, 5.523900002045491, 5.5107219033629615, 5.502098791366572, 5.498329679265024, 5.499144614903324, 5.503866862439852, 5.5115944498586, 5.521310753518276, 5.531905851820108, 5.542199231866955, 5.551012212699439, 5.5572272029284475, 5.559805952635065, 5.557867483103669, 5.5509381685057, 5.539284983353126, 5.524052416387263, 5.507044139503951, 5.490283939994162, 5.475606378355696, 5.464419807720976, 5.4576420529958884, 5.45574332964544, 5.45878737538156, 5.466380753559525, 5.477580917771864, 5.490878806115086, 5.5043207320012675, 5.515775152103009, 5.523286731278832, 5.52542955962603, 5.521553435424585, 5.511841021429012, 5.497240006556998, 5.479374723890425, 5.460399340595857, 5.442716654930952, 5.42859674386977, 5.419804604472497, 5.417319344820358, 5.421202957919619, 5.430662367930279, 5.4442538515772, 5.460118296392875, 5.47618423452421, 5.490345443922718, 5.500675159914031, 5.505680010494821, 5.504518523781537, 5.497152328144294, 5.484423899473567, 5.468015232229746, 5.4502372981597516, 5.433669478492989, 5.4207321494618945, 5.4132943872393655, 5.412406486431377, 5.418169215945858, 5.429701558494145, 5.445180413002028, 5.461966607178572, 5.47691772088604, 5.4869839343502695, 5.4899614420503395, 5.485038711212871, 5.472892945335967, 5.4554627426209015, 5.435612923747682, 5.416705061357141, 5.402028613824436, 5.39415647793586, 5.394378421115695, 5.402385964524478, 5.41631251906552, 5.433180498620225, 5.449677831114903, 5.46293141270105, 5.470948098035323, 5.472692024559801, 5.467957408999639, 5.457198767698963, 5.44143956752262, 5.422309118224472, 5.402093335862796, 5.383604956130177, 5.369767625240949, 5.3629892413192914, 5.364558939913961, 5.374276323658121, 5.390430794847132, 5.410132526108645, 5.42990621798775, 5.446421163356827, 5.457133769330161, 5.460666401968395, 5.456901664981155, 5.446783271577479, 5.4319122714610995, 5.414184415692317, 5.39560691278305, 5.378229265332094, 5.364037637011078, 5.354739825379022, 5.351505335155694, 5.354735482794625, 5.363928667982523, 5.377729037750472, 5.394178124295438, 5.41107392592615, 5.426327077711031, 5.438266471722427, 5.445855481720454, 5.448774793852055, 5.447368763918464, 5.442467445115142, 5.435144494884641, 5.426513253247293, 5.417575720715564, 5.409105160488467, 5.401588862302093, 5.3952437755964056, 5.390121379271846, 5.386304482656035, 5.384102220303672, 5.384088846133524, 5.3869111781333485, 5.392937325295555, 5.401949680046754, 5.413067230454995, 5.4248645464329766, 5.435566633943671, 5.4433113990187305, 5.44649514663258, 5.4441543219417525, 5.43625005282392, 5.423690710852551, 5.408068117495256, 5.3912524673689415, 5.375023943891058, 5.3608860113931, 5.350102270390299, 5.343777138191635, 5.342750704256232, 5.34727454738401, 5.356641066352856, 5.369042308373111, 5.381875264348117, 5.392453781816462, 5.398803652201542, 5.4001382233339985, 5.396819385937448, 5.389934801248935, 5.380844012772107, 5.370979878533781, 5.361852571662214, 5.355007507175498, 5.351804153120192, 5.353060973393921, 5.358726936664241, 5.3677589318581935, 5.378311094308306, 5.388208883088433, 5.395500264207174, 5.398863263152142, 5.397825798655401, 5.392783649228639, 5.384774196557122, 5.375122517003315, 5.3651592933460615, 5.356102356795949, 5.34906231301966, 5.345084614848537, 5.345122887124274, 5.349858272924328, 5.35940620415495, 5.373079149108402, 5.389375931426633, 5.406197632018998, 5.421168547565248, 5.432002515300971, 5.436847454483653, 5.434499744697544, 5.424512839860669, 5.407353110766487, 5.3846805536774935, 5.359521183890595, 5.3359446691439505, 5.3182315754868785, 5.309901614468311, 5.312938932160975, 5.327354193356837, 5.351121901166656, 5.3805302656300515, 5.410872778479542, 5.437263194238364, 5.455399356520788, 5.462192989522638, 5.456243553635536, 5.438094682012791, 5.410167810109268, 5.376373303789588, 5.3415147847170195, 5.310586788241091, 5.288042031473774, 5.277082131204693, 5.279028161036073, 5.292942974885316, 5.315812323122031, 5.343344404480086, 5.371024264937554, 5.394984680422398, 5.412445274148836, 5.4218034422243715, 5.422581451585428, 5.415300633500949, 5.401345390853705, 5.382876365029446, 5.3627059016830865, 5.343899845953189, 5.329119808980857, 5.320084052290975, 5.317386474806456, 5.320568044743007, 5.328292545245556, 5.33859667988298, 5.349196722823249, 5.357846405693846, 5.362727563800458, 5.362794312903677, 5.358004444143897, 5.349367229677982, 5.3387759505435515, 5.328626645802676, 5.321231810771368, 5.318179423391173, 5.319925622288968, 5.325756618675918, 5.334005125585729, 5.342427493705426, 5.348707393451947, 5.351032569756882, 5.348625961341634, 5.342001287974036, 5.332771402439226, 5.323122553788237, 5.315204000354419, 5.310585329428075, 5.309884637244909, 5.312711774800157, 5.317995834614697, 5.32448085804725, 5.3310408350274106, 5.336715236797417, 5.3406371225809695, 5.342113230583652, 5.3409222012999376, 5.337579141648658, 5.333219062759328, 5.329059612516207, 5.3259212313043465, 5.324214438179477, 5.324170487781066, 5.325823980784179, 5.328800218093461, 5.3323023091494735, 5.3353286419906425, 5.336973842504941, 5.336729519146385, 5.334621124451237, 5.331073681965355, 5.326618875108588, 5.321624355023308, 5.316222507095532, 5.310456561356729, 5.304487407463313, 5.298665883935553, 5.293483098712731, 5.289511641159724, 5.287343590707144, 5.287518030057843, 5.290453761241315, 5.29632818513641, 5.304829867233428, 5.31487010503876, 5.3245598365555455, 5.331609544255616, 5.333985934798009, 5.330586772218583, 5.3216754858723405, 5.3088008440450745, 5.294213927184847, 5.280242302102211, 5.268909118317757, 5.261684597836777, 5.25929988460315, 5.261654165741723, 5.267833041001227, 5.276343202255536, 5.2855800109008255, 5.294297151764975, 5.301865245349752, 5.308229247852444, 5.3136578291782435, 5.3184835195204565, 5.322868889867941, 5.326648507191182, 5.329417066141799, 5.330839130769526, 5.330927025624449, 5.330032965751473, 5.328573872923256, 5.326756941041731, 5.324493723003803, 5.321497320975081, 5.31748671125609, 5.312432107913373, 5.306736088967067, 5.301292341024893, 5.297308462855302, 5.295882279116791, 5.297652909723305, 5.302694215194839, 5.310563728867857, 5.320287451087753, 5.330180917927132, 5.337899020098311, 5.341020388123474, 5.337943719062258, 5.328574939293355]}, "charge": {"full_std_over_mean": 7.696898063833461e-16, "sub_std_over_mean": 0.8294740095464477, "spec_full": [1.2114447386793498e-24, 1.2449824551870051e-23, 2.9166442862691832e-24, 1.6096388366140462e-24, 8.182587726593103e-25, 4.976039680036917e-25, 3.8406658008094234e-25, 2.628045597649176e-25, 2.0949290062249837e-25, 1.8067009455734968e-25, 1.5553209229615147e-25, 1.336595886038124e-25, 1.098292411746167e-25, 1.0379679425221103e-25, 7.561733202486935e-26, 8.279112424550403e-26, 6.027080136958557e-26, 5.877335142104458e-26, 6.230861304679814e-26, 4.030381178312818e-26, 5.1207598127439284e-26, 4.722728265201195e-26, 3.679611006871986e-26, 4.176661609690521e-26, 4.8406707427258593e-26, 4.6142082215195636e-26, 3.9510923280551525e-26, 3.38996418566093e-26, 3.525711734207581e-26, 3.3922333818187783e-26, 2.609882946138268e-26, 3.216212638685923e-26, 3.116114991145688e-26, 2.703094415046458e-26, 2.627261316614176e-26, 2.663222349453799e-26, 3.073165660737402e-26, 2.3110381439500968e-26, 2.87775826761905e-26, 3.051617982398712e-26, 2.955356198417489e-26, 2.7498782712998396e-26, 2.684359954900872e-26, 2.726465271703698e-26, 2.3764889099766457e-26, 2.698288887688113e-26, 2.847857435405942e-26, 2.2782946596747873e-26, 2.3897351552305568e-26, 2.0394617230335982e-26, 2.5167443875863663e-26, 2.2866474290175203e-26, 2.33422269791674e-26, 2.2584788691170622e-26, 2.129127426172611e-26, 2.4160510756970415e-26, 2.524037309968417e-26, 2.2202437586718363e-26, 2.140437762840787e-26, 2.0422551399387506e-26, 2.0819001189967194e-26, 2.5136099245307237e-26, 2.2018303548118082e-26, 2.0975128082461142e-26, 1.8690332050133573e-26, 2.6573068287630543e-26, 2.2256331461002738e-26, 2.4535724583560065e-26, 2.1230667875933884e-26, 1.8359170784061318e-26, 2.3057865298811046e-26, 2.2916494059377622e-26, 2.1913442861559002e-26, 2.1996907520629832e-26, 2.169155969899261e-26, 2.376306819338661e-26, 2.1462955836681763e-26, 2.042581533015428e-26, 2.4726510550571925e-26, 2.0005991146864862e-26, 2.3931461047022096e-26, 1.7967678361688094e-26, 2.610569907816965e-26, 2.3086488640835034e-26, 2.4738847279131254e-26, 2.322198937504115e-26], "spec_sub": [1.3433827899370698e-25, 635734.1260951228, 151826.291886331, 55676.59853378966, 57199.152997980695, 71268.05228896998, 85016.48502654591, 99279.507677204, 102712.61180858729, 108928.14178576326, 88920.33272831954, 135810.56277671707, 144722.46595955538, 164199.9463179995, 171664.76449303504, 167622.44092326597, 168649.69057478275, 183075.7079121467, 213013.70041523615, 225277.05149747393, 187546.97163696663, 126199.98792835508, 51140.83674755124, 25138.291246595403, 11760.80398977512, 7421.047610193166, 3876.1583751612857, 3141.296109079988, 2436.767077924609, 1799.785379977075, 1495.8828377039667, 1282.0996706020821, 1100.7294862211627, 872.3845196552612, 774.1330526762176, 685.0157318662737, 630.7946490138828, 517.1295745893417, 485.3628833351879, 448.36560371541003, 419.58559757472136, 375.6149312116958, 361.3379507281876, 329.18549511697773, 320.6681129765258, 298.5687534546125, 286.0778305374927, 275.86086892024304, 264.5561270786256, 252.76833749438708, 243.83173948800078, 234.89774586964774, 227.46121578648018, 220.8800292300274, 214.89261916807885, 207.90747573922687, 202.16252413030873, 196.96273547339425, 192.41707720472553, 187.57633234067785, 182.8889612322395, 179.17046838859034, 175.36445200040905, 171.94391963738838, 168.8615908097098, 165.9081889860757, 163.17443766187372, 160.65432142665165, 158.2732780882758, 156.11991058123743, 154.08698528187512, 152.22448990109342, 150.54761084610098, 148.9934274081706, 147.5736236964911, 146.2897501001025, 145.14343741425975, 144.12867699082474, 143.22886284007458, 142.44667625559424, 141.78072132008563, 141.23316465857224, 140.79532366451608, 140.46762363333582, 140.25097678678674, 140.1431545541564], "dt": 0.006, "rec": 5}}

==> scan_control.json <==
[{"N": 16, "at": 1.6, "kappa": 0.0, "start": "cold", "mean": [0.160065997486447, 0.02939799503641657, 0.10311568955091469, 0.6335465050323568, 0.10131368038522857], "err": [0.0007138593131182221, 0.0002476776846590665, 0.0002726903790374599, 0.0014286621589550258, 0.0005109524700854029], "cov": [[0.00010193931558812313, 2.1805376581281792e-05, 4.866901181392572e-05, -1.136667708047073e-05, 6.328148353169655e-05], [2.1805376581281792e-05, 3.422025700737284e-05, 2.5206640010206865e-05, -8.62881343306319e-06, 1.195640110286998e-05], [4.866901181392572e-05, 2.5206640010206865e-05, 6.283140560065547e-05, -1.3805920895907267e-05, 2.9419722760456408e-05], [-1.136667708047073e-05, -8.62881343306319e-06, -1.3805920895907267e-05, 0.002389799135379199, 0.0003800272797486398], [6.328148353169655e-05, 1.195640110286998e-05, 2.9419722760456408e-05, 0.0003800272797486398, 0.00011194794439583423]], "corr": [[1.0, 0.36919099641432657, 0.6081255969004108, -0.023029365132023007, 0.5923763800937336], [0.36919099641432657, 1.0, 0.5436068715369576, -0.03017371234313423, 0.1931749376616809], [0.6081255969004108, 0.5436068715369576, 1.0, -0.03562839783699082, 0.35078589838482505], [-0.023029365132023007, -0.03017371234313423, -0.03562839783699082, 1.0, 0.7347270197998259], [0.5923763800937336, 0.1931749376616809, 0.35078589838482505, 0.7347270197998259, 1.0]], "lead_ew": 2.42193451744176, "lead_ew_err": 0.07035068584938584, "lead_ev": [-0.5255209586459887, -0.3913525032372229, -0.4960751880153622, -0.23817490959359564, -0.5175452255690954], "lead_ev_err": [0.01007799049288618, 0.015593645350595025, 0.008076854285689048, 0.01806049032438832, 0.008332335763490795], "nnc": 0.015814946229288834, "o1_series": [0.159373263844394, 0.16191595107570877, 0.136938425462863, 0.15514119732564638, 0.15428999277815858, 0.1720459117216775, 0.14799652115403972, 0.1621500343843908, 0.15347536369707365, 0.1694827407713495, 0.1782294510434424, 0.17023310580796747, 0.1674115953843456, 0.14649717157483474, 0.16061752090294862, 0.15846892384477984, 0.148106259669613, 0.15992276160205404, 0.15390124337320568, 0.15946942147408888, 0.14789682493425912, 0.1548385677809209, 0.14366986608172455, 0.16305352173493914, 0.19286465638658223, 0.16292025033247104, 0.16823358482938616, 0.1617214148647146, 0.16332925402945575, 0.15717609790535855, 0.16023633937910814, 0.16075919404598915, 0.14204481631475752, 0.17445953630072386, 0.17377803792339383, 0.16647740194422878, 0.1666197959582646, 0.16404502481178262, 0.16584480802752924, 0.14227280411596915, 0.15642255468238575, 0.15767743210795515, 0.15756720815323633, 0.16344053144201884, 0.17218146620400587, 0.16551464508928115, 0.17282261928458514, 0.1649193019752846, 0.1632879901233112, 0.14075352467475405, 0.1656718815702158, 0.16526792900567228, 0.1841968500968425, 0.1651207795502888, 0.1681416958159277, 0.16929858533557002, 0.16706375177701635, 0.15294515995464858, 0.161192600302211, 0.1791271636917128, 0.15900030323547487, 0.1780185982254939, 0.17107164287683224, 0.15539662831259965, 0.16064957766607524, 0.1434055891636773, 0.1802176348041823, 0.174521144616597, 0.18354505907230578, 0.15257008980402595, 0.15609664584138938, 0.16344276303063482, 0.15825351820918243, 0.16031494717440953, 0.1492642797315672, 0.17046260736348334, 0.1626238913070185, 0.1720347359792666, 0.15907775029514776, 0.16749984363289944, 0.15220283107101704, 0.15089256059742284, 0.16104474208962374, 0.1746306726743166, 0.15246925943108158, 0.1687723384314711, 0.1662871278275517, 0.1598533092419761, 0.15534140087548984, 0.18072331514999407, 0.16622949511903207, 0.1628678484127455, 0.14792454516510947, 0.15398445986297804, 0.16062478580313033, 0.15300701274945144, 0.15859040335401464, 0.1471234868793011, 0.1572005395446785, 0.1626876429074022, 0.17114720832789215, 0.1634226309222974, 0.17291530063724217, 0.1647194492015548, 0.16408072738534138, 0.15418162137771002, 0.15864073715095234, 0.16118005255395476, 0.15625072584550487, 0.13876969695216945, 0.15656293503310043, 0.16485309102177845, 0.1606638583577035, 0.1620026648953315, 0.16814285524409378, 0.15213648418019615, 0.1587934530598633, 0.1550334442283322, 0.1637361632501298, 0.15696845092025086, 0.1608779368913061, 0.15841208152330846, 0.17943020837512133, 0.1598014608651378, 0.16567590273571434, 0.17253390299048732, 0.15122341135541553, 0.18508580171320538, 0.16221067205509004, 0.16508000013413004, 0.14960699507665626, 0.1450130916297348, 0.15126543120451974, 0.16114034091459206, 0.16054559484936293, 0.1539468822964242, 0.16180410770174714, 0.16839106489602518, 0.15497988782569472, 0.156694983124471, 0.15438316625161552, 0.14641726962953955, 0.15735150278675464, 0.1642922293163614, 0.16979809450286049, 0.15160328388492356, 0.16738867754109354, 0.15983343519619786, 0.1536370066750644, 0.14816206884112604, 0.15669259740926206, 0.15635742919653842, 0.14098572345629004, 0.14199927943790203, 0.17512847324051312, 0.14594725372632023, 0.15097847673362513, 0.15502866756931227, 0.1511475237117327, 0.15599199136606248, 0.1442829387932456, 0.1650086372185423, 0.1579623703624079, 0.15123855056983176, 0.16138450672274363, 0.15701366220751017, 0.18122743835762162, 0.16662530285805904, 0.15680733014504872, 0.15220307689683282, 0.16029526107141873, 0.15238502803636403, 0.1557481551118935, 0.1355991572582238, 0.16413776604181465, 0.15510810936608765, 0.15164387723309705, 0.1590085370648114, 0.14062564347869322, 0.1657869508229702, 0.14650635749307195, 0.15052476621368185, 0.15720518578832213, 0.16333964458700162, 0.1642616094673593, 0.16469545430978483, 0.1613711120711812, 0.15950275726898394, 0.14381692170560129, 0.16471293363290718, 0.1683238510928144, 0.15994888755124226, 0.17124794173678928, 0.16013189184848325, 0.17993548336062481, 0.1671458328883868, 0.17619685971090115, 0.1657537428186569, 0.1447617457258129, 0.1576770249582441, 0.1693811008225819, 0.15911297615373377, 0.16333785439241802, 0.17132424881984099, 0.16141347966995656, 0.17222000187146813, 0.1713366062719312, 0.1760040923820774, 0.173437773947082, 0.16901165539452803, 0.1483538603799928, 0.1681712269040817, 0.17598697023631193, 0.15124593121557248, 0.14987211883433663, 0.15640888125888208, 0.15233174107575348, 0.14717143479732947, 0.15805852076181887, 0.17056027455283726, 0.1589217726661524, 0.15877793180653665, 0.1476937938307893, 0.1560462576570746, 0.1583843146820098, 0.1574107894670373, 0.15209961408100758, 0.1632395763177146, 0.14129643403541434, 0.1513836953813381, 0.15748099994283132, 0.15867157123904185, 0.16640294038148815, 0.158445701615258, 0.15237322680705662, 0.16151862564124286, 0.17003060633400363, 0.16232313353023428, 0.16381287340999134, 0.15434322147259608, 0.17167017402029913, 0.1555715358905424, 0.1652549563013294, 0.1974267208973543, 0.17205466145729073, 0.1523161348079413, 0.16457689192377106, 0.1804617629456926, 0.14420908758298787, 0.15654733169536122, 0.1778922448251941, 0.16037763672221067, 0.16580576005858122, 0.15171623393486294, 0.16634940883037672, 0.17627335806408784, 0.1509734295844394, 0.15784966069822814, 0.1540202367048485, 0.159913055533265, 0.18144359450625464, 0.16538393047653882, 0.15348048298265193, 0.1532272963179141, 0.15231014218524053, 0.1583764847152042, 0.15856913795853567, 0.1651598318531347, 0.165941969794594, 0.15295681719837526, 0.16216641249665642, 0.16168014716195836, 0.16204724099163426, 0.18757099263229712, 0.15976764530797088, 0.15243943237249796, 0.1646085122495095, 0.16609243442470006, 0.13762860668873808, 0.16409998529008057, 0.15458960647054706, 0.1582881575742338, 0.158346121728106, 0.14925926265686426, 0.16682048331638566, 0.16638457933756057, 0.15300239173570146, 0.15831777937844332, 0.1738267058730358, 0.1595532408604184, 0.1559442772090413, 0.15401019462362406, 0.1736976106861614, 0.15250311145132334, 0.16561480536601503, 0.17156955919820538, 0.15339646813380306, 0.14698929167029878, 0.1338107225692921, 0.1576938622738079], "acc": 0.9729166666666667, "dt": 0.012, "binder_o2": 0.6145977737959002}, {"N": 16, "at": 1.6, "kappa": 0.0, "start": "sphere", "mean": [0.15981590398443057, 0.02953151932106494, 0.102969771816712, 0.6294459477319312, 0.10059110047976061], "err": [0.0005264360202798014, 0.0002157902676592639, 0.0002747227549992713, 0.001737663854074138, 0.0003099033664159108], "cov": [[9.500703868134593e-05, 1.9604855973506706e-05, 4.3328940514745866e-05, -2.943750945583431e-06, 6.073534353299164e-05], [1.9604855973506706e-05, 3.2594436874626265e-05, 2.031948116507881e-05, 2.2989515657478465e-06, 1.2928426055623094e-05], [4.3328940514745866e-05, 2.031948116507881e-05, 5.413330799722834e-05, -5.951744853754659e-06, 2.752020649381423e-05], [-2.943750945583431e-06, 2.2989515657478465e-06, -5.951744853754659e-06, 0.002326835963571593, 0.0003720421297595208], [6.073534353299164e-05, 1.2928426055623094e-05, 2.752020649381423e-05, 0.0003720421297595208, 0.00010781592344656456]], "corr": [[1.0, 0.3523011202876327, 0.6041821572155579, -0.0062609507763531, 0.6000979566929372], [0.3523011202876327, 1.0, 0.48373620142028084, 0.00834786076338784, 0.21808834721403], [0.6041821572155579, 0.48373620142028084, 1.0, -0.016769848447769624, 0.3602284017939137], [-0.0062609507763531, 0.00834786076338784, -0.016769848447769624, 1.0, 0.7427929695163855], [0.6000979566929372, 0.21808834721403, 0.3602284017939137, 0.7427929695163855, 1.0]], "lead_ew": 2.428987395507557, "lead_ew_err": 0.04376960895433123, "lead_ev": [-0.5184807888687111, -0.37317636658167297, -0.4777934533039979, -0.2736249388521111, -0.537363824440201], "lead_ev_err": [0.0060013518350897415, 0.013061155593389913, 0.009503563094557878, 0.019245704987140438, 0.008223961880278267], "nnc": 0.015838721671901358, "o1_series": [0.17020234855739177, 0.1685370856396495, 0.1514432036098377, 0.1490614537252401, 0.1656843446082433, 0.1638336791139826, 0.15731728472038453, 0.1629339198847819, 0.15699974715531048, 0.16449867829695755, 0.15127042981274696, 0.15184126983612167, 0.16834390363985746, 0.16321618764016693, 0.17117288827824967, 0.1459052442047178, 0.15484049996974453, 0.15056949549182597, 0.15139105727949695, 0.14750229212145757, 0.15508120544354853, 0.1502357966434785, 0.1507450487448813, 0.15430003001581877, 0.14906643308094658, 0.15769454546435843, 0.15214342072081566, 0.16618386921078696, 0.1539272733857876, 0.14910650095192451, 0.17605734556997582, 0.15838073508170236, 0.1507947694534877, 0.1634244784260813, 0.1573670145760906, 0.14738966779858315, 0.15782789333064107, 0.17693551322780554, 0.1582008671598118, 0.14787891246817558, 0.1705031446262266, 0.16113562899619235, 0.1589463581455272, 0.14708613494685524, 0.17164366786002805, 0.15657913796949038, 0.1650780465240943, 0.1581006219589217, 0.17249538397368075, 0.16444205864563477, 0.1697879232372322, 0.1791352087620004, 0.16817069953810454, 0.15402597788714567, 0.16140395611534483, 0.1583146983842595, 0.15238873604704284, 0.15539249652904946, 0.15688592102354768, 0.15193049543369755, 0.15237498651232867, 0.1502661679701069, 0.15780355406818072, 0.17235043635975042, 0.1527819321856726, 0.1390402591548597, 0.15616393364012798, 0.15177772188705047, 0.14521047403588488, 0.162526452618386, 0.16908468899388213, 0.17331292500001713, 0.15301420084807987, 0.15367573337375437, 0.16070430470000824, 0.14011183062910265, 0.1446065814017206, 0.16286250783454104, 0.1622261072477061, 0.15912239346221313, 0.15464671365127494, 0.16361134928025953, 0.1562129190125968, 0.159560172397617, 0.15696359402306148, 0.14796435362743254, 0.1653177499101145, 0.15776079047016017, 0.15299025613524705, 0.15991479821460733, 0.18047936695618338, 0.15835385650526454, 0.15327311831448354, 0.14565494782689756, 0.15734508714300302, 0.14966635181351134, 0.17144302718594698, 0.17212517515117437, 0.14843828385026567, 0.15043826184293135, 0.16247750586437143, 0.17567754039637035, 0.14974710640906636, 0.12954536725720484, 0.15196490512574157, 0.16711117036959, 0.1428488348051113, 0.1478174445615601, 0.1603996537704448, 0.1613695363173862, 0.16825380915503663, 0.16422271813207898, 0.17186746177306822, 0.1614834204411464, 0.17029403916338093, 0.15483864740798098, 0.1681876822251526, 0.15098386185031618, 0.15358835762489115, 0.17888482988142285, 0.1666411580239821, 0.15327673819157073, 0.15726852818950698, 0.1771415658681745, 0.16547275461568328, 0.1609600397345591, 0.18345164168459713, 0.1698052578736784, 0.1844555390776655, 0.1503591566509363, 0.16075040759098075, 0.16427641990494246, 0.15795686486167876, 0.17452612377111482, 0.15729111901807352, 0.1556295591841353, 0.16526391510471916, 0.1502940618437069, 0.17453110483260204, 0.1646074228848023, 0.14307280252275878, 0.13541255839279032, 0.14922314960281197, 0.1482419357642066, 0.16665276422710518, 0.16908541210379785, 0.17180058480173338, 0.17249638937773804, 0.1572923166866711, 0.15001237555924057, 0.1491734587126905, 0.15948167020178458, 0.1656205761085192, 0.1755345230243658, 0.17002990070976282, 0.16057152803747937, 0.15949469993032916, 0.15307592997687391, 0.15951022656097552, 0.15407828482245234, 0.1536915188149423, 0.18229383363370386, 0.14994043452994418, 0.1598581401472446, 0.1583496461726696, 0.15669592158814855, 0.16191068238774936, 0.16518533656459305, 0.15078569660618568, 0.16596452589725574, 0.1789407115278993, 0.15963194651828766, 0.15053951175356806, 0.16714498687397128, 0.1509152644869038, 0.16451297272286386, 0.15536907241279518, 0.16758132969218376, 0.16746164216029474, 0.15036733600506147, 0.1735383564718072, 0.1725510040502653, 0.16410318003026111, 0.1678701998626339, 0.18033219598511685, 0.17224955932006186, 0.15622400578716333, 0.1608757715679457, 0.15671411481324365, 0.17254878381407296, 0.16657606696927235, 0.16042057567727164, 0.15586872030013119, 0.16620165570537043, 0.15941820638100032, 0.16633547877633942, 0.138784634617565, 0.15608894071755353, 0.1543020002583691, 0.16186420474565244, 0.17178439923244887, 0.1747653654994458, 0.15345442194556025, 0.1590560265507256, 0.15571667463702182, 0.17782064595526104, 0.15891147326038751, 0.16870341056636973, 0.1417929107504188, 0.14552255767338668, 0.1680259986186171, 0.16330044684659833, 0.15814335254373324, 0.14687263691167335, 0.16883781544467175, 0.16211088987454592, 0.15099227215936228, 0.17903613373940663, 0.15479530476090084, 0.15052793901766426, 0.16343026721519321, 0.17289042731275997, 0.1839443886793541, 0.18030015923009612, 0.16274584562410738, 0.16371382140717905, 0.15133283933795555, 0.15845610467489823, 0.1747514907410412, 0.1621021616477815, 0.15805964191965718, 0.166180263589706, 0.14159238373744204, 0.15424691559641301, 0.1384213080532663, 0.14139138015526054, 0.163188958933756, 0.14148399734940875, 0.15332473297484644, 0.1619919850499585, 0.175095966058803, 0.15657047572400534, 0.15633702580914322, 0.1488335256858055, 0.1569151812308922, 0.17070023992367428, 0.15265162611220734, 0.1548963875908272, 0.1592397518488815, 0.16451450708433107, 0.15529894647204456, 0.15568068335601026, 0.1650044500944879, 0.15100250330859363, 0.17494871160683667, 0.1595592369686778, 0.1636985540142798, 0.1789383993576369, 0.16634760951061195, 0.17335233002948547, 0.15512386340030743, 0.16788622284475874, 0.15120246326257553, 0.16076843275514524, 0.1774329522062221, 0.16879836562293565, 0.1719960981945736, 0.17179016850161616, 0.15397207210496366, 0.15534090952094598, 0.17327177753972522, 0.15130121266800667, 0.15607045321525662, 0.17515097435239266, 0.15864533444363552, 0.14409044096948617, 0.16106284850760239, 0.16316019389083203, 0.15216350865818862, 0.1501829585425696, 0.16870263813156466, 0.16402181963401072, 0.16161123067882938, 0.15979938501514335, 0.15687486477715384, 0.16074500550181214, 0.16380215122883107, 0.15537859263746934, 0.14743569066122825, 0.15680024748750843, 0.15434736130587498, 0.18363355499427508, 0.18019747244758352, 0.1499995671453093, 0.1526796775274381, 0.1721987958112852, 0.17109003853914556, 0.14418249337301697, 0.15723344974778278, 0.15812761490110258], "acc": 0.9733333333333334, "dt": 0.012, "binder_o2": 0.6196891001239211}, {"N": 16, "at": 1.8, "kappa": 0.0, "start": "cold", "mean": [0.16270417996304198, 0.03413458730638105, 0.10617619653486424, 0.6289539246040684, 0.1022706240326518], "err": [0.0006532412196865959, 0.0001545504814933047, 0.0002947426315623644, 0.00172593264792985, 0.0005218354058634956], "cov": [[0.00010564366070597602, 2.7837502215967575e-05, 5.322627763224205e-05, -1.4208969076506717e-05, 6.282898252926918e-05], [2.7837502215967575e-05, 3.59408640092596e-05, 2.744793547762919e-05, -7.974590751863177e-06, 1.5601569062652993e-05], [5.322627763224205e-05, 2.744793547762919e-05, 6.466975441672622e-05, -1.0617270753063909e-05, 3.1984728897331426e-05], [-1.4208969076506717e-05, -7.974590751863177e-06, -1.0617270753063909e-05, 0.002307813670849368, 0.0003640907635054205], [6.282898252926918e-05, 1.5601569062652993e-05, 3.1984728897331426e-05, 0.0003640907635054205, 0.00010725100152470551]], "corr": [[1.0, 0.45176677435908724, 0.6439524030810698, -0.02877666608350434, 0.5902522178912631], [0.45176677435908724, 1.0, 0.5693309868097113, -0.027689414800921446, 0.25128892190455593], [0.6439524030810698, 0.5693309868097113, 1.0, -0.027482859386214725, 0.3840532016435811], [-0.02877666608350434, -0.027689414800921446, -0.027482859386214725, 1.0, 0.7318273105501459], [0.5902522178912631, 0.25128892190455593, 0.3840532016435811, 0.7318273105501459, 1.0]], "lead_ew": 2.526487260332258, "lead_ew_err": 0.06853735561474734, "lead_ev": [-0.5253294197429963, -0.42076461161192114, -0.5006775318163328, -0.2135062383025959, -0.5007227153902019], "lead_ev_err": [0.008618775583458357, 0.01531070070727756, 0.00818941854295156, 0.023548826459760794, 0.011342548609980806], "nnc": 0.01575666517476484, "o1_series": [0.16703476453977348, 0.16692370775397675, 0.16560635521052486, 0.1650502373057164, 0.16716207836819869, 0.16913361944303867, 0.1622397904628467, 0.18126540095885157, 0.16816176520607284, 0.15176074442549964, 0.16051219152406093, 0.14975140555079408, 0.15826797842651757, 0.1914515534945997, 0.14948589498212705, 0.1554696631894668, 0.14906341045037802, 0.18006734274498432, 0.16416374954185434, 0.14781364654732787, 0.1553866347302834, 0.1853568027128995, 0.14978851078625868, 0.17251715524079458, 0.17035619204840513, 0.17029413382331798, 0.17394119086483734, 0.16991989639545407, 0.17283911629139892, 0.15336157611053486, 0.1697574535919591, 0.16643496486349868, 0.15712922403356602, 0.15326543716160268, 0.1495114613953658, 0.15394909792872644, 0.16080826640273269, 0.16415571146805757, 0.14948626023930145, 0.15812710414304568, 0.18124319130502337, 0.15842263718350183, 0.15481174982901486, 0.16124387323166844, 0.15253762341850938, 0.16149724564138784, 0.16331530201124214, 0.16214356534848245, 0.16113772473394536, 0.14188856528182853, 0.16906292202350048, 0.17479517032612646, 0.16881404797520194, 0.1597511769069646, 0.15777890742518774, 0.17468581641735886, 0.17805323034574685, 0.1536516837305435, 0.15573950216745774, 0.1627988800387144, 0.16517458391984466, 0.14866728117833028, 0.16804965793741825, 0.14760470625690536, 0.14593968903114293, 0.16754359827935866, 0.16894650054460336, 0.17166038451854226, 0.14857038947787699, 0.1549203507755742, 0.16273753326051782, 0.15065796596096692, 0.1640051342259925, 0.15771069553298678, 0.16129579338782957, 0.15187709044267853, 0.15358731354005278, 0.162359438995542, 0.16366559644965772, 0.16949826457797434, 0.15379007727356958, 0.14815735430317242, 0.1616284756426517, 0.17193291087294102, 0.15188042323065554, 0.16307467172994008, 0.16857370725036863, 0.16329197040633697, 0.15461815973011978, 0.1722585607350802, 0.1819473428969494, 0.1540918115795823, 0.140545692634992, 0.14909487952716038, 0.16514712261441494, 0.18782252732053456, 0.1583678054729608, 0.14487787084433876, 0.16824894360700512, 0.1500380976125013, 0.16986354745981172, 0.15349148603584722, 0.15680663557051552, 0.1659425148195816, 0.17117218481092572, 0.15784689221421783, 0.15375842191052622, 0.16088308228540843, 0.15571088552915233, 0.16289650472846323, 0.1562453711041144, 0.1570393278418757, 0.15468919470340842, 0.15684934362926067, 0.16773887108512103, 0.1708866069330532, 0.15719490542943396, 0.15312216979798784, 0.14445473099616218, 0.1616702178604848, 0.15744524484344813, 0.16625693727471824, 0.16655466250808737, 0.17029744629091273, 0.15312633620720922, 0.16188245852646319, 0.16097993041356287, 0.16275627972607865, 0.16123012930018418, 0.15672946044600078, 0.14326838454795685, 0.16072554374033088, 0.17175046767765773, 0.18956470831788358, 0.17167587997916778, 0.15140731397745932, 0.1558897592223524, 0.15830152208582773, 0.14890632414928637, 0.15806268676222485, 0.17070658260734897, 0.15779358991462172, 0.1725023217487826, 0.16451398548434623, 0.16696490105508344, 0.1518738599939133, 0.1661895647968532, 0.15221281259201036, 0.1638508387140334, 0.1788562770119147, 0.16894320941388943, 0.16121033149806988, 0.16575325010670933, 0.15651836790409068, 0.1649151536711051, 0.16428955723217167, 0.17175115554992276, 0.16089692019224722, 0.1591476764055152, 0.15756180280210258, 0.16498923857925382, 0.15089157056279784, 0.17986859414985243, 0.18541202562475378, 0.158530134315541, 0.16259704041142387, 0.15974784704592504, 0.15606459125678016, 0.1560199605922341, 0.17596238366997802, 0.16715836263461936, 0.16947569771710402, 0.1581745853276933, 0.1643054653568167, 0.17437175437752253, 0.14560880324873834, 0.1568938672598018, 0.15732531686513096, 0.15374771430419737, 0.16731663549916903, 0.18346936618166804, 0.16779807339179934, 0.16058154657192358, 0.1774451882036804, 0.16729219394124786, 0.15969071477898633, 0.1614215495293851, 0.15199937869206237, 0.17416489609298386, 0.16042597743931292, 0.1627763589003205, 0.1650077916439725, 0.14427675493954023, 0.16662885171763134, 0.152152592179866, 0.16210201619652984, 0.17392738282359682, 0.1557905511535771, 0.1675029322467636, 0.16214120338629762, 0.165854581785623, 0.15658824293187454, 0.1497340210201864, 0.1643383373695296, 0.15671994899238628, 0.14718286742406492, 0.15573056822542125, 0.16559273472299918, 0.17239763124644983, 0.16619895965475268, 0.16488794685032626, 0.15351907884944876, 0.1722933476758672, 0.15911455725809873, 0.16229865746466698, 0.15335018746028942, 0.1519355613698256, 0.18410333802916773, 0.17591776856065977, 0.14758511818941064, 0.14264952924274282, 0.1555553149188156, 0.17513974887850886, 0.17678338061337984, 0.16185919665853454, 0.15838159990124281, 0.1720843382291198, 0.15738376868314985, 0.16391844038460518, 0.16248071345911919, 0.159920626576313, 0.18109331153683472, 0.16057156383826243, 0.16157824685767494, 0.17422628868250623, 0.15576723012896673, 0.15750279889001492, 0.17758613744809493, 0.1538461399914652, 0.16296156144093407, 0.1600727241197228, 0.16261581644256085, 0.1596854043248463, 0.1748812211327324, 0.16082324110720922, 0.15390478377496142, 0.15747256489291947, 0.15095860616780538, 0.1560838654981218, 0.17139877790688257, 0.16008945253925205, 0.18968556395915012, 0.1614549155125255, 0.17229029342390922, 0.16054040807641784, 0.15575189164214615, 0.16295664094098333, 0.1610034470187412, 0.14248929396594054, 0.16207064699504883, 0.1563217004002404, 0.17958166015031368, 0.16091430559037645, 0.1575442183432137, 0.1460793987971607, 0.1392292487279833, 0.1673781511520127, 0.1673117778885842, 0.1551783841473979, 0.17550153100363408, 0.1708913915684039, 0.14709099724427832, 0.14186901884977773, 0.1534928917353785, 0.16798553304424485, 0.15973064855599484, 0.17563849540031642, 0.15472096388877188, 0.15308727503303643, 0.1710227664226567, 0.15720897666411232, 0.16192921305435254, 0.18531164560817412, 0.14782508083129386, 0.16708985073738883, 0.16248823837116824, 0.15337547226639864, 0.14265489692353395, 0.15703257334558957, 0.16035869715012913, 0.15420813423153984, 0.18096759067752533, 0.16243830056464753, 0.14391736357595453, 0.17432189730117642, 0.15218032172571772, 0.15424982527432357, 0.1594309157646331, 0.15988388178987673, 0.15273543320723848], "acc": 0.9745833333333334, "dt": 0.012, "binder_o2": 0.6267358255455657}, {"N": 16, "at": 1.8, "kappa": 0.0, "start": "sphere", "mean": [0.1619163765747204, 0.0337142688034158, 0.10567471624424453, 0.6292008650273492, 0.10168313062349332], "err": [0.0004792551702068538, 0.00025362579934251405, 0.0002979233325217142, 0.0016584785374503543, 0.0003554759249397991], "cov": [[9.995050406653916e-05, 3.287760854751626e-05, 5.1909632800257067e-05, -2.427857641449404e-06, 6.272599978163963e-05], [3.287760854751626e-05, 4.156211476612863e-05, 3.123060253381896e-05, 2.827033695823493e-06, 2.1231571752066926e-05], [5.1909632800257067e-05, 3.123060253381896e-05, 6.652902610085238e-05, -3.855109834793618e-06, 3.2317260682378545e-05], [-2.427857641449404e-06, 2.827033695823493e-06, -3.855109834793618e-06, 0.0022267368270416314, 0.00036156859236790873], [6.272599978163963e-05, 2.1231571752066926e-05, 3.2317260682378545e-05, 0.00036156859236790873, 0.00010861698874526262]], "corr": [[1.0, 0.5101042093635106, 0.6365754407870065, -0.00514631396322807, 0.6020134838505214], [0.5101042093635106, 1.0, 0.5939172804428924, 0.009292824180720364, 0.3159980829496754], [0.6365754407870065, 0.5939172804428924, 1.0, -0.010016055608146016, 0.38017195771300316], [-0.00514631396322807, 0.009292824180720364, -0.010016055608146016, 1.0, 0.7352031741200379], [0.6020134838505214, 0.3159980829496754, 0.38017195771300316, 0.7352031741200379, 1.0]], "lead_ew": 2.608603521651045, "lead_ew_err": 0.054811427003894596, "lead_ev": [-0.5183664696180559, -0.44279358931757995, -0.4851138512601618, -0.22588452134909373, -0.49886949672774344], "lead_ev_err": [0.006052431314873818, 0.01037799507212596, 0.008318943323008062, 0.02260136763998439, 0.007740949341249605], "nnc": 0.01582982099167637, "o1_series": [0.1564389168356046, 0.1475108757938538, 0.1490204082628916, 0.15853726344966868, 0.16883900768843924, 0.15191785716918838, 0.184736276374307, 0.17854621757954298, 0.15504362416621875, 0.14969662341832563, 0.14963680571935267, 0.14021512234643446, 0.18329234257260235, 0.1486969342566935, 0.1635034392694589, 0.1612175413959278, 0.17464373671616973, 0.15184130721782824, 0.15391963604629477, 0.14781980144681714, 0.1661635546188265, 0.15839638773811535, 0.14667602970945653, 0.1684466124943105, 0.15040423683705118, 0.17594332702346857, 0.174068668824667, 0.16023050836818364, 0.16155428955560647, 0.1590197132261738, 0.15618710882054598, 0.16308822447780777, 0.18104068955214414, 0.17749981435039683, 0.16042794093191112, 0.16895256982690554, 0.16333841404799387, 0.18155177470525244, 0.16000802576915502, 0.1566994881040676, 0.15396846663222527, 0.15450587750091155, 0.15860212970391033, 0.16681944692447442, 0.16011883588084552, 0.15795457913673805, 0.16945323855420785, 0.14380250391480984, 0.14990831710453978, 0.16091413111965064, 0.16297789156468384, 0.15146869143580785, 0.15520549407509443, 0.1393898696283497, 0.1717073314680824, 0.15895430635441848, 0.16462140490042265, 0.1547668452054106, 0.15604720323330923, 0.16165229385295055, 0.16789305375369915, 0.17341811701869148, 0.15410480036409324, 0.15822395389087013, 0.16331537092329332, 0.16526981656398404, 0.16216692000034355, 0.16519345401399632, 0.15247417893339854, 0.1507725752938342, 0.15365686974313106, 0.16144396838423558, 0.14711122555397588, 0.15119164331424267, 0.1620422964933793, 0.15667661058480253, 0.15343632460932366, 0.16406216062123502, 0.1603182810769038, 0.15659010917747945, 0.17527694224081336, 0.16883006685142316, 0.1734058067647419, 0.15759474057850587, 0.1667777223675919, 0.16686000233795442, 0.18128901216268506, 0.1529865044935495, 0.17021849422961086, 0.17255211752736588, 0.15112382259235063, 0.1585569469108159, 0.15014299751009302, 0.1760692248681753, 0.14576897347916185, 0.1676191736095468, 0.16507435112253713, 0.15835466801427686, 0.17398658774821335, 0.17666302683698504, 0.15437220315431982, 0.15403528651971776, 0.15494793570581453, 0.17232670012982249, 0.15580770026357707, 0.17944783573800124, 0.16139799999003082, 0.1628777524800764, 0.17240047436716394, 0.14862354007005707, 0.16161556059520268, 0.1616962192526838, 0.16512866070714194, 0.18189483630685818, 0.1484922242738601, 0.16350084324346098, 0.1534021623712608, 0.1597600722609403, 0.1569437504501788, 0.1667635670597524, 0.14893881451289723, 0.15997456093557494, 0.16592632813404007, 0.15094158335399835, 0.16269010710031934, 0.171991308244468, 0.17545195572849404, 0.16627723563702446, 0.16843739607690983, 0.17826270662184845, 0.14498372378096522, 0.17411684638420716, 0.17349846568597216, 0.17430974182386016, 0.18591667219162403, 0.15950655522814755, 0.15618977292448905, 0.15559745452780704, 0.1445317041471803, 0.16088477261986314, 0.17575723048291103, 0.15690150338228082, 0.16199593809629084, 0.17155744927533034, 0.1610168465399282, 0.16859902130983873, 0.1565647608692396, 0.13981272725722832, 0.15821754719044434, 0.17683702870710624, 0.1585706854907727, 0.16204536463394492, 0.16632529089620096, 0.14596450924461868, 0.16658228860740415, 0.16560639728790624, 0.1542392571832315, 0.14693020592588374, 0.17122650608851545, 0.1809104352268629, 0.1525371919556533, 0.16084751422094404, 0.15659550016587626, 0.1754942668546605, 0.19109657285514306, 0.16973579036905176, 0.15595351578414937, 0.1655397996130792, 0.1500822515063075, 0.14863950204087772, 0.14944480166669818, 0.1668352091077034, 0.15935422892371404, 0.16725024603569122, 0.15858541837991524, 0.15996167338978426, 0.16359514747308704, 0.16629522841749644, 0.16273166473739847, 0.1707777030097662, 0.17229963609813406, 0.16670210759815993, 0.1502939741554762, 0.17413055612693998, 0.15665376772526055, 0.1561873628888783, 0.1507397095437622, 0.15191712663850598, 0.15677853983845252, 0.1539656841596895, 0.15280656727688935, 0.17890343870452458, 0.17418199247877114, 0.15986026576450102, 0.15829890331238883, 0.1716709433047263, 0.14173001195964477, 0.17314583445259005, 0.18050073087086901, 0.1658058749756513, 0.14556957518709596, 0.1804417274416979, 0.17575418269704757, 0.18186489747755444, 0.1654412368228247, 0.15836856524659088, 0.15917696782016683, 0.17046257425863054, 0.1646986731667771, 0.1508205558638927, 0.16348144582891677, 0.1838240756007734, 0.16114154935703678, 0.16766765317980514, 0.16748264064453638, 0.15822242458434133, 0.14301112541042457, 0.16612373898864372, 0.15625039855425726, 0.16840647053241617, 0.1563520087178678, 0.14509267131570897, 0.15948986171218454, 0.17746342635984663, 0.15689387475074304, 0.1650359372940866, 0.176995363537511, 0.1645268352906341, 0.15781444487744237, 0.17358294117833512, 0.16345406739878465, 0.1703103833284681, 0.1660367928631697, 0.16024984388267505, 0.16864919933184697, 0.1567637256125255, 0.15868975500592264, 0.16321287360101283, 0.17111020517731962, 0.16843284558863347, 0.17597127863437909, 0.15794744749501727, 0.1658924413448627, 0.1598375831768668, 0.15969705309291052, 0.1612014171421759, 0.16264745761136362, 0.15527210930488763, 0.15387070942948758, 0.16085511502135563, 0.1562782085103836, 0.17010374056005378, 0.1649308782499247, 0.1540780278206473, 0.15235837586822282, 0.14384525115744123, 0.15671075508052723, 0.1574220470035271, 0.1784349243955081, 0.1406083511251292, 0.1552799971393401, 0.1742789020682964, 0.14865808994662955, 0.16790273355623514, 0.14758944702579563, 0.16536627511937335, 0.16324132210979864, 0.16816325752208505, 0.1654573985861002, 0.16445927701464208, 0.15583653859279717, 0.14183912592612047, 0.16636418790170643, 0.16753990876348607, 0.16526208393585334, 0.15652744922042197, 0.16319008943545324, 0.15320676966689728, 0.1812432549040767, 0.1614233251586225, 0.17001959090022886, 0.164446452424829, 0.16478532194246354, 0.1613376116249939, 0.16504980173127337, 0.18488530090216906, 0.1767944312956352, 0.15624129331299708, 0.1721096495591688, 0.15509939550822763, 0.16237763605683037, 0.16274415516515706, 0.1430689136378413, 0.1695599556518883, 0.15965464308066782, 0.14714665760287826, 0.16261344786840642, 0.1615753063610611, 0.1558879214764916, 0.18024294869624316], "acc": 0.9766666666666667, "dt": 0.012, "binder_o2": 0.6190589514940699}, {"N": 16, "at": 2.0, "kappa": 0.0, "start": "cold", "mean": [0.1669121510597107, 0.03974951438824056, 0.11067675125871945, 0.6329801998456902, 0.10563533603971388], "err": [0.0007017151170903404, 0.00019017083022616056, 0.00021934968507562053, 0.000881485118672057, 0.0005000176407309248], "cov": [[0.00011237463262853337, 3.272826346292726e-05, 5.5953690468056073e-05, -1.59108366095117e-05, 6.853950876171532e-05], [3.272826346292726e-05, 4.0251786558021146e-05, 3.38901941813903e-05, -8.035586216958021e-06, 1.985189656919262e-05], [5.5953690468056073e-05, 3.38901941813903e-05, 7.005915063786998e-05, -1.5572793656356065e-05, 3.318468521801564e-05], [-1.59108366095117e-05, -8.035586216958021e-06, -1.5572793656356065e-05, 0.0023092165235562697, 0.0003822495613569592], [6.853950876171532e-05, 1.985189656919262e-05, 3.318468521801564e-05, 0.0003822495613569592, 0.00011893618741969921]], "corr": [[1.0, 0.4866270424674088, 0.6306118967443435, -0.031233923714189447, 0.592856845056509], [0.4866270424674088, 1.0, 0.6381886009671378, -0.026356798502260904, 0.286914447026141], [0.6306118967443435, 0.6381886009671378, 1.0, -0.038717006106907474, 0.363536701235429], [-0.031233923714189447, -0.026356798502260904, -0.038717006106907474, 1.0, 0.7293863997223675], [0.592856845056509, 0.286914447026141, 0.363536701235429, 0.7293863997223675, 1.0]], "lead_ew": 2.5689296308930345, "lead_ew_err": 0.04463866295044656, "lead_ev": [-0.5209025185614689, -0.45083434986871473, -0.5006019139026459, -0.19577638246475598, -0.4862903320042393], "lead_ev_err": [0.007143794768942083, 0.010529136576864025, 0.007987817989002666, 0.022164043602478974, 0.00908220149685641], "nnc": 0.015611702300892023, "o1_series": [0.14699988543352943, 0.1707972891253147, 0.1550504933144002, 0.17803047490588259, 0.1716932936363259, 0.1669395955089436, 0.18345869620958022, 0.185735467899658, 0.1825189765646819, 0.17035568784870675, 0.17273600135416414, 0.16580857866060839, 0.16741300446806504, 0.17252499334902904, 0.1912531000513384, 0.17554863966643014, 0.14806858298668413, 0.17039106332525367, 0.16657336321592014, 0.16118956579512825, 0.16672233440687056, 0.16516642114545166, 0.19385934535694263, 0.16788781616988657, 0.1954388558446773, 0.18687738135942317, 0.18507169899535564, 0.15451285096238526, 0.17301923429699803, 0.15594164137921032, 0.16658898117681561, 0.15288296289507125, 0.18138972612244608, 0.16997889986205605, 0.14530259709788523, 0.14580122256858444, 0.15157453845281638, 0.16685735826540465, 0.15279121744432828, 0.1548171899377152, 0.17421630116771492, 0.19048541235892863, 0.1796818151894382, 0.1652460958831938, 0.1703595705727407, 0.1751116065278971, 0.18038862085460156, 0.16201556131846293, 0.17160879240263396, 0.16515394930346117, 0.16483773762494608, 0.17467830085958777, 0.1794253050372446, 0.16499231170965847, 0.1673810236203746, 0.16321660938664467, 0.17629350061818538, 0.18841846364624154, 0.1612619915774215, 0.16620498748320173, 0.18753274163655284, 0.18216263801636995, 0.17465645271200386, 0.1680389552305882, 0.1677339722990502, 0.1700507312326337, 0.16248628305006024, 0.15989290901515132, 0.17087658480459286, 0.16371489470558842, 0.15580997823071346, 0.1520645276494904, 0.17481085436215968, 0.17375815541921885, 0.15631186501380281, 0.1607130750683666, 0.17604779656116, 0.16381855333612047, 0.1783078234688809, 0.17157661120274445, 0.17477539302508083, 0.17980593115749047, 0.16744015167293622, 0.17236013777729406, 0.1746260411396679, 0.17334026479653902, 0.18689820822401032, 0.16832123456973566, 0.17182146263678355, 0.16121529449499167, 0.1623497549571481, 0.18132072262913063, 0.17191227605507603, 0.16006007255474514, 0.17598755074137304, 0.16439117695513622, 0.1719478757228773, 0.15201854842106988, 0.16694134019389417, 0.16132125777622303, 0.1600822657773726, 0.1716860162457296, 0.1541012849954512, 0.15965007473253826, 0.1587965582919184, 0.1588844169984805, 0.15735650696013598, 0.1734302290467671, 0.1757565718183061, 0.14908704745416518, 0.15752397335668955, 0.18150282156931175, 0.1777380279961979, 0.15729349552081207, 0.17434474039595121, 0.16319992868138952, 0.15887925284405258, 0.17316783091452997, 0.16256213547473436, 0.15185214720443957, 0.16947086608002696, 0.15693827979426989, 0.15871735967182182, 0.15820319906772057, 0.16443923663003865, 0.1616466955832513, 0.1836822209480211, 0.16684197430123954, 0.16496513851210148, 0.16134279468092005, 0.1579219194493933, 0.18169032607499747, 0.16143325634043773, 0.16961463404592508, 0.15410923835496682, 0.1599904633206945, 0.16393334482087143, 0.17591762605367894, 0.16450456518659454, 0.17285913790585578, 0.15971849961783402, 0.1799222773216167, 0.16911441257260312, 0.18266440506607973, 0.1593637733395889, 0.16002225664917735, 0.18797839204090544, 0.15506136457801284, 0.1727304567448209, 0.17285130346518002, 0.17196103427387743, 0.17639237435856414, 0.17419775335205248, 0.1532348881841799, 0.1479854503298303, 0.15730323386777112, 0.1649668655773392, 0.15798666391458152, 0.17061491611521537, 0.2017845212117609, 0.16475320956775152, 0.16117407021910007, 0.177177011374403, 0.1559528735061586, 0.1698802173922547, 0.1504799976856267, 0.1544560947463354, 0.19055301442176723, 0.16900784036027347, 0.13840576674947896, 0.1572770671972116, 0.15861743978186096, 0.15775603449473982, 0.1719791520040292, 0.17808920195679928, 0.1595396982491944, 0.15602521681277506, 0.1680678760210485, 0.16492183769524488, 0.16260440148780564, 0.15696920156658217, 0.1724137758624371, 0.1786295373935205, 0.18600047558952745, 0.15861950926825608, 0.18175476251651104, 0.1770477927675327, 0.1717657418343832, 0.1664449001359179, 0.16743834449927383, 0.15866830464083104, 0.17987747210905664, 0.17060859527928024, 0.1755539176490478, 0.1630939665479471, 0.15874058673391744, 0.1558348992274577, 0.173325572376353, 0.16279339268591728, 0.17308855383149077, 0.16591268871229273, 0.15399139705195164, 0.1727210752055549, 0.1638105563404632, 0.14038368709075366, 0.16090147784394415, 0.1698828463464403, 0.17058732979824065, 0.16284771726771247, 0.17476158878742665, 0.16028648723638408, 0.15307142178884559, 0.1569492444251846, 0.16255310944882223, 0.15759045957078288, 0.1652758142783868, 0.16720359464366036, 0.1757469999025541, 0.15838454103908173, 0.16118701627617338, 0.15396350694604966, 0.17068767841476074, 0.16131310859336526, 0.17210190518973945, 0.17026384913595802, 0.17433449673544094, 0.16953751711515433, 0.1505694082548183, 0.17001128597962908, 0.16587039151883998, 0.18227827460408386, 0.15915699807023967, 0.15782822086625306, 0.17379297005261002, 0.16477489068847917, 0.17186278119330833, 0.16956133653506114, 0.19264901139245122, 0.18667179877143508, 0.17664879252809812, 0.17992889854283717, 0.1610141976152562, 0.14217974459780924, 0.15821874823835494, 0.15786049420278125, 0.15679732597016435, 0.15149444717836053, 0.15751082168221586, 0.16839723010611113, 0.17169834842750323, 0.1674047014379934, 0.17570661264623674, 0.17237095562587978, 0.15681107825570864, 0.15788278394322713, 0.1637884492284606, 0.17795959435816328, 0.16628832556365022, 0.17536027971575574, 0.17452077335134641, 0.16274464026019642, 0.1419069316380267, 0.15706157200422302, 0.15060200188448328, 0.15644544911172403, 0.1910819627608199, 0.17781191897833093, 0.17919681966628814, 0.176925168947197, 0.16429991683841838, 0.15071189803455598, 0.15342691197799638, 0.16474876561059928, 0.18202950343730473, 0.15554000037625193, 0.1788950955554835, 0.15519899343638036, 0.155511253092063, 0.17335379386449498, 0.17520993284035183, 0.18486496214415576, 0.17421422855600555, 0.17074965246150509, 0.1551028972387159, 0.16421379423886168, 0.17042964655754247, 0.15577792009276453, 0.1660839333480019, 0.17397338407375393, 0.18425563061651204, 0.1675128010303287, 0.1671674292245865, 0.18033201077881328, 0.1750404756303685, 0.17728371486146408, 0.16567600929215331, 0.1727749707049279, 0.1572899089863426, 0.17824578833635984, 0.16836747920217654], "acc": 0.98, "dt": 0.012, "binder_o2": 0.6335202185043014}, {"N": 16, "at": 2.0, "kappa": 0.0, "start": "sphere", "mean": [0.16775884990201073, 0.040122161970871775, 0.11081230046485331, 0.6313929368671005, 0.10591665989474003], "err": [0.0007059632439257055, 0.00035621279394276815, 0.00040302858040105506, 0.0016990640979814282, 0.000502447540074069], "cov": [[0.00011175667844921713, 3.411167554115655e-05, 5.3301777406773826e-05, 2.196707354342615e-05, 7.433039322170509e-05], [3.411167554115655e-05, 4.34800130678033e-05, 3.504937558705484e-05, -5.2537641610813485e-06, 2.0882128137379286e-05], [5.3301777406773826e-05, 3.504937558705484e-05, 6.649811363151086e-05, 2.01695984816151e-05, 3.793617146979452e-05], [2.196707354342615e-05, -5.2537641610813485e-06, 2.01695984816151e-05, 0.0024959505774848055, 0.0004375747832122529], [7.433039322170509e-05, 2.0882128137379286e-05, 3.793617146979452e-05, 0.0004375747832122529, 0.00013135346995432653]], "corr": [[1.0, 0.4893521225968275, 0.6183014794612764, 0.0415927341747566, 0.6134920122881908], [0.4893521225968275, 1.0, 0.6518246640391935, -0.015948055922028765, 0.276317981929527], [0.6183014794612764, 0.6518246640391935, 1.0, 0.049507910719783284, 0.4059084214231829], [0.0415927341747566, -0.015948055922028765, 0.049507910719783284, 1.0, 0.7642114151027165], [0.6134920122881908, 0.276317981929527, 0.4059084214231829, 0.7642114151027165, 1.0]], "lead_ew": 2.643346649970071, "lead_ew_err": 0.034067314576273176, "lead_ev": [-0.5065251575190464, -0.42794518499645506, -0.49208212097998144, -0.2569867185527872, -0.5021037702885415], "lead_ev_err": [0.00813936084742517, 0.010952599162852326, 0.006652778072333129, 0.02073312441110491, 0.006459250935436273], "nnc": 0.015473917356866323, "o1_series": [0.1696890650143834, 0.17663479223888695, 0.15519747573259168, 0.15759924747703097, 0.174689023283456, 0.15471000440510227, 0.1834923712584486, 0.17585219275321826, 0.17108551712049697, 0.1691377909417921, 0.175090314577114, 0.19782103758283992, 0.19043258773841482, 0.16976245547990437, 0.17231715646886472, 0.16013336994059288, 0.16153789004403832, 0.18135534486108, 0.1837749348239086, 0.16360724190661996, 0.16088019496025838, 0.1764446576063307, 0.16642360789486596, 0.1751317599719716, 0.15745672134515176, 0.16497170218364104, 0.17337231909332906, 0.16954672461792814, 0.19003090418196988, 0.17199836946316183, 0.1788575137212725, 0.1589967103285283, 0.15771314807519665, 0.16767241108910025, 0.16612833563526427, 0.16207523533228155, 0.18194097140360924, 0.1703994194002532, 0.17616779603504684, 0.1669488334672605, 0.178949499913232, 0.15620874747761934, 0.15757918366059204, 0.17497936075372367, 0.1685542466089055, 0.18261315819590973, 0.14873940338875863, 0.15832208746436977, 0.15422327164904678, 0.16892934604180512, 0.16487774488953505, 0.1563391172054402, 0.16044345046528585, 0.18545233020708876, 0.17956063345848833, 0.20455337480504754, 0.16340552547508716, 0.15343303077050519, 0.16615446258349095, 0.16560635232838894, 0.16435102560776588, 0.18081947048195396, 0.17731974350245183, 0.16873393432243491, 0.16352612368659025, 0.17503392292528375, 0.17179721260763214, 0.16244625873098287, 0.17489028952448776, 0.15913988313447452, 0.1649976754676619, 0.14553409144745602, 0.16143307221766096, 0.161763217803982, 0.17314576001685814, 0.1648586481889025, 0.15615936105592082, 0.1725090250977135, 0.17576403381850034, 0.15253050894002573, 0.16488491828776058, 0.16954243939262217, 0.1655453759022173, 0.1745686334202396, 0.16660731694091918, 0.15210679794175097, 0.154963087699177, 0.1571925091230475, 0.18088003359730634, 0.1713237039458838, 0.17445992704913654, 0.150865459785067, 0.1671746142416721, 0.1675444311548519, 0.17497557682582215, 0.15949395281827022, 0.16104790478439146, 0.15921379050483073, 0.19337344282988897, 0.18197097231376053, 0.169642713693473, 0.1718628228401823, 0.1680959946842316, 0.17088773794302775, 0.16860648220863478, 0.15707551407479858, 0.16471233360309162, 0.16921803123173368, 0.16485041824237054, 0.15361246691618277, 0.14792245319809794, 0.1820164361400986, 0.14902732353600262, 0.16224743896692273, 0.1817469188076987, 0.16291776396890695, 0.16865241067367714, 0.1639659309198252, 0.1720744177909235, 0.16705961554400772, 0.15929223553734068, 0.17732626880014665, 0.18276955974498224, 0.174223797659666, 0.16967829348704627, 0.15516345214166521, 0.18385189247384398, 0.15696555420212752, 0.17822639993056238, 0.15674183787024554, 0.15887009037094102, 0.1722579713756382, 0.18696395898383827, 0.15387253494798783, 0.16572522398030004, 0.13900325388537763, 0.1634901250602056, 0.1663166927504569, 0.1580947551924429, 0.17560839365257735, 0.1648466513525092, 0.18211882621111003, 0.16959000785793926, 0.1585116120137054, 0.17127666451560292, 0.15658507314892028, 0.15879991210980954, 0.1571836402417226, 0.1581681112595409, 0.15997347744753698, 0.16149176530156786, 0.1634264442287544, 0.1653381804962352, 0.16633871686129403, 0.16496509494759878, 0.17228061057854938, 0.18454890083844228, 0.17029148000491962, 0.19017780330648412, 0.16805500344718444, 0.18327655426566863, 0.1570188237717314, 0.15113799081399454, 0.19097440675750474, 0.1682706331060469, 0.18681181761433252, 0.16867450719453142, 0.1574188466627255, 0.1521143856835404, 0.14591996062037207, 0.15193008604920333, 0.1537165272399152, 0.16442841416688517, 0.16721542887599128, 0.17724014364735777, 0.19159911876224614, 0.16367747748658745, 0.1758052002701174, 0.16587547208811515, 0.16925863399080393, 0.16028328216409826, 0.1542281782417717, 0.1675738322169303, 0.16385745424107107, 0.1544306419890525, 0.1588179267975771, 0.16840081511227262, 0.1645226548894901, 0.17032157287203276, 0.16452847961645015, 0.1604422248243944, 0.17308549617883306, 0.1717535862573995, 0.163397207122019, 0.16080894972303833, 0.15671303040870083, 0.1630391885987732, 0.15766600681234322, 0.17957635262495006, 0.15570235604687058, 0.1832271122300762, 0.1783435627512809, 0.16309755741706183, 0.163757309556788, 0.16745126974219887, 0.17514315209924636, 0.18482759613198532, 0.16088972248705005, 0.17741700381592843, 0.1606269058727586, 0.16444357481638014, 0.1653437263213326, 0.15222204023992617, 0.17259969518913965, 0.20213333810305464, 0.17668841595296053, 0.18936475679001202, 0.17515508999360102, 0.1619230241999894, 0.16749952841016888, 0.16953256728638913, 0.18305025707941677, 0.19971388814884705, 0.176177835943936, 0.1501668601027976, 0.14503283567829317, 0.1578726709525012, 0.16573876465320747, 0.16142689164619306, 0.170427664386616, 0.1744697676598096, 0.2009580328960671, 0.1674105243608367, 0.15258467436488768, 0.1715894966560924, 0.1463499224133233, 0.1618859379633076, 0.15955370337932837, 0.14896396276177976, 0.17003501296064513, 0.15576673514677836, 0.1579527375829683, 0.1764954280936438, 0.17421836507326788, 0.19373080769746803, 0.16192465748022034, 0.16658910889841458, 0.17064173172204933, 0.15630498140296756, 0.17242880315985637, 0.1841386152684913, 0.1791027294649945, 0.18261503462196851, 0.16893251571161405, 0.18007989190173362, 0.15064178149961507, 0.17279419154648296, 0.18202479993866744, 0.17421636323337442, 0.16585292989531708, 0.1585574821640847, 0.16496765738671232, 0.1678390246436904, 0.16347282569053728, 0.16967108534580502, 0.15677475771181837, 0.17591251088157311, 0.17745073406988826, 0.1737591734349639, 0.17469924223241723, 0.16095821264524748, 0.14473874667876044, 0.16381157241229793, 0.16037068463491036, 0.177277792680134, 0.16240843335151592, 0.18044474082848955, 0.1626085040155379, 0.15580643764930388, 0.15263789401730762, 0.17340311263694666, 0.15805819048986688, 0.1587013547647746, 0.1589762785060369, 0.17131362045986864, 0.15831696508277515, 0.16664099717642117, 0.1683805466191664, 0.16394776452816556, 0.1897934349504576, 0.16796690720949284, 0.15745326275559504, 0.15945807874586565, 0.16050414835866061, 0.1712249524255056, 0.1520712374587045, 0.19016973696567124, 0.16555156453752273, 0.16969478317268216, 0.16870034064415312], "acc": 0.98125, "dt": 0.012, "binder_o2": 0.6308368046281931}, {"N": 16, "at": 2.2, "kappa": 0.0, "start": "cold", "mean": [0.17342594747318868, 0.04652307598764872, 0.11611242050323234, 0.6314457624047363, 0.10961899877288649], "err": [0.0008142501274151652, 0.00035106526777925457, 0.0004104095034433633, 0.0016825196511103357, 0.0006461440305652606], "cov": [[0.00012287270080141204, 4.228099719336097e-05, 6.028184238604176e-05, -7.67662828925638e-06, 7.634858553143857e-05], [4.228099719336097e-05, 4.9569080312395365e-05, 4.2046103192269186e-05, -2.65967079810764e-06, 2.6097355408130143e-05], [6.028184238604176e-05, 4.2046103192269186e-05, 7.88855452929618e-05, 6.589966231474221e-06, 3.9592888329409526e-05], [-7.67662828925638e-06, -2.65967079810764e-06, 6.589966231474221e-06, 0.0025176430355411993, 0.0004274415983965287], [7.634858553143857e-05, 2.6097355408130143e-05, 3.9592888329409526e-05, 0.0004274415983965287, 0.00013278841764305735]], "corr": [[1.0, 0.5417664272872987, 0.6122941343132966, -0.013802117906365879, 0.597713679647075], [0.5417664272872987, 1.0, 0.6723905564693291, -0.007528793362836681, 0.3216703055492946], [0.6122941343132966, 0.6723905564693291, 1.0, 0.014787249356018101, 0.3868462321129265], [-0.013802117906365879, -0.007528793362836681, 0.014787249356018101, 1.0, 0.7392640896985521], [0.597713679647075, 0.3216703055492946, 0.3868462321129265, 0.7392640896985521, 1.0]], "lead_ew": 2.6503550142944117, "lead_ew_err": 0.09109601165360255, "lead_ev": [-0.5092419852508009, -0.462063734104875, -0.4932671427463529, -0.2161799730590197, -0.4869532330911596], "lead_ev_err": [0.00845205541460295, 0.008591799166248306, 0.00888007688411213, 0.023759215652251593, 0.012002266190777672], "nnc": 0.0151753422582914, "o1_series": [0.17671037556432065, 0.18806462046680628, 0.16218142799004628, 0.17614350216793007, 0.16599253815190793, 0.1780166475235242, 0.17785415573384866, 0.17894004002329364, 0.1754225935521564, 0.17847100569708385, 0.1848838664964655, 0.17899528570617557, 0.18368852972213384, 0.1818204834075921, 0.1782426408551104, 0.16362029110151802, 0.16807718527578727, 0.16810455089864723, 0.16941687752192996, 0.16767557423201923, 0.1490054666961526, 0.17934042250803534, 0.1740436455436345, 0.1603163851431491, 0.16919753067034732, 0.1572125277250236, 0.15900831575411603, 0.1728180755506586, 0.16604942579785736, 0.16683786170290177, 0.17114886346894995, 0.17375014175611406, 0.16214278040156566, 0.1669484279590261, 0.18387343300647724, 0.17054618625313903, 0.17422148774643764, 0.2031366666883598, 0.17489396027587348, 0.17189801171741237, 0.18706211191752534, 0.16697949976680376, 0.16824870555389498, 0.16871214424419506, 0.1686200343599974, 0.17146958721312497, 0.16641027194283825, 0.17447102363191183, 0.17675702212523997, 0.18047417866545779, 0.17829167092174203, 0.1518103935055342, 0.16450371472131595, 0.16467724020344032, 0.18193387754873253, 0.17421034250723533, 0.18416208657365785, 0.17106982092501188, 0.16067135562300533, 0.18279300401413034, 0.1780467238382604, 0.16735437995614938, 0.18048732448005297, 0.1723440763474917, 0.18182585116069888, 0.15920579473853821, 0.1901466773404815, 0.17249231697107176, 0.17813394018059378, 0.1800054559721881, 0.16621657645871082, 0.1793521246926964, 0.19305716824802957, 0.16880883423171206, 0.1696604385683793, 0.1788198856158323, 0.16155360036733737, 0.17368379011704016, 0.1853746150343054, 0.17532534167602754, 0.178105964228929, 0.16995627085445084, 0.18738690190581317, 0.1703320029935102, 0.17060787224905136, 0.1660079662302706, 0.16646556065301565, 0.1517366558419627, 0.16346384817790832, 0.15888569138868036, 0.15666606567949543, 0.17753224152239622, 0.18253599321467565, 0.17065761739950425, 0.17819506235299526, 0.17774482281632387, 0.17792528333037916, 0.15843109452461407, 0.1676799668194372, 0.15749125041678402, 0.15540857598415453, 0.16036360671361954, 0.15042359277117967, 0.16825698954557278, 0.16276044192653016, 0.1748343603130466, 0.17700517686395362, 0.1668577717420831, 0.1671131596343903, 0.17075868351829376, 0.16513773192579967, 0.17273136470436826, 0.1762426468713573, 0.17522950641378993, 0.15446466358141187, 0.17683250751983648, 0.1660148345746466, 0.19720784452614193, 0.18512568105100657, 0.1860897664435914, 0.18517930475378858, 0.18021759722094355, 0.1838879338621689, 0.1780898663822129, 0.17322443118646588, 0.16188233717436473, 0.1488294938369698, 0.17107625758239123, 0.19376419779826984, 0.188567946353348, 0.18508003377208024, 0.1781850187917171, 0.1523027065926341, 0.18461538360656854, 0.18411145984025182, 0.1733308947822922, 0.1713292052370837, 0.16018515874759032, 0.17813611521605072, 0.17812952232963208, 0.1464878369734665, 0.16959156953186688, 0.15802029532304204, 0.16049866407501606, 0.17847884412662413, 0.17669893692816271, 0.17192736022072483, 0.16034236161156745, 0.16913826506346466, 0.1588432747503461, 0.1695842026703329, 0.16314530730941665, 0.1515187281538049, 0.174448952077329, 0.1680459148321151, 0.17388778327124008, 0.18189610054406521, 0.18069407434082854, 0.19671041738356232, 0.18462160705591985, 0.1692306665081588, 0.1843626674037799, 0.18903103486172396, 0.1697442434855556, 0.17727915055003762, 0.18342634602774627, 0.17126166187970504, 0.1679350304800053, 0.18367413705259097, 0.1678086069864314, 0.1801524609556677, 0.18474328090187142, 0.16230290500047762, 0.18843307289557043, 0.20009360621860633, 0.19278105961288738, 0.16279118767351308, 0.1519783645253911, 0.17895474065409028, 0.1821073174002813, 0.1692294293919439, 0.16941329740827293, 0.17136091621845567, 0.17620164267003213, 0.17779626316310426, 0.1628433117474062, 0.17268613521887663, 0.17617071817062352, 0.16247468734145554, 0.15853541026378615, 0.1702668982433755, 0.16963128273832015, 0.17079705260750747, 0.16423783461445035, 0.16506489798414686, 0.1752417369407444, 0.16319155406499378, 0.15607987708622817, 0.19698241812419642, 0.1902185479423335, 0.15848760775812698, 0.1610937549194955, 0.17223373938744668, 0.17052833390924946, 0.1609720453295886, 0.18072608530888862, 0.16377813106322506, 0.1608696963639746, 0.16393018485538136, 0.18454204503201072, 0.17821376783454823, 0.19316231929103217, 0.20036099902216437, 0.1827694837651036, 0.1652219279193417, 0.18235561160728947, 0.180705764922231, 0.1843619894589152, 0.1686128664464312, 0.1737867639021979, 0.17862939295230446, 0.18095381075152214, 0.17725640135265894, 0.17245378732081787, 0.16734100798039786, 0.17726241409703933, 0.16890114936616518, 0.17362404490503586, 0.1494489653937624, 0.16109116578774452, 0.17168519521693054, 0.17188941694115045, 0.163251479557304, 0.1661744467138964, 0.16200429191995003, 0.17967773790560804, 0.16761334812655676, 0.17307044171018515, 0.17289357969388297, 0.17220345100183332, 0.1945038975356015, 0.18285755860934066, 0.17448798653984343, 0.1867622837905505, 0.17830501811733768, 0.19275552390123704, 0.15347057709859224, 0.16255298180323613, 0.16214752064084856, 0.17139328828129202, 0.18433938395754573, 0.1791142050501937, 0.18353935497697607, 0.1679023066699285, 0.16560494260559488, 0.17481399727720875, 0.17814535080143473, 0.1751546419183959, 0.18583802096282023, 0.17779916794477196, 0.1924677399208808, 0.19347721465856926, 0.179803034642543, 0.18275137995182789, 0.16424317842242137, 0.18489267543254023, 0.16560995759012662, 0.1557437657038437, 0.17481014552107188, 0.16265240948459683, 0.1724021432659087, 0.2013720260669647, 0.18225224985831534, 0.17194492956301358, 0.1648968936344831, 0.1646150990723427, 0.19709667272457876, 0.17767430048506713, 0.18196850446538348, 0.1747960603567913, 0.16966903079876816, 0.18219030702611394, 0.196770183729139, 0.16048393881009332, 0.16799278668960477, 0.16949658083173072, 0.18156184738353942, 0.14822705194910768, 0.17189056891923593, 0.18413533738568752, 0.190103675411505, 0.179855815359953, 0.16801544483291797, 0.18912576912181164, 0.16627908000265207, 0.17623943563527567, 0.16923351661572125, 0.17584171734479415, 0.1808593302187711, 0.16139548635904044], "acc": 0.9733333333333334, "dt": 0.012, "binder_o2": 0.6364337562860964}, {"N": 16, "at": 2.2, "kappa": 0.0, "start": "sphere", "mean": [0.1720128665019707, 0.045963515974890005, 0.11598902631771518, 0.629545294974073, 0.10836665331655114], "err": [0.000562250386863926, 0.00022533477797368338, 0.0002936130353616711, 0.0015592980685484735, 0.0005263082051418839], "cov": [[0.00012855142741421068, 4.822789124710854e-05, 6.388848702502232e-05, 8.520209112516853e-06, 8.368582863870175e-05], [4.822789124710854e-05, 5.408580026568058e-05, 4.6962643843769784e-05, 2.0622062980488786e-06, 3.103114746745174e-05], [6.388848702502232e-05, 4.6962643843769784e-05, 7.98516919467637e-05, -9.642698366680334e-07, 4.1631803183723355e-05], [8.520209112516853e-06, 2.0622062980488786e-06, -9.642698366680334e-07, 0.0023319485109298183, 0.0004097398222301692], [8.368582863870175e-05, 3.103114746745174e-05, 4.1631803183723355e-05, 0.0004097398222301692, 0.00013568724232419546]], "corr": [[1.0, 0.5783865580834073, 0.630582756298031, 0.015561531051045014, 0.6336420072807958], [0.5783865580834073, 1.0, 0.7146096012722174, 0.00580672154413821, 0.36223190274747824], [0.630582756298031, 0.7146096012722174, 1.0, -0.0022345858375611848, 0.39995732252479443], [0.015561531051045014, 0.00580672154413821, -0.0022345858375611848, 1.0, 0.7284155159868514], [0.6336420072807958, 0.36223190274747824, 0.39995732252479443, 0.7284155159868514, 1.0]], "lead_ew": 2.7419775612038912, "lead_ew_err": 0.04601864620780883, "lead_ev": [-0.5113657054442194, -0.4716883621122734, -0.4892950577145828, -0.20757971589722085, -0.4832351522680122], "lead_ev_err": [0.00696546089494696, 0.008445703968115453, 0.0075154855585771625, 0.017290381890682976, 0.00522317307186224], "nnc": 0.015412454405161776, "o1_series": [0.17033263030624154, 0.15217649964485364, 0.1752251257552504, 0.1550118713574215, 0.16892217759922395, 0.17196622980288845, 0.1585939371806708, 0.16623533699551757, 0.176150872485828, 0.19460087886357874, 0.1687055324299181, 0.17048070511499464, 0.17671753659562128, 0.18882499820399945, 0.17866498902521888, 0.16922723101795345, 0.18070561319753636, 0.17121483999271092, 0.17142064621221786, 0.1671687989369801, 0.19676818778873298, 0.19376550417170357, 0.16183710383416397, 0.1643822323591482, 0.18161392712254204, 0.183800558068858, 0.18536936405743237, 0.17791040903760846, 0.17198492179767289, 0.17188608777887537, 0.16719399276500657, 0.18016341422721716, 0.15456823125697022, 0.17382955185843912, 0.18607457337247696, 0.16838700655022038, 0.16948945686758674, 0.16968129877724558, 0.16159749896899217, 0.18962607456530411, 0.1812063330360148, 0.16963517546530926, 0.1732118295167973, 0.19785314603312404, 0.1852578843997006, 0.18689330979928026, 0.16661164060487238, 0.1688236349980567, 0.19636399429774876, 0.1812473857253336, 0.17870998685432438, 0.17717185951843645, 0.1743970407540557, 0.15907486270449522, 0.16789491554035937, 0.17430459193488673, 0.17895470824668042, 0.16974701705195916, 0.1574484422045357, 0.16053908685781523, 0.1652123429346729, 0.16110298504919301, 0.16744219951379677, 0.1675045908047203, 0.162476334982663, 0.1600141332512847, 0.1547460315070665, 0.16206896766470544, 0.16888616193129724, 0.16584689001991307, 0.15883262967819717, 0.1836930141703841, 0.17720248578581327, 0.17001634394744525, 0.16235143422692772, 0.1635912640598822, 0.1705614066138264, 0.1641956331655057, 0.2027636636762989, 0.17934626115397945, 0.16537255330759076, 0.17210647019468564, 0.17496885804388984, 0.21174290204723356, 0.19085902231937893, 0.17887133361531277, 0.17247542088570256, 0.15864535790314094, 0.16008530839532367, 0.1799409545397349, 0.1857148486496372, 0.17661564131335367, 0.1822981371121789, 0.18392935065535235, 0.17874537479206765, 0.16153432272602167, 0.18246111121896727, 0.17556771166375199, 0.17373121988594137, 0.1700828329628135, 0.17232733882844584, 0.18337642097051593, 0.17737333520055357, 0.18626827971394738, 0.15506325545960192, 0.18496512389199565, 0.15454428406873105, 0.17121440397601298, 0.16948655615111352, 0.18795605641530802, 0.1652627189392856, 0.172318678883007, 0.16192876219565827, 0.16829819044642144, 0.17785329603398167, 0.1708253652313711, 0.17702938761060016, 0.16053168728344192, 0.17693808779663053, 0.17090277996222986, 0.18420259969791158, 0.15968759246606967, 0.15872593497820928, 0.17435043609930548, 0.1779448665570214, 0.1662322114678117, 0.17973098779861577, 0.16315131305525213, 0.16805435178426087, 0.16768732931534747, 0.15402849468557606, 0.17848926117005942, 0.16339510142210334, 0.16175421057666456, 0.1680674456367257, 0.17906089954143944, 0.20579208149971667, 0.17925433549961267, 0.17232544294147367, 0.17453032603206892, 0.17708283038511252, 0.16520182713607623, 0.1703147221080829, 0.17175545211922477, 0.18457068413610567, 0.16803572154814678, 0.20441103859397247, 0.1649525013427076, 0.17177025576450755, 0.1626863448184801, 0.18079214208038066, 0.16669334567495178, 0.16533830092176358, 0.17100183087335563, 0.16869632078181307, 0.15509598915007528, 0.1626117167288592, 0.164744875337938, 0.17134119836454462, 0.16280561181416714, 0.18010986333237808, 0.16769751141178307, 0.1813636881602697, 0.17393683587768483, 0.1936744960728753, 0.1956873156783525, 0.1743161002970246, 0.16150455934775837, 0.189757780827651, 0.15030427849191047, 0.1657293156533194, 0.17856454991184506, 0.1609490314640769, 0.17309774775059228, 0.156868787306394, 0.18320114311245772, 0.16132630488321878, 0.16996921174828422, 0.17859461167702162, 0.1572558597490466, 0.16791837849339764, 0.1664063223970768, 0.18740944247517627, 0.1767892394520414, 0.15520839427684538, 0.16004344120247138, 0.15690129695189975, 0.1594838778910968, 0.16092493737140234, 0.16311157014702082, 0.19374844956766052, 0.17975301456679912, 0.18183804820821797, 0.16200093289425221, 0.1744288580858807, 0.1588172216525794, 0.17840135852164218, 0.16681004961377752, 0.16825008025136312, 0.17034352682843448, 0.16030418962013726, 0.17387328161756416, 0.176828835333597, 0.16056526444893982, 0.1565024915323917, 0.16618894963798658, 0.16864400772838728, 0.1699191865936759, 0.17393160312467382, 0.18343637455106385, 0.1915705846731796, 0.1598569776578117, 0.17287758690141322, 0.16284294002596852, 0.17467528139419947, 0.16348900434392832, 0.1785906674080693, 0.17286630751078583, 0.1716393301552, 0.1857049376235038, 0.17621413756460452, 0.1834507414367882, 0.18270124402896482, 0.18963536655337865, 0.17210613896379778, 0.16066189982278936, 0.152048119490793, 0.1684069441502576, 0.17119874087107656, 0.16647089370814036, 0.17717383397987346, 0.15345908192055926, 0.16021009828418156, 0.18103635161878262, 0.16853429812607693, 0.1634231907130878, 0.165043444753086, 0.1989812696298372, 0.18643180815780724, 0.16597857456726534, 0.17792756698860088, 0.17923363446917495, 0.1721446694835117, 0.16300565826027752, 0.16588780372131884, 0.16116099833057454, 0.18958687547878192, 0.17476809156626993, 0.1667356701730873, 0.15000429442493912, 0.15576758125232615, 0.15848453295162118, 0.1699067509030106, 0.19089562603466373, 0.18594008794443612, 0.19218010208080893, 0.18572657756831726, 0.1769261046816021, 0.16457983299384255, 0.17653615779249038, 0.18146192777611542, 0.16952964652676822, 0.17160071147449812, 0.18208046086225094, 0.18024173991015371, 0.17601523484920756, 0.17440986708405784, 0.18881253627227462, 0.18453275661788437, 0.167604779392841, 0.15724034081018717, 0.17087743672801592, 0.16628805281917558, 0.1578396599981659, 0.18127428224075867, 0.1875152211061919, 0.19839062225695556, 0.17184505095744346, 0.16678715565917304, 0.16066327069096342, 0.17874021557451764, 0.16154489976412656, 0.160268258579393, 0.17201723880854677, 0.18020163618039117, 0.17369391843554546, 0.17960686168356668, 0.17369535046166873, 0.17319775707307744, 0.15490498562178634, 0.1714796718479222, 0.1619290608336456, 0.17092731781108167, 0.17626096724368198, 0.19312325086551685, 0.1757405136910821, 0.1668692972583243, 0.1480907116662446, 0.16781186895937872, 0.1718092537964952], "acc": 0.9691666666666666, "dt": 0.012, "binder_o2": 0.632422793595767}, {"N": 16, "at": 2.4, "kappa": 0.0, "start": "cold", "mean": [0.1783853600277377, 0.052977397552450824, 0.122277586842027, 0.6339976862345867, 0.1131170866503092], "err": [0.0006575130490643654, 0.00035347305447590294, 0.00027203118979892576, 0.0014161507573435873, 0.0004795387376262148], "cov": [[0.00016069440444411374, 6.787959381604823e-05, 8.502280596594734e-05, 1.3974204615969874e-05, 0.0001046476075258652], [6.787959381604823e-05, 6.492510793020761e-05, 5.7412882363063615e-05, -3.835481222152987e-06, 4.351877646443283e-05], [8.502280596594734e-05, 5.7412882363063615e-05, 9.471555369593564e-05, -2.6968906538835416e-06, 5.4538854429895914e-05], [1.3974204615969874e-05, -3.835481222152987e-06, -2.6968906538835416e-06, 0.0023981550261566774, 0.0004442852354779165], [0.0001046476075258652, 4.351877646443283e-05, 5.4538854429895914e-05, 0.0004442852354779165, 0.00015830713328273543]], "corr": [[1.0, 0.6645574293913057, 0.6891668915916864, 0.022510653019615565, 0.656113062837141], [0.6645574293913057, 1.0, 0.7321370068930141, -0.00972019312224805, 0.4292596767898526], [0.6891668915916864, 0.7321370068930141, 1.0, -0.005658665990246609, 0.4453947750708287], [0.022510653019615565, -0.00972019312224805, -0.005658665990246609, 1.0, 0.7210626687811016], [0.656113062837141, 0.4292596767898526, 0.4453947750708287, 0.7210626687811016, 1.0]], "lead_ew": 2.8814606634016386, "lead_ew_err": 0.047281728629855836, "lead_ev": [-0.5175388378888249, -0.4809596937091546, -0.48906437239082673, -0.1850017241409636, -0.47688754023010366], "lead_ev_err": [0.005733821929169095, 0.00742816701131197, 0.007229968766061937, 0.025603604971061428, 0.00837551608309599], "nnc": 0.015119640761671353, "o1_series": [0.1728635942677711, 0.1630695122292311, 0.1688252514940513, 0.15235853384687703, 0.17336024442987727, 0.1636004602742131, 0.16949330715930133, 0.17464923963435852, 0.20086035866174473, 0.17998231357570305, 0.1801537863611806, 0.1885923192559146, 0.16201566886596802, 0.17553269982420272, 0.17911353316391182, 0.17836422529384147, 0.18315641384774808, 0.18846886053286405, 0.19337776593325884, 0.15784804314259324, 0.17164900768862107, 0.17533803637741543, 0.17185779458654393, 0.16483747047963926, 0.1634155351271581, 0.20060319817108604, 0.1840982021438069, 0.16810227436673164, 0.17730215723778198, 0.17536850420146374, 0.17471452401296755, 0.16836472072114225, 0.167190326717934, 0.15944148859284202, 0.18510311265994123, 0.15979716509152944, 0.2050263719345259, 0.1981625904169286, 0.1734037290285295, 0.2162628581010306, 0.1972672239845903, 0.1735132122778032, 0.1757399849735743, 0.17223976769173122, 0.1768368352975453, 0.17379502684081694, 0.19335187493774425, 0.19959730488972205, 0.18234789636966453, 0.17379414517907954, 0.1907530508037754, 0.17313168466200626, 0.17062643954884132, 0.1733766076315963, 0.17890647151726347, 0.17826795752675034, 0.20375809018081778, 0.1524267143414506, 0.1761177657503148, 0.18914389197236955, 0.19444123043880177, 0.1857203152045689, 0.16425914813172848, 0.1504131463150708, 0.17177399532414842, 0.1668885627459033, 0.17146938176998322, 0.17898486463059132, 0.18329574962142736, 0.18150717732786695, 0.175340473818039, 0.1942594189337415, 0.18350188934963224, 0.19848188316258286, 0.17009251584875074, 0.1791263104803439, 0.1771077201659922, 0.1829661550770375, 0.1911348577042176, 0.18366410032517566, 0.20040697937728844, 0.20153992695185266, 0.17182685492789174, 0.15712636601009466, 0.1773269175860026, 0.15322354290989626, 0.18690167868898344, 0.17766885773335495, 0.186711409983777, 0.19401841787112012, 0.18483584994676644, 0.18231570477389838, 0.20145488139281015, 0.176396734150611, 0.1690778617113063, 0.16333757147174968, 0.17946165456245336, 0.16525318038924927, 0.13982450775753133, 0.16628596634412207, 0.17975962501734222, 0.18973636764139634, 0.19188328167745636, 0.17441631047326833, 0.17531652507342693, 0.16952916542185556, 0.1851941468832322, 0.17584159173581898, 0.19120911440230182, 0.19773500918205855, 0.18092920131454177, 0.17247336190788776, 0.17093513115227352, 0.16948148011227931, 0.17318585737065084, 0.17853179622912574, 0.17388294964375736, 0.1582128421135877, 0.1891644954505759, 0.17432905955333317, 0.1777240304105633, 0.16720088605379096, 0.16540549104055774, 0.17884352530975944, 0.1779245672264102, 0.19095853743219174, 0.18138877934337902, 0.18943554431353865, 0.18259712116401838, 0.16182935813317592, 0.19457235184977067, 0.19219954112097531, 0.18556743576306134, 0.16714809043482168, 0.16280546781027094, 0.17264297556167624, 0.18487897489706884, 0.1861788288892746, 0.18535158129945614, 0.17886513868643164, 0.186471268668396, 0.1949971783156979, 0.17218674139384202, 0.1833439056581886, 0.15256621247985147, 0.18767674506826162, 0.19112644570004483, 0.18746238644781266, 0.17340275718378184, 0.16144504111391594, 0.16920488042965248, 0.17916429667624773, 0.1706372194928678, 0.16927792437854827, 0.1967824236393234, 0.15926263884638495, 0.18124878403834743, 0.18101732102373239, 0.1792347270675138, 0.17227799800774202, 0.1658392086102352, 0.17172856953089993, 0.17421879746026997, 0.19081077663479867, 0.17760348377078644, 0.1568615869131889, 0.1691293969314948, 0.15990919185872093, 0.17321539354153564, 0.1578085279556824, 0.18362879484520656, 0.16444359665391722, 0.1751579362500355, 0.17430639170688875, 0.1863763521038703, 0.19761394964039347, 0.2123744228066599, 0.19766626391729586, 0.19548855678156532, 0.19361449161285138, 0.17915650708243627, 0.18697107451620362, 0.1592690603829336, 0.17472079538645685, 0.1572134428237642, 0.1852270776103248, 0.17362302129943818, 0.1619125535082884, 0.18661671515746447, 0.19023587840039335, 0.16415279040317837, 0.18509285550739907, 0.17123026448221873, 0.181292724878557, 0.19527097959420153, 0.17358859625688888, 0.1717186431237837, 0.17651800168524434, 0.17052174977849938, 0.19608282909815167, 0.1846775994581403, 0.16123281482693333, 0.15736050872720536, 0.14810415508679126, 0.1759724337959316, 0.1787531115143824, 0.19947470812502013, 0.1814076823946693, 0.18552038356544978, 0.18044429243148, 0.1752809885154271, 0.16805438638787773, 0.18029399780667185, 0.18387329785364398, 0.19704267400205158, 0.1880018174636019, 0.17412111150875847, 0.18003475053525497, 0.16943654104860142, 0.1780138438635246, 0.15979586276991742, 0.1744149499018824, 0.16998835801206563, 0.1611884198372103, 0.20252180562141808, 0.21748304521832212, 0.1822461794290428, 0.18550022835689056, 0.19490607429266105, 0.19440126890956483, 0.18285407730567765, 0.18320144134379557, 0.17039156476917044, 0.19751767798427602, 0.19735837605341364, 0.16956383750447437, 0.1751060964045773, 0.17277194263527568, 0.18736482770004392, 0.20936089345982067, 0.18601308426817242, 0.17000014852710418, 0.1568269465006174, 0.1933049284115146, 0.2018070708633511, 0.18623179946630808, 0.1748332910470883, 0.19479951530711248, 0.18024536413600112, 0.19492378763473855, 0.1734642361532134, 0.16879577543901458, 0.18768298881710785, 0.17720337090892513, 0.1817931186513041, 0.1744118083689558, 0.1753104636196, 0.1857303255419256, 0.1595935004985437, 0.1819308428755596, 0.17452032150251096, 0.19256173376972033, 0.18813823492123088, 0.18653412247345563, 0.1687159512154572, 0.19591460669019084, 0.1892305758695964, 0.17819660511254606, 0.18553884295086276, 0.18330671294240578, 0.1652183433264955, 0.18223715090791837, 0.1608882148353532, 0.19387825592160202, 0.18004127701012398, 0.17829852029388668, 0.1772855811954978, 0.17589013299296902, 0.187777128344589, 0.17261751616229615, 0.1582185034593795, 0.17330762203583586, 0.17317002424533517, 0.17666012050280822, 0.16973459172252847, 0.18392980686935148, 0.18326925516701276, 0.1690654752151671, 0.15942062378337774, 0.18267545032431945, 0.1935593134575102, 0.19686086890185678, 0.15391274542943645, 0.16881467071392375, 0.17270155463635478, 0.17266498272326833, 0.1801555943126703, 0.19157697056333506, 0.1867400816446842, 0.17809468013743915], "acc": 0.9808333333333333, "dt": 0.012, "binder_o2": 0.6360104010084349}, {"N": 16, "at": 2.4, "kappa": 0.0, "start": "sphere", "mean": [1.0568928355202196, 0.5345719851161697, 0.39723575305934217, 0.6274198011937034, 0.6628808806068118], "err": [0.006631651274589316, 0.004968114980347208, 0.0033067262976795024, 0.0015469097527683814, 0.0046706886997812044], "cov": [[0.0031679271201150634, 0.002408403644613303, 0.00165620200300732, -4.0200534457143345e-05, 0.0019656997105029494], [0.002408403644613303, 0.0018440591900712483, 0.0012653255709063668, -3.360915968478547e-05, 0.0014917665299121919], [0.00165620200300732, 0.0012653255709063668, 0.000930629592232229, -1.749199829415628e-05, 0.0010332342406874676], [-4.0200534457143345e-05, -3.360915968478547e-05, -1.749199829415628e-05, 0.0023727285667933216, 0.002487494977581275], [0.0019656997105029494, 0.0014917665299121919, 0.0010332342406874676, 0.002487494977581275, 0.003911315870819877]], "corr": [[1.0, 0.9964471203506203, 0.9645778516114553, -0.014662911270024424, 0.55842922367302], [0.9964471203506203, 1.0, 0.9658872366664233, -0.01606742184918223, 0.5554589710927296], [0.9645778516114553, 0.9658872366664233, 1.0, -0.011771368833961487, 0.5415629132480994], [-0.014662911270024424, -0.01606742184918223, -0.011771368833961487, 1.0, 0.8165386340037121], [0.55842922367302, 0.5554589710927296, 0.5415629132480994, 0.8165386340037121, 1.0]], "lead_ew": 3.3792237616717204, "lead_ew_err": 0.04305181302368575, "lead_ev": [-0.5240240657670082, -0.5238114716097383, -0.5172924750397152, -0.13065311551806646, -0.40787078760284246], "lead_ev_err": [0.004798361399357549, 0.004683084796395736, 0.004429353255345, 0.02923979351010414, 0.01156375550302831], "nnc": 0.001390038207938034, "o1_series": [1.0991841407377623, 1.0786213360101216, 1.1155988051956789, 1.0476406283134088, 1.0166351985873392, 1.0786430985531252, 1.1467232196263333, 1.0421439205590055, 1.0689254719790264, 0.9926734422441019, 1.0153633862144122, 0.9564038591217239, 0.988719643435614, 1.0770323253835525, 1.0439678272451371, 1.0614911312062953, 1.032206374895921, 1.0099688619274318, 1.0571227118442907, 1.0002986723387752, 1.0010427823657793, 0.9922893169438819, 1.0451332937555002, 1.0839377101098404, 1.0013475524650368, 0.9528679354063695, 0.877729885381975, 0.8902397230435464, 0.9469019219623851, 0.8735247923422826, 0.9895715718388549, 1.0755341150385627, 1.07769118207663, 1.053847779345238, 1.0408911331986077, 1.0260531669576207, 1.026312913346361, 1.0798250086100467, 1.0365299692267946, 1.0646846100158571, 1.0916065176460346, 1.108918803362743, 1.1315316057404492, 1.0664881511630413, 1.0703463839790819, 1.0664209832695286, 1.0530464663979258, 1.0287008809193705, 0.9799931438359707, 0.9472519749572691, 1.010354712838847, 1.08416384932915, 1.0934290854718762, 1.0872820460202997, 1.0769357225898788, 1.017674877271126, 1.0344244615398626, 1.0581599704512024, 1.0780289361785345, 1.0688314628915507, 1.0407911373205407, 1.0045253535830725, 0.9032458908624718, 0.8879158815011314, 0.9650149113196986, 0.921683539019849, 0.946291375678077, 0.9350714608656614, 0.9719316600288906, 0.9943863888515966, 1.1011076266103643, 1.1387680612200624, 1.0809525937753683, 1.1269643819977015, 1.0922707260776319, 1.0916104711758685, 1.07805969101439, 1.0583336056290098, 1.0905740048933619, 1.081578002804417, 1.1507166827458915, 1.1666704004821813, 1.0853239909500112, 0.9708553777513032, 1.0016905743663533, 1.0553708219511344, 1.0407386593097645, 1.0653655075105282, 1.0911415211390136, 1.1345059756628972, 1.1615298769359033, 1.0961646897550927, 1.1403191700633608, 1.0553373297577955, 1.034620874636391, 1.1223586632413154, 1.0980461616974648, 1.1046880882139676, 1.0710818414148242, 1.0619211953410188, 1.058810286821596, 1.1034743567975072, 1.0359389559191559, 1.020323552379419, 1.0657153331648832, 1.0030555237121666, 1.0103586004512328, 1.0159220999774428, 1.058607858825153, 1.1278474162904786, 1.1526196788222114, 1.1515219038078492, 1.0995057433294617, 1.1272604510667301, 1.0273797072925102, 1.0059951702417878, 1.0487100212420406, 1.0935752777809613, 1.0638574256816953, 1.0252333156676965, 1.0809219714419394, 1.0890994223586, 1.0449134870450403, 1.0509974450304511, 1.0276720842244027, 1.0756444402428738, 1.1562256813316045, 1.186064055567815, 1.126928517868155, 1.145432614806781, 1.1092711745219015, 1.080011651167048, 1.047063469384391, 1.0396480153181709, 1.0494694902797645, 1.057367639680911, 1.0496425644412786, 1.1177524118002284, 1.1243630680298413, 1.0285528460228148, 0.9985231228835586, 0.9050333877906643, 1.0302228997716532, 1.0734174285959686, 1.0052068204609763, 1.054929561133017, 0.9669766985664359, 0.9968322589176288, 0.9889605416049756, 0.9587055534238894, 0.9212993981398163, 0.9750259942874194, 0.9816870880318284, 0.9971001151185203, 1.0759596594916072, 1.1003343614842618, 1.0556862141608239, 1.0791388152374601, 1.07771293714237, 1.1176866552406048, 1.0841902116650068, 1.0625203741220075, 1.0951707618235802, 1.0563815912458174, 1.0882309737399414, 1.1335547816064682, 1.002788471408287, 1.0269972833267609, 1.0600115142193356, 1.0433816339525581, 1.061205686963842, 1.119713668240387, 1.1158227982201403, 1.1726391292465341, 1.1291790954474923, 1.0358275056599187, 0.9563107894745522, 1.0305466077466876, 1.093119126676327, 1.0746995547960878, 1.0202617659441386, 1.105346415669802, 1.0528592848492964, 1.0411085572501246, 0.9828062349873703, 0.9771256676431214, 0.9567439134540805, 1.0034048442066699, 1.019723174043179, 1.0191061882098396, 1.0180724182224021, 1.0770835024995058, 1.11448349260738, 1.0496280904727318, 1.0541020401392829, 1.0142773076736193, 1.0687338742597179, 1.0574467861479135, 1.094554618794116, 1.0765452313158497, 1.0898723855000136, 1.0587179326867016, 1.1390642052212598, 1.1251074902021716, 0.9451125206869976, 0.9628450277278016, 1.0065961342437029, 0.9801302183051919, 1.020248510682891, 1.0755867763493634, 1.0564911039186333, 1.0006058994603695, 1.0924315036367944, 1.0403827313700895, 1.006927198119533, 0.9983347120208641, 1.0697533207881746, 1.03643637638503, 1.0726967686831395, 1.0214367468664916, 1.0183843375338664, 0.9646541378753862, 1.0450605285568313, 1.1097315019497846, 1.08250639264959, 1.0992306603844335, 1.1332924257735049, 1.057838294860276, 1.0592925652016465, 1.0263903074050575, 1.1080809839770052, 1.0856142176892623, 1.1069195429005045, 1.0915759778967278, 1.0339674166999975, 1.0761105889550828, 1.0183817636751937, 1.0262439464252417, 1.0421881288767443, 1.052220194846715, 1.1261986308846095, 1.1252351124823343, 1.0914548847959704, 1.0669048508064147, 1.0254561743728337, 1.0491771716860145, 1.098558337714425, 1.128516968510957, 1.1194155413752847, 1.1080115680164364, 1.1314261825827985, 1.0251605172397236, 1.0885227900974894, 1.0851852408815374, 1.1597318411415753, 1.1423248913953898, 1.075328955132995, 1.0631343123697405, 1.0801328092068876, 1.0679191116019149, 1.0654442475568082, 1.094905196815756, 1.1122374714899885, 1.1073442524864419, 1.0784628919512729, 1.0618929794890748, 1.0176059644368842, 1.1244389457753845, 1.1008280540682085, 1.0792740852165952, 1.0779296410429833, 1.0729101069794078, 1.089055696906887, 1.0732630555529863, 1.0764979261154357, 1.049318240800969, 1.1187755681536822, 1.1104197221344148, 1.1183437782872372, 1.062981234062353, 1.074822166701915, 1.1175287347092278, 1.1132819854711538, 1.0903451146049652, 1.0169880140735745, 1.1083228528438427, 1.1351982435976924, 1.0855642570405084, 1.0346680195114657, 1.086888191003058, 1.0554392019200174, 1.0897053280853561, 1.0469607074767928, 1.0488102520229248, 1.0305635064974072, 1.189031216641842, 1.204970365424079, 1.0889297729611995, 1.1148692407097753, 1.110266546581105], "acc": 0.8583333333333333, "dt": 0.010873080825171669, "binder_o2": 0.6584249779816238}, {"N": 16, "at": 2.6, "kappa": 0.0, "start": "cold", "mean": [0.19415648380363254, 0.06550377414334596, 0.13327957831485732, 0.6304628188072883, 0.12239380109761049], "err": [0.0011409697559915382, 0.000660571430829897, 0.0005149255038471515, 0.0009524029703377391, 0.0007862563839752944], "cov": [[0.0002801081132405614, 0.00012934783608205185, 0.00013499694307107882, -2.061881231764911e-05, 0.00017258486191799768], [0.00012934783608205185, 0.00010135254124426962, 9.245085087436494e-05, -3.3196861608517763e-06, 8.075831789453151e-05], [0.00013499694307107882, 9.245085087436494e-05, 0.00012749807698742645, -1.0708445895881016e-05, 8.348181480741187e-05], [-2.061881231764911e-05, -3.3196861608517763e-06, -1.0708445895881016e-05, 0.0022408773213928087, 0.0004175287598262351], [0.00017258486191799768, 8.075831789453151e-05, 8.348181480741187e-05, 0.0004175287598262351, 0.0002030257670654854]], "corr": [[1.0, 0.7676778364580973, 0.7143470784845255, -0.026025061273736886, 0.7237095029002798], [0.7676778364580973, 1.0, 0.8132831493600206, -0.00696579462875148, 0.5629818104316384], [0.7143470784845255, 0.8132831493600206, 1.0, -0.02003390402119575, 0.5188770764488796], [-0.026025061273736886, -0.00696579462875148, -0.02003390402119575, 1.0, 0.619015857808543], [0.7237095029002798, 0.5629818104316384, 0.5188770764488796, 0.619015857808543, 1.0]], "lead_ew": 3.091541028818215, "lead_ew_err": 0.07971204684115112, "lead_ev": [-0.5147877758366386, -0.505945635977903, -0.4887366336879194, -0.12728619640103211, -0.4732306904473127], "lead_ev_err": [0.003026322550660787, 0.0030584900931306122, 0.005568653244444149, 0.017873131045459373, 0.007203728631433022], "nnc": 0.013966504044213955, "o1_series": [0.20261079426744238, 0.2079076681536165, 0.18387810548453806, 0.18804772774752887, 0.1984025282323924, 0.1735534514939559, 0.1709183939783892, 0.18473471366148833, 0.18779226877134114, 0.1956365290620517, 0.19974581524522092, 0.19512960222053075, 0.19798889589978824, 0.19444674975740361, 0.207346013115939, 0.21568985481642394, 0.1998906008591786, 0.19528721803653143, 0.20797350451781355, 0.20081010808572786, 0.1875086510355854, 0.20078194331858085, 0.18119474492891577, 0.16797832035534932, 0.1731924295852533, 0.20234682613198796, 0.17778174706115685, 0.18206188195872036, 0.2026236033321438, 0.22846775947631523, 0.19381996966430837, 0.19309721550554335, 0.19334031259422108, 0.20553791369218222, 0.1833291024531765, 0.22792617707813867, 0.21451803622925653, 0.200345553723342, 0.18852585889773085, 0.1977055464644088, 0.19510288231281808, 0.21637227206136556, 0.19411259153062357, 0.17744946507621417, 0.20828887483507968, 0.191352953011022, 0.19101238011576185, 0.17848396030443767, 0.21308971746709282, 0.20475504963694185, 0.23737856444202154, 0.19340195706111296, 0.19643720375749876, 0.18930955392833587, 0.2064812004365197, 0.22525581627329097, 0.22615788397443343, 0.2363303153411515, 0.20203718787796293, 0.18516306384877396, 0.19420103775102188, 0.1769712484351609, 0.1818615517586647, 0.1933251385984605, 0.20169682637239073, 0.208100732648498, 0.20288178106493793, 0.20628118325162154, 0.19561948307597088, 0.1712159860269089, 0.17071510104974658, 0.17024953748761631, 0.1784985753701872, 0.2044699998847706, 0.18224026581734779, 0.20542527541447708, 0.18337483816131564, 0.200428537384103, 0.19929742018006, 0.20958552118748525, 0.17334376816882385, 0.17112661229983891, 0.20739017566509654, 0.20184155159542527, 0.18304528432061304, 0.18269136698303867, 0.16277160598966606, 0.1830960493949452, 0.187595816356821, 0.20518749571616657, 0.20334620214157184, 0.18946109490638235, 0.17557347468520676, 0.2197946373208527, 0.16737700953889997, 0.17427405005537894, 0.21016096659387787, 0.20910083842652366, 0.2036509551022811, 0.22371921945234938, 0.24542364358714458, 0.2516646134546522, 0.21340229074365213, 0.17037359265473417, 0.17648387470455085, 0.18834684383749273, 0.17369588004424427, 0.18005851031923692, 0.18355080799677315, 0.1867907257398228, 0.17991519973970221, 0.17233880260072337, 0.17087784120483254, 0.19928417672638388, 0.19555110942119014, 0.18543216679864216, 0.17883825154390648, 0.19906328897827766, 0.17873386394435375, 0.19374732639879508, 0.19406698763765637, 0.17537371511702599, 0.1903572390340097, 0.20456047701223173, 0.1974576318367861, 0.20602457054105486, 0.17431309795241828, 0.19252142403597017, 0.18485822941265767, 0.18173413150101045, 0.17083348760881156, 0.18414370407030792, 0.18159648357377595, 0.18166150834198583, 0.1863927252370577, 0.19172292746044017, 0.18060590922291375, 0.18005728006952437, 0.1843448024820665, 0.1963680892457056, 0.19043396437886953, 0.1854016618217558, 0.18364583941729262, 0.18387360704246886, 0.20279992794278756, 0.19686459737947404, 0.20628780119155296, 0.20585202859018098, 0.1918953220991138, 0.18492845006586306, 0.17447050945249648, 0.1902106155995894, 0.18113518982216456, 0.17473387962501857, 0.183044373996482, 0.20345431660579494, 0.2351269742043588, 0.22412893526874084, 0.22606864986880038, 0.20870272428013104, 0.20912080256856722, 0.20218259384270948, 0.2013553444784433, 0.17731574016255675, 0.18359894645423686, 0.1952977919823206, 0.17759211418664025, 0.1972921983711618, 0.18960005994449583, 0.205825673306966, 0.1999263237717186, 0.1905162825107684, 0.16964916770071728, 0.17339081260740594, 0.17880952333711042, 0.21243335498219765, 0.2097929247242272, 0.20165938286253848, 0.17595639389123302, 0.19051823451044608, 0.19355557736001822, 0.16057918821917014, 0.18930927538391115, 0.2122509009710929, 0.17408913814863042, 0.19637066462682448, 0.19346304128449035, 0.18283759074707928, 0.22158119663588285, 0.20759887441555386, 0.20885805425075604, 0.18265566784415074, 0.17254762412423696, 0.18099972139137813, 0.18817800483517721, 0.1848039716391087, 0.18968148090996548, 0.20756785734617422, 0.24478867396152437, 0.23027023136963157, 0.21901148625337366, 0.18272843677196537, 0.19013424790205238, 0.21050556219379007, 0.1765207674099516, 0.21266121861775894, 0.2081522655009035, 0.2305231773592633, 0.20607439139119432, 0.2339370548727166, 0.2232298693722983, 0.20373373167503828, 0.20877223636467124, 0.19087008016981483, 0.18563011981184332, 0.20408922008307204, 0.2064910222203729, 0.20542029710396434, 0.16920523221756154, 0.17293895266742731, 0.1783447032409769, 0.18816691073014657, 0.20141609978720604, 0.20757884240981878, 0.20441042436272525, 0.18227775198518767, 0.17669555316333196, 0.19525077239796548, 0.1893609680016286, 0.18295527179976873, 0.1706824542205065, 0.20320709048386684, 0.18308948442919643, 0.20206221574052158, 0.19389796426593991, 0.17116657371544994, 0.2066806322936042, 0.18479956208680748, 0.17671503306794312, 0.18211267056974578, 0.1989404207766834, 0.23838361421067722, 0.1967830348312053, 0.21926204193363577, 0.2003677486487327, 0.1627670195951742, 0.18836239237459412, 0.2011665441236954, 0.20911382212851765, 0.1986780180658023, 0.2170264951731824, 0.19644205218616279, 0.16415195485390432, 0.1811663679801101, 0.18420349128738253, 0.20208792572327233, 0.1992783881453064, 0.18673303999507498, 0.19171429076862648, 0.20753074526985094, 0.21203961719767994, 0.20813730463421554, 0.21650148288825755, 0.18209955164664665, 0.190265263312408, 0.20128478453376183, 0.21604018911039252, 0.2110507052674342, 0.18106720412672583, 0.18168375339500706, 0.18984714697876126, 0.19455167375686508, 0.20617056573251555, 0.18329024702941854, 0.18431665797340396, 0.1891098415694105, 0.20375619353956345, 0.1754561361486885, 0.19469218204588773, 0.19829980306249573, 0.18883845200329966, 0.20040465030907761, 0.19218272694494348, 0.20112053977765004, 0.21386189498693936, 0.1958415409483114, 0.17173336778837545, 0.17385498661347457, 0.17037521393912658, 0.1938829317022236, 0.169535371719929, 0.17286223034885878, 0.1933335565753504, 0.17577075851800325, 0.20442468795122476, 0.1989967639471378, 0.19038605110559026, 0.19267950811822404, 0.20328832533243046, 0.20668018915114972], "acc": 0.9745833333333334, "dt": 0.012, "binder_o2": 0.6337617443273877}, {"N": 16, "at": 2.6, "kappa": 0.0, "start": "sphere", "mean": [1.36814634975463, 0.7923674806513479, 0.586296940024009, 0.6334495837044393, 0.8665428842448197], "err": [0.005564397509329167, 0.004887073570606002, 0.003983053082925296, 0.0022731266785555857, 0.005739595521147965], "cov": [[0.0028257476214864083, 0.0024721278150262784, 0.0019389325018581947, -2.4018748048362856e-05, 0.0017591979237794948], [0.0024721278150262784, 0.002174118037478165, 0.001700155687118305, -1.981734741611091e-05, 0.0015411652013471967], [0.0019389325018581947, 0.001700155687118305, 0.0013953072334041245, -8.358254388941041e-06, 0.0012182403525505328], [-2.4018748048362856e-05, -1.981734741611091e-05, -8.358254388941041e-06, 0.002431673948373609, 0.0033190198743769687], [0.0017591979237794948, 0.0015411652013471967, 0.0012182403525505328, 0.0033190198743769687, 0.005693619672667721]], "corr": [[1.0, 0.9973846410658302, 0.9764748958043135, -0.009162859138241556, 0.4385850175737428], [0.9973846410658302, 1.0, 0.9761402260753165, -0.008618889095885639, 0.4380396346302142], [0.9764748958043135, 0.9761402260753165, 1.0, -0.00453761861916315, 0.43221897719141744], [-0.009162859138241556, -0.008618889095885639, -0.00453761861916315, 1.0, 0.8919960994309468], [0.4385850175737428, 0.4380396346302142, 0.43221897719141744, 0.8919960994309468, 1.0]], "lead_ew": 3.2617444120186225, "lead_ew_err": 0.05156554203181918, "lead_ev": [-0.5335991720216506, -0.533507136839956, -0.5295834480756484, -0.1376189460827618, -0.3622767667985608], "lead_ev_err": [0.007479516315083939, 0.007505479778916995, 0.007966728321389567, 0.03381258147938468, 0.0206515520124821], "nnc": 0.0012231600873984663, "o1_series": [1.338851923486533, 1.4684298209036357, 1.4623281386086433, 1.3597687674406473, 1.3139302986637365, 1.3744753044424116, 1.3926669537540652, 1.3491166154258072, 1.4292726152225796, 1.449457797126549, 1.381602156964047, 1.3621423411353848, 1.410910269589282, 1.35456011327811, 1.3768243142324366, 1.3897903209032423, 1.3735962779446613, 1.378374774187991, 1.368709714669924, 1.349938700987044, 1.3637052825662555, 1.3779213408389308, 1.4155926297602304, 1.3905001435741, 1.357453368455836, 1.3948328243446397, 1.4415810002407572, 1.4900185330867906, 1.3744234013034373, 1.3024526651763195, 1.3223907382048266, 1.2864428197063247, 1.285423542844311, 1.3523215984795884, 1.3177723801548855, 1.3445809501163688, 1.3729427795381752, 1.367572371169111, 1.2883064182157402, 1.289639305995724, 1.302027916833024, 1.2937287996823637, 1.3001959992605068, 1.3934145448494046, 1.3464917239811522, 1.3482029946918896, 1.3320421701729952, 1.326324674337699, 1.3963966854598375, 1.4227738460743653, 1.462101295487467, 1.4397587521077608, 1.4076534654816717, 1.4006319315076952, 1.3611374896615334, 1.419560347303125, 1.3623431736727851, 1.323305087212879, 1.2827280882001366, 1.3409061384811003, 1.3212536857556572, 1.4126096577208165, 1.3798344908570264, 1.319070306621762, 1.3681136960101958, 1.4147607283302146, 1.4015453495473031, 1.3946504762560674, 1.4160022397423457, 1.3880834036596097, 1.4459842016470617, 1.3707530203800284, 1.402903992516214, 1.3815427269717588, 1.4092588428089572, 1.4200281310003557, 1.500480418263038, 1.5336715818950344, 1.4307351072469934, 1.3673533162658427, 1.2909285217139503, 1.2806620629212395, 1.3213059519661021, 1.223846534602292, 1.279591453428596, 1.3682761843720392, 1.372260181764017, 1.4373851243457927, 1.3582015043454942, 1.3774086568552395, 1.3857135218477712, 1.3498648675120164, 1.3489489862486514, 1.3836477319318172, 1.4028831488697353, 1.3807545881770613, 1.3343484956045188, 1.3776561239048277, 1.4339914798551783, 1.4063920875505107, 1.3768190076978517, 1.4250834752623436, 1.4093670846115547, 1.4654763695947879, 1.4003200760020786, 1.286288213991164, 1.312138699695827, 1.3736895709961638, 1.3834480626953778, 1.4005594614270183, 1.40691952604897, 1.4253396978625184, 1.4847917878753583, 1.4452956886638662, 1.4124348939861617, 1.4230905571533716, 1.4307481091992573, 1.4165706775210123, 1.3332351313087119, 1.324127002034598, 1.3105007771058401, 1.293300102408736, 1.3104035913734267, 1.251025554602836, 1.251245116863315, 1.3174210786031875, 1.257833180795281, 1.3424784442086453, 1.3247496455821022, 1.3440547804499952, 1.3419825511730707, 1.4561653140864115, 1.4655698883342059, 1.4456191513932124, 1.3540989783974628, 1.3515389323690066, 1.4220105057389132, 1.3788597688955464, 1.3595539780996417, 1.3124702530054864, 1.3786863309566448, 1.369101270970939, 1.260772649377875, 1.3711602569749808, 1.410490925376406, 1.371742705198285, 1.3608456155253474, 1.3909700055508032, 1.4359891622405443, 1.4322186820209453, 1.4387493584907851, 1.4111131602645455, 1.4271316639581868, 1.332899868403588, 1.326540574576768, 1.2426697886052347, 1.298589119576698, 1.2931731762162824, 1.2440530755855352, 1.3932323821079202, 1.3991678149746898, 1.379111116903613, 1.3204143778549944, 1.2611289790846882, 1.2933800520449839, 1.3458615361468222, 1.4287437346815288, 1.3671423919493368, 1.3741793785705152, 1.364013710872984, 1.2817835847996846, 1.3356596853440046, 1.3367554374182267, 1.309191305765021, 1.3117171394566172, 1.2903405003680029, 1.2342502967951896, 1.3272579583889925, 1.4488255150246978, 1.4563475754551543, 1.4031845357860493, 1.3807612523124382, 1.3410931638112629, 1.343279371577184, 1.3079333903487154, 1.3515774859354892, 1.4827531389200268, 1.4496439041266242, 1.4080423490485137, 1.3424698224086002, 1.3600883584314665, 1.3673363445553695, 1.3721428054479126, 1.3698633524768986, 1.4102824497062572, 1.498178354689552, 1.4531015662561226, 1.3780149564278936, 1.392114975630719, 1.3822145831215575, 1.3252681609046255, 1.337281616074931, 1.3834413068113744, 1.3117238281534918, 1.3895520462289528, 1.4024381349341748, 1.4686511145071175, 1.4669051605662053, 1.4769250103661813, 1.4445344634694917, 1.449154222727369, 1.3690715479849733, 1.3542109546841465, 1.3127395713297993, 1.310082866168036, 1.3523534840396145, 1.404962831840687, 1.3676997584471604, 1.2875100535558492, 1.349885812870708, 1.406090912906985, 1.4391237455776824, 1.4341301530861421, 1.4030737617748337, 1.3507435902880325, 1.4041259791982654, 1.3958989935528576, 1.27482776991899, 1.3178155412095167, 1.3416666997223867, 1.333151459014573, 1.3161299100752029, 1.3629241341657117, 1.3672701474141142, 1.3526747223424826, 1.3462735659139256, 1.3605533588337808, 1.3158592416272117, 1.35389640367989, 1.3800175418451368, 1.3098945146023668, 1.338972004199766, 1.328692034352688, 1.3078914847205592, 1.3599805003457432, 1.3442660262484303, 1.3304031542525205, 1.3989381471657345, 1.4077305701671927, 1.4075986426454994, 1.3769609975839996, 1.3291763892893798, 1.341737263474005, 1.3739135633886983, 1.3813447181378948, 1.4081717960960671, 1.347782604943673, 1.3407348172323672, 1.4075911641722922, 1.419846541092375, 1.3560431028865154, 1.3411400941169629, 1.289117316950167, 1.3281010407120646, 1.3248663992133611, 1.3170458381208685, 1.2912024107006568, 1.3759319244393686, 1.2912234862628615, 1.3055325391442572, 1.3452899650678447, 1.4239100764770714, 1.4111640119122808, 1.4200306916517746, 1.3671933614244383, 1.3659487327069126, 1.4169987494124672, 1.3691950992698922, 1.4117393152092186, 1.3707113883998454, 1.3449898041243324, 1.329630870426699, 1.3538698926331252, 1.3397475292056513, 1.262994814616842, 1.2723712873060142, 1.3088316969491651, 1.3818840511009929, 1.335079077541859, 1.3277971588140969, 1.2952762687367287, 1.363498846207919, 1.3582912828933376, 1.4100201880909502, 1.3845259248315178, 1.4099488325250933, 1.3675108766865531, 1.4256712414172439, 1.370115017716006, 1.3360657411646453], "acc": 0.8479166666666667, "dt": 0.009321914287698617, "binder_o2": 0.6620445726483857}, {"N": 16, "at": 2.8, "kappa": 0.0, "start": "cold", "mean": [0.21077394075725447, 0.07950642333464097, 0.14566783886485138, 0.632132694734897, 0.13314409517671102], "err": [0.002180307091657314, 0.001125831672938226, 0.0009693298751621325, 0.001363789502101509, 0.001444244425003001], "cov": [[0.00043668053210455877, 0.00023394528059730385, 0.0002137985065960808, 1.335632443423548e-05, 0.0002804533823531808], [0.00023394528059730385, 0.00016835730579215172, 0.00014454015543644924, 4.997207354368034e-06, 0.00014940155294027662], [0.0002137985065960808, 0.00014454015543644924, 0.0001703078867354494, 1.5979987365945722e-05, 0.00013914443627313752], [1.335632443423548e-05, 4.997207354368034e-06, 1.5979987365945722e-05, 0.002483433413350288, 0.000540604772248535], [0.0002804533823531808, 0.00014940155294027662, 0.00013914443627313752, 0.000540604772248535, 0.0003112966101157497]], "corr": [[1.0, 0.8628124229889844, 0.7839807008730982, 0.012825632284640627, 0.7606617372744054], [0.8628124229889844, 1.0, 0.8536014690147761, 0.00772832054477765, 0.6526073074981591], [0.7839807008730982, 0.8536014690147761, 1.0, 0.02457156349211389, 0.6043120718802699], [0.012825632284640627, 0.00772832054477765, 0.02457156349211389, 1.0, 0.6148460954680356], [0.7606617372744054, 0.6526073074981591, 0.6043120718802699, 0.6148460954680356, 1.0]], "lead_ew": 3.3087616264809228, "lead_ew_err": 0.08914745964729294, "lead_ev": [-0.5119092826903345, -0.5061782498421458, -0.4868819427835794, -0.13634682030174933, -0.4754871018935211], "lead_ev_err": [0.004499803373957797, 0.0034592428658808336, 0.005048405987508791, 0.024407643869584366, 0.00706681515580106], "nnc": 0.012992510698634137, "o1_series": [0.2028264276756115, 0.22291567678333593, 0.2270758517227249, 0.21815556149718202, 0.22520031366423737, 0.21004546579221428, 0.19505792672828554, 0.168526728290532, 0.2164873786471509, 0.21324768545653938, 0.2016718611303777, 0.23053743409294464, 0.21807091587943384, 0.23134803817843666, 0.2151653432759661, 0.2016696547468943, 0.22073300960906111, 0.20744695350375272, 0.21571149784094493, 0.2001340368710807, 0.20100756412331167, 0.20975730159787923, 0.19290541353210117, 0.22077238774866081, 0.2073046093945275, 0.19303847582438155, 0.19246989620046817, 0.19654691925397205, 0.21453842873943132, 0.20892872821188327, 0.20001078115843685, 0.21126592220986462, 0.1697198515733794, 0.21501210892789271, 0.212127980556704, 0.23453663452283668, 0.23411187914415998, 0.2438168216119244, 0.21867690598775213, 0.2184695266468549, 0.2510565110742765, 0.23823059324064902, 0.19317985051733605, 0.2072836210059884, 0.21740714686823415, 0.19580291266671895, 0.20888771519597057, 0.19528112811628345, 0.18834944763052108, 0.16730568077948743, 0.189526356626466, 0.20283397162882694, 0.20337813510733851, 0.20447723950448107, 0.22728815077364212, 0.22914404860526305, 0.196816572433184, 0.20260808112687761, 0.1953181696704106, 0.1941394337192136, 0.20923646673314783, 0.18229843829220324, 0.21048107518031908, 0.23325282291090624, 0.22985099442660972, 0.20792587277796917, 0.173669895032401, 0.2131503515340918, 0.20857696597832656, 0.18976689663965862, 0.18053048053299298, 0.20539927921664533, 0.22222134906327906, 0.1891023782692322, 0.19922148216090269, 0.21686228324104098, 0.19281469924072414, 0.1795911818102271, 0.20587990557737804, 0.19563859399479008, 0.2011841414514593, 0.2038277111319847, 0.2341464203351064, 0.21570469869600678, 0.2479410449030573, 0.2987629707401831, 0.30225048137303356, 0.2532516150600983, 0.2428838398650181, 0.25117420382200906, 0.2441770205490763, 0.25143271987555404, 0.20519409762603708, 0.2273680087521711, 0.18045321531797504, 0.19454235196604827, 0.1851516058451393, 0.19750749887052454, 0.22557736722753258, 0.1849310557253955, 0.21064402206482483, 0.2423432885225851, 0.2476746474199366, 0.2035746359232993, 0.19440598292999556, 0.1872999713413659, 0.17536979570221461, 0.1896503276434799, 0.205763863415227, 0.18818915019654664, 0.20239902976122384, 0.2524002783480062, 0.2379238608438924, 0.21947582403716048, 0.19822036205057708, 0.19159110613249392, 0.18659837152549008, 0.17913711919152425, 0.19480291374598435, 0.20521767237735078, 0.21631414130125656, 0.2024880208091624, 0.2033415056975595, 0.18491611135206393, 0.20200442268936492, 0.2204213178976715, 0.20776711121122823, 0.22382165145612226, 0.2027339633186772, 0.20834485035454237, 0.205185211012765, 0.17677916101690733, 0.20415217747152004, 0.20705377273148276, 0.19957672463063197, 0.22656779331218324, 0.22543905858270863, 0.17844474896605061, 0.17736268415602074, 0.20378316039259814, 0.2541509454014136, 0.23076739127291174, 0.19463695368236197, 0.17930430082766075, 0.19606646424059415, 0.20782268687914215, 0.19204762477960363, 0.19953736340101083, 0.1904993650882661, 0.17724562657921847, 0.17936713445314972, 0.1965710234077366, 0.20337708826611964, 0.21020521791388208, 0.18325197688211614, 0.1885610258354265, 0.18555874708992948, 0.1760474259235219, 0.19023679957273582, 0.18363855569089763, 0.20134404402753864, 0.18630559079118186, 0.1988763482590175, 0.2095720811549394, 0.20376934036237998, 0.20117476830083958, 0.20052662666295817, 0.2026277065090017, 0.19409493672410932, 0.19107513397491382, 0.18066876425367667, 0.19339343883110297, 0.20328144676883103, 0.22398416072724803, 0.2520679215443612, 0.19363805778713472, 0.19765102398930917, 0.20559788798208634, 0.203658176364115, 0.21120009092949393, 0.2081211167775805, 0.18792439514199072, 0.2047102878456333, 0.19157625296537673, 0.19812033622234898, 0.187016289433579, 0.19473373111056852, 0.21902167766249653, 0.2257412450754933, 0.20875429271496293, 0.20146309525800085, 0.21679316562933595, 0.20157009485701133, 0.20305405473340932, 0.23771268941900295, 0.21617741593866144, 0.22304894079246196, 0.19820730492511143, 0.20063895387620578, 0.22560906002580156, 0.18993353447479883, 0.20042573952177728, 0.1969193034180867, 0.19327506147888654, 0.20230276892907548, 0.20524099839546373, 0.2142244025132313, 0.22142263747120894, 0.2771358701616402, 0.23120847576375664, 0.19043224828726524, 0.2386469089421564, 0.21498407057115138, 0.21933688330387682, 0.23515717013656456, 0.2012393489114183, 0.22161898289805396, 0.19763935052671286, 0.20733990852829082, 0.1985423560716916, 0.20791723704985587, 0.21172396567224336, 0.196205627428157, 0.2227607755841215, 0.2141293906139325, 0.2412056952521593, 0.22827390167599076, 0.21362840792327717, 0.21536784211461152, 0.21169016296622764, 0.2299769432087902, 0.21887594782924788, 0.20566953699235585, 0.20249394793462516, 0.21058809599544037, 0.18487717034881335, 0.20076001036160235, 0.19473875877436192, 0.1919856986620744, 0.21218080846858062, 0.18946032979262512, 0.21923395529856338, 0.18243687811721923, 0.19999542290012434, 0.21098479514693014, 0.20504150973501722, 0.19236317669500058, 0.20399937482452904, 0.21912289015758624, 0.23387622691404963, 0.22347005121516553, 0.2533322141703206, 0.23761981970193638, 0.22061354137973227, 0.24004058635585743, 0.2595543864541834, 0.2219306936204865, 0.2067139607323742, 0.2161497411507943, 0.19912823977967403, 0.2100353172286565, 0.24662933970230677, 0.20992259031763807, 0.2112238269478556, 0.2172884073883868, 0.2092017105746182, 0.2098140672605523, 0.19176822371704294, 0.18033702244768884, 0.20798526994676858, 0.19425499273975755, 0.22160473699166178, 0.24121766784048143, 0.24481888847519168, 0.2360551607994407, 0.2584624351171335, 0.2488097677606528, 0.25914148440917906, 0.22595484094430948, 0.2317487746169135, 0.2413729737587459, 0.220320102930334, 0.2119195471159549, 0.19566893792186224, 0.18505193638154532, 0.18298871298935074, 0.2011940888662499, 0.21690624090059585, 0.21645604586488143, 0.2373117706067145, 0.19641806970649373, 0.25190750955567015, 0.2577629680414051, 0.2283994608605675, 0.20895433283247294, 0.20739789144073312, 0.18853520420864278, 0.21180017749708405, 0.2334857249681461, 0.22273778033137756], "acc": 0.97625, "dt": 0.012, "binder_o2": 0.6260725470985371}, {"N": 16, "at": 2.8, "kappa": 0.0, "start": "sphere", "mean": [1.6763385940262965, 1.0786874293873678, 0.8221886553419765, 0.6308204918356984, 1.0574691702419914], "err": [0.004653061382387059, 0.004554133141972463, 0.0038266519838366458, 0.0019335961877136908, 0.004442298877414478], "cov": [[0.0021174089428827327, 0.002062951591255873, 0.0017777013786871296, 8.453332176050004e-05, 0.0014727520382837565], [0.002062951591255873, 0.002019051006671265, 0.001735608661125238, 8.138323832324742e-05, 0.0014333285304648136], [0.0017777013786871296, 0.001735608661125238, 0.0015518330074002886, 6.162174456626624e-05, 0.001220232205721507], [8.453332176050004e-05, 8.138323832324742e-05, 6.162174456626624e-05, 0.002147129304228167, 0.003646931216340547], [0.0014727520382837565, 0.0014333285304648136, 0.001220232205721507, 0.003646931216340547, 0.007056432112673578]], "corr": [[1.0, 0.9977299756150185, 0.9806949641501698, 0.03964573410289015, 0.3810085110290161], [0.9977299756150185, 1.0, 0.9805182262487203, 0.03908698948669134, 0.37973402838390025], [0.9806949641501698, 0.9805182262487203, 1.0, 0.033758442167071745, 0.3687460754343413], [0.03964573410289015, 0.03908698948669134, 0.033758442167071745, 1.0, 0.9369272898396385], [0.3810085110290161, 0.37973402838390025, 0.3687460754343413, 0.9369272898396385, 1.0]], "lead_ew": 3.226522307349944, "lead_ew_err": 0.081170899238802, "lead_ev": [-0.5349011984397124, -0.5347070583612934, -0.5304077611683942, -0.17111021516804198, -0.3425754965023757], "lead_ev_err": [0.01207637647959903, 0.012088319437302115, 0.011966574150172358, 0.0449736609968985, 0.033914431105234934], "nnc": 0.0011425293268354326, "o1_series": [1.6989622429950897, 1.7482838327283077, 1.7491059915158478, 1.7716029963664233, 1.7708054162752989, 1.6869254930274051, 1.7625251729623503, 1.755108803959368, 1.6587980320435933, 1.6706951798107041, 1.6574651112749152, 1.6905482404207437, 1.7386791466464455, 1.728316195676141, 1.7017585480058952, 1.744471346363228, 1.694748169130551, 1.6999122332911336, 1.7023427745566304, 1.660230808895225, 1.6714869098391771, 1.7185204291609393, 1.6853854525094847, 1.6356034280811214, 1.6282244001425323, 1.6731068415142327, 1.6766844911634753, 1.63806014671814, 1.6348000226302624, 1.6021669829250218, 1.675524945245182, 1.717814052346351, 1.7004473815648784, 1.6468371677070293, 1.709331083707838, 1.6795418253332863, 1.7106479702695847, 1.7234760321590428, 1.719068436332, 1.697591405658439, 1.73233629565672, 1.7566283944165992, 1.755021823145503, 1.6854835433844184, 1.6725556698684065, 1.5997472704913782, 1.6015393484570997, 1.6661915998593309, 1.709130696227066, 1.6580893100390266, 1.7029320752838757, 1.7216298203324172, 1.6620510661698429, 1.6044791147891635, 1.5779692726037877, 1.6103292421604616, 1.6952761731753405, 1.7072624251463693, 1.6710899462565771, 1.6263126765799094, 1.683110134612813, 1.688631209336352, 1.6764192520415202, 1.6536026235771828, 1.6216194590509738, 1.615274294977604, 1.6819225218355527, 1.7092042981577338, 1.7358989899221728, 1.6964162487505807, 1.6737029188214834, 1.6788567106759285, 1.6753400311599822, 1.775821008160056, 1.7483994467120794, 1.739708027517509, 1.7215440669497313, 1.7158093013473024, 1.73305931055548, 1.6795433233756651, 1.6798224550383711, 1.7420827582687854, 1.7331801088165588, 1.6718668585966314, 1.6871920010675305, 1.7368238645724339, 1.7830271974628262, 1.7147141817106488, 1.6743653354636074, 1.7023413346678438, 1.7517564528352172, 1.756980869032152, 1.682323612439827, 1.6829671245229432, 1.6161904725359257, 1.6122519593652829, 1.5826457826342908, 1.665334001250836, 1.7058631839935294, 1.711181110801503, 1.6539551147968776, 1.6839917380291842, 1.6619513402325319, 1.7399333674047996, 1.6954395228488799, 1.6713193983213546, 1.6940807573181944, 1.660729266413266, 1.6251377497369681, 1.5682809443964651, 1.646834627981566, 1.6326475022145726, 1.6394180678907864, 1.6318973386735443, 1.6253930385080417, 1.6351128464514824, 1.6401635301981734, 1.6775983364481177, 1.6628096105690693, 1.645540648629236, 1.7076397874074503, 1.7348594869264835, 1.6884992618163817, 1.6524515975476195, 1.6909803896869415, 1.7006521974560247, 1.6029696869517163, 1.6141544086303736, 1.6184198216766208, 1.716423083092083, 1.682638610239079, 1.6493880917769388, 1.7223944674005591, 1.7551638501243754, 1.6888628149265699, 1.6830139248189286, 1.7064481607544142, 1.677866027816666, 1.6784017589511493, 1.6660193407871735, 1.7722126147163118, 1.6734551871751489, 1.6597357080882247, 1.6249210113299415, 1.5990049826644923, 1.6218138990562503, 1.6720025715198035, 1.7017755953680949, 1.6996667200982931, 1.7248442243000075, 1.695136712057002, 1.695584684416859, 1.6040876013402627, 1.6304985687113547, 1.5839428802094244, 1.6083078937753363, 1.5941613975176707, 1.6340825429200203, 1.6269046779281005, 1.6158954782580865, 1.64096186718447, 1.653369860592394, 1.6772513729679714, 1.646759961736066, 1.6243158999555047, 1.613975685529867, 1.6314655791226222, 1.6092566969672104, 1.684747454085627, 1.680014738927473, 1.6473075935371484, 1.6296871913206628, 1.6668820992224025, 1.6425786153819992, 1.65811894045719, 1.694065990000884, 1.6768121560080487, 1.7599752415538499, 1.7454382132808157, 1.7247329423697697, 1.6904726975449593, 1.7206279585052018, 1.691298376635175, 1.7260599751752994, 1.7294489631563388, 1.7093093083355737, 1.6875349661887769, 1.7527627710562066, 1.7502454317684937, 1.770669674182701, 1.6945771737774504, 1.6422845244297934, 1.6257921630451047, 1.61344310482724, 1.617999258521209, 1.6373304078438808, 1.6592004241911913, 1.6761038050551078, 1.676917013154118, 1.6520678627975258, 1.5990386025272643, 1.6644176363543781, 1.6964698878660174, 1.6780601866498914, 1.6369457673931604, 1.6333827963644605, 1.6357458617544651, 1.7136181267062853, 1.7503777702000998, 1.7051135354663698, 1.622288098778367, 1.5221481848895488, 1.5757204658884703, 1.608719651423677, 1.6614659092884712, 1.628830848508303, 1.6845239164157486, 1.6033181994075374, 1.654915500264888, 1.670685925052417, 1.6692647978251953, 1.6488147640036275, 1.660342141243473, 1.6660527748391467, 1.689086947326465, 1.6878320521658976, 1.7161619319595576, 1.6592886930755228, 1.7122910279277643, 1.7685950048041854, 1.671314873052141, 1.6912379212814166, 1.6474618868101478, 1.658926411540884, 1.7444886877973156, 1.7038685370006417, 1.7457736918193931, 1.6824899210646582, 1.6081680294193519, 1.6063538675053854, 1.7396089181009788, 1.6538225037154872, 1.6468943534280343, 1.6186653576582466, 1.7467911971524739, 1.7720338608596848, 1.728989597646446, 1.6555403391359764, 1.661797071304265, 1.6604696168351336, 1.6856617156313802, 1.722188521800169, 1.6663840870502131, 1.736881304157873, 1.7527665713287268, 1.79872470793052, 1.6773915143686702, 1.6366017428474047, 1.6948550006304681, 1.6076114327882296, 1.5931190789786835, 1.5521308175417317, 1.5964255093900241, 1.660083933946504, 1.6747737713179103, 1.6851601728700274, 1.6646030064275092, 1.6615739550713595, 1.647027408680734, 1.657777589921076, 1.697022459987363, 1.6246680013772785, 1.6759818220703098, 1.6491194415447787, 1.6278650885165762, 1.721510699359746, 1.7235864774041934, 1.6962758465093595, 1.721075728906936, 1.7230682735171583, 1.721522898093244, 1.7218121931504582, 1.667944051900955, 1.662680475925044, 1.6924090496133042, 1.672938452718677, 1.7479484613757754, 1.733869901445128, 1.7351333543764924, 1.7126701288549602, 1.726365023516267, 1.6842556467501462, 1.6794558333674765, 1.6304425326236203, 1.663666505919416, 1.7120311486587283, 1.689057702192592, 1.6823333285007132, 1.672688309275495, 1.6717485261347802], "acc": 0.875, "dt": 0.00799203899836987, "binder_o2": 0.6643770265806728}, {"N": 16, "at": 3.0, "kappa": 0.0, "start": "cold", "mean": [1.8676707353459499, 1.3054423062139988, 1.0427769570183187, 0.6320812699103393, 1.180482099544209], "err": [0.06600817442039505, 0.05024192221024335, 0.036772805920293514, 0.0026435930059530944, 0.04252286559875718], "cov": [[0.04498666116461787, 0.0347605675650714, 0.025909762585066068, 2.7023926708294675e-05, 0.0286244071833958], [0.0347605675650714, 0.02707328760669854, 0.020313146645793083, 2.8770692370850998e-05, 0.022141776631882663], [0.025909762585066068, 0.020313146645793083, 0.015393088584872162, 2.5542843727971666e-08, 0.016468522797950174], [2.7023926708294675e-05, 2.8770692370850998e-05, 2.5542843727971666e-08, 0.002378019999836659, 0.004405092431250159], [0.0286244071833958, 0.022141776631882663, 0.016468522797950174, 0.004405092431250159, 0.026502662503434936]], "corr": [[1.0, 0.996034724989194, 0.9845973629981261, 0.002612755809568176, 0.8289910984423895], [0.996034724989194, 1.0, 0.9950475185857824, 0.0035856844143977934, 0.8266034503373172], [0.9845973629981261, 0.9950475185857824, 1.0, 4.221809284002986e-06, 0.8153555053752186], [0.002612755809568176, 0.0035856844143977934, 4.221809284002986e-06, 1.0, 0.5548844074695729], [0.8289910984423895, 0.8266034503373172, 0.8153555053752186, 0.5548844074695729, 1.0]], "lead_ew": 3.7546596756767867, "lead_ew_err": 0.11086714384647588, "lead_ev": [-0.5058964145280508, -0.5070244881813423, -0.5039705126070988, -0.09641579643892294, -0.4729827721721973], "lead_ev_err": [0.0029647609401109846, 0.0031148824352834953, 0.0030323231986416595, 0.062045630240361485, 0.015394872505795522], "nnc": 0.0011851308516464508, "o1_series": [1.2677168807622567, 1.3020034980544897, 1.2815179577566258, 1.403042903848458, 1.2992870565203538, 1.3087238623078115, 1.3382461600125763, 1.3610506674282015, 1.38221603871264, 1.3274964543244774, 1.2736706503616313, 1.2677546455757134, 1.3074572765998635, 1.3466798098880224, 1.2840943594804175, 1.1934751599404625, 1.208688852166444, 1.3479788549732317, 1.363694998129789, 1.570500496575522, 1.5601344314522962, 1.637180754740287, 1.6470793548421112, 1.6189543220606768, 1.5844099790926713, 1.6108547911482005, 1.609835607879257, 1.6162908152604056, 1.6386100768375922, 1.591964024992456, 1.615122406725396, 1.670992036795605, 1.6313219930990939, 1.639050061678732, 1.6869887031097095, 1.6434870749230166, 1.6289062449181517, 1.7306061268727397, 1.6636733614174606, 1.61883019782014, 1.6100107067367992, 1.6619169591010252, 1.6352589781952842, 1.6465031782221748, 1.5250712616405164, 1.5769117660185563, 1.6683292813256623, 1.5749496530286422, 1.661639969780513, 1.6606815370078225, 1.6767593922333557, 1.5716083395060618, 1.7450155870717738, 1.63486185911937, 1.66818808064132, 1.648928641064865, 1.6340340462941518, 1.6466490220670975, 1.6914297182015772, 1.6032538872623654, 1.5980415406039246, 1.6342442552415894, 1.6025461139677766, 1.5953974208425237, 1.5255028684582328, 1.627766375369704, 1.5344105770070033, 1.6237703862862003, 1.5731817701094426, 1.6218493895271329, 1.5864658220842576, 1.5969621902760285, 1.605272575904781, 1.6231711711347452, 1.5827347281956565, 1.6403285221254764, 1.6483598411643934, 1.646844646710623, 1.662891940138171, 1.6636043767864805, 1.6504318271256024, 1.6872191137527845, 1.6387618059358342, 1.659054358923883, 1.7133803973652777, 1.7705443513815047, 1.9838289789298655, 2.0125336075750644, 1.8970895111165382, 1.9346949342509305, 2.0141312393978703, 1.9232479033317915, 2.0159398357697276, 1.9164717992704334, 2.016866774641215, 2.056964272136323, 2.0057180819230713, 1.9940707543477572, 1.917777036648434, 1.9407744075015407, 2.0086699867337128, 1.9410011095964739, 2.10921998320744, 1.992451298824162, 1.9664085539524288, 1.8998693325760776, 1.8865873144303844, 1.9560841692774853, 2.0166110088940097, 1.942532232392323, 1.9439201380874165, 2.034413772029551, 2.08161232247439, 2.019171953443633, 1.9982531774669048, 1.9565880373696687, 1.930714390544333, 1.9720172656511843, 1.9950926739892776, 2.0022467349729443, 1.9802137230433385, 1.8879363322312812, 1.9084667024589346, 1.9791714877017852, 1.9360969815616556, 1.98617407159349, 1.9233230552594445, 1.9846797774519969, 1.9918765126720313, 1.9474627996991971, 1.9946430712465562, 2.0271489799992937, 2.0139755938956814, 2.055919863919863, 2.009133750908182, 2.0070879869805407, 1.997415254566191, 1.9667208460568837, 2.0226931070361154, 1.9933224125478137, 1.9937618791405165, 2.0944460795542303, 2.08424791377874, 2.038589061119782, 1.9534455629627738, 2.0080547413814593, 2.000365807263025, 2.0082203083194026, 1.9337486445556782, 2.052239936191011, 1.9711304926273554, 1.9537162799863146, 1.8823891087259224, 2.0054837845283364, 2.018158184091889, 2.024670945891561, 2.024670945891561, 2.024670945891561, 1.984637709361351, 1.9441363198173307, 1.9548117664490618, 2.003633295977443, 2.0163384199935486, 1.9795514995550154, 1.9554320542273156, 2.0128953852609808, 2.0062441847395913, 1.9689645174815695, 1.8749863969886968, 1.9994614737678522, 2.0163689135724154, 1.941283809026603, 1.9966112546332502, 2.002269648766207, 1.967737561466787, 2.0215821837333134, 2.014477952289699, 2.0422869708540743, 2.043958628786039, 2.029145222151236, 1.9976038018204756, 2.003493452682541, 1.9241386865894698, 1.9946766500850934, 1.8965088982588025, 2.016697013145822, 1.9936738244817787, 1.9514967545528061, 2.0685852300378125, 2.1098984454075644, 2.0456554959519133, 2.0132454329657326, 1.9937250604530252, 2.0165118214861337, 1.9471132097827009, 1.8817029032937171, 1.944150011076979, 1.9772486894193466, 1.9131821360055996, 1.9377375917421102, 1.9822600610577639, 2.04326973769695, 1.9225817202178603, 1.8969256458049997, 1.936979469744876, 1.9287521882385983, 1.9292567959136782, 1.9907771721215204, 2.0095950479752305, 1.8804087039663124, 1.934814052580427, 2.061936115285394, 2.0033644872777696, 1.9577319280312033, 1.9104411251777214, 1.996155068550527, 1.9660114043024621, 2.0019604460046105, 1.850037811081202, 1.9460874600100326, 1.9671105595673601, 1.940703847799702, 1.9461530658662798, 2.0151929729665334, 2.014920577215375, 2.0357996865517234, 2.0234800203639107, 2.0314029992404974, 2.0064365818409557, 1.958824357037857, 1.9994050867486852, 2.052128081382587, 2.0414603880898152, 2.02487657234618, 2.017807744734307, 2.015313503354042, 1.9847743352125637, 2.0262049009077705, 2.013431187157038, 2.0673982676705975, 2.054798948202813, 1.9806746280442482, 2.020983947085484, 2.0131127447599413, 2.02604817284832, 2.0224776214561055, 2.069374235378728, 1.9641156581091765, 2.0050641337711776, 2.0219338707376027, 1.996938186350082, 1.9785136158432195, 1.9376716210212903, 1.9499543125103795, 2.0101438285901976, 1.9999397452255896, 2.0522585026252167, 2.024703988207025, 1.979964444772588, 2.0477885366350126, 2.0348577197354247, 1.9923313540627139, 1.9429399604619328, 1.9531081002504402, 1.933416455039241, 2.0322041361829113, 2.0618574001577175, 2.004475998964516, 2.0768317333882536, 2.076739740067934, 2.0756642641369125, 2.055505132621875, 2.0353415880550725, 1.9468883737546623, 2.027954917960935, 1.9891650161412964, 2.051163368341398, 1.9798317362444797, 1.9482265233644545, 1.9573349848542807, 1.917148456161041, 1.989242186488206, 1.9354623726464433, 1.9530970806183514, 1.9931199172592529, 1.9341739197266872, 2.0122277570607165, 2.0488876048459534, 2.0322870599605616, 2.0276596513496283, 2.0761566253895536, 2.012078035367468, 2.064889811333715, 1.986377490845365, 2.020620408518757, 1.9562854325483106, 1.9733742812236696, 1.9807844962920393, 1.9610290942670092, 1.9380998370769362], "acc": 0.7416666666666667, "dt": 0.012, "binder_o2": 0.649086522962762}, {"N": 16, "at": 3.0, "kappa": 0.0, "start": "sphere", "mean": [1.9983642549688008, 1.4070787502320106, 1.1187490528690232, 0.6347394684173544, 1.2688375656761754], "err": [0.0048869136258148345, 0.005235456272836503, 0.004730787194415048, 0.001906780494290772, 0.004385331793282771], "cov": [[0.0020711613147177746, 0.0021957160024442634, 0.0020838271378116557, 0.000116425590060614, 0.0015477904020173396], [0.0021957160024442634, 0.002335574602611821, 0.002212480302079035, 0.0001225176825869197, 0.001639093272621122], [0.0020838271378116557, 0.002212480302079035, 0.002155238741473127, 0.00010445222099759855, 0.0015321729550702035], [0.000116425590060614, 0.0001225176825869197, 0.00010445222099759855, 0.002456670160534674, 0.004986553248274752], [0.0015477904020173396, 0.001639093272621122, 0.0015321729550702035, 0.004986553248274752, 0.010980573323903405]], "corr": [[1.0, 0.9983258857935238, 0.9862954602882014, 0.05161406440661455, 0.32455826882833755], [0.9983258857935238, 1.0, 0.9861315376171226, 0.05114797875994899, 0.32366391844983905], [0.9862954602882014, 0.9861315376171226, 1.0, 0.045393802208082444, 0.314954335835312], [0.05161406440661455, 0.05114797875994899, 0.045393802208082444, 1.0, 0.9600957061522867], [0.32455826882833755, 0.32366391844983905, 0.314954335835312, 0.9600957061522867, 1.0]], "lead_ew": 3.183935658265604, "lead_ew_err": 0.05212386815085389, "lead_ev": [-0.5398678735719068, -0.5397262727639168, -0.5364963582924343, -0.17477713524251298, -0.31442461752969314], "lead_ev_err": [0.008130927362577367, 0.00823491055577543, 0.008053196623212073, 0.029327139634543264, 0.026396305376211012], "nnc": 0.0010939766992225002, "o1_series": [1.9096231971435027, 1.9306152478291425, 1.9595384712496071, 2.0360299088894536, 1.9731120111327187, 2.006420476503945, 2.0090568854151027, 2.0460658529091296, 2.092589713773961, 2.000989403586971, 1.9697840655208867, 2.0528114421368757, 2.0622630917418214, 2.0772745975971505, 2.023170117975037, 2.046697452224707, 2.0191855204272002, 2.0184404837159793, 1.9765918914573382, 1.9578633546895108, 1.931791756142904, 1.9488518904875156, 1.8834888475101614, 1.9829875858292705, 1.9882649862406971, 1.9644554612867207, 2.0599918825007575, 2.0928786322480386, 2.0359432311319132, 2.017497937510769, 1.9937628898219415, 1.992809899317546, 1.950956639075362, 2.0083802457361344, 2.009012623628023, 1.9915599314684762, 2.0748390677911694, 1.9871415101914935, 1.9685065764964516, 1.9650311332284003, 2.0065761826669575, 2.0570685770364006, 2.0203119567846057, 1.9527760610723903, 1.9536356988038133, 1.932038210559159, 1.9774774122169432, 2.022543539047029, 2.0144419009764167, 1.9726276978536939, 2.054542624325719, 2.0140147070026684, 2.003170626034067, 1.9432918313828302, 1.9530822470369302, 2.012637015484348, 2.049676197324808, 1.9600661351953592, 1.9491347548179005, 2.047299533802157, 1.995320266579594, 1.9917999438080707, 2.0175362512513764, 1.9520445270699467, 1.960152567747079, 2.0076113954937744, 1.924464922707192, 2.0136510734619337, 2.0138113766651653, 2.0210452729732244, 2.015645251555142, 2.018571562098629, 2.004808639902246, 1.935150280946138, 1.922620012926618, 1.916059567486633, 1.8763847542256744, 1.8558355367990433, 1.9467396543058797, 1.998759278622933, 1.9754884042819387, 1.9630396606837137, 1.9928928543737674, 1.965256047682236, 1.9533237156267305, 1.9901517647259341, 2.017193830333439, 2.010040670531113, 2.0600319486289607, 2.0529238926474234, 2.0274980452692963, 1.9900037587850674, 1.9412713034698843, 2.004779999035133, 1.9600742646014104, 2.0403030483598403, 1.9878769123054147, 1.9942401421300753, 2.0202061646477305, 2.087674779339034, 2.042428235931558, 2.036917142191371, 1.9923414540161124, 2.0104411202763206, 2.004104167604195, 2.0559963049106353, 2.0566677571948286, 2.0307410144629365, 2.077480265249724, 2.007723356418823, 2.048855236473929, 2.0471369131780697, 2.08005358777006, 2.045524656159307, 2.036439081025158, 2.009645715728963, 2.009506607804272, 1.9356559246843523, 1.9770478971077954, 1.950985916488456, 1.9592319063680437, 1.912019793825998, 1.9132723510040401, 1.943432740262637, 2.0187700182770976, 2.0505861242473697, 2.0032135482257742, 1.9768977667010557, 2.0114040884865028, 1.9425136258182114, 1.978949667687258, 1.9538091410689737, 1.9673115266675016, 1.970263999000534, 1.973682135184287, 1.9496677678153989, 2.000560567448471, 2.0374317506462383, 2.0561999713420027, 2.0515564674324214, 2.0212827999093657, 1.9985664667123157, 2.0028400416499186, 1.9825158329827124, 2.0097053558299143, 2.002096719218156, 1.9863141823968276, 2.04400252532358, 2.033879417173025, 2.0456799591521317, 2.026002143148521, 1.9955091814021877, 1.9699918244224264, 1.961035018092326, 1.9777654900365185, 1.9631414838041947, 1.9593819086454656, 1.9663261563255279, 1.9955607044686299, 1.9759786133944286, 1.9807036349343488, 1.9932643829275971, 1.9814153339100906, 1.9825961343447314, 1.957960278585256, 1.9091616994003346, 2.0007337063827473, 1.9706512853703453, 1.9467396363964686, 2.0134213850963407, 2.0035822257024885, 2.004753743579105, 1.9506158910484237, 1.9905739056379783, 1.9988787638747447, 1.9807946965836287, 1.9484959622520004, 1.8924391153960676, 1.8989540070281556, 1.9654397840524938, 2.016890470730006, 2.022584549122783, 2.0289101897633413, 1.8990105832982445, 1.9547178875184301, 2.016993828972737, 2.0364866307333642, 1.995896961636452, 2.0131211114002006, 1.937483000307103, 2.0031860711709193, 2.063302351796312, 2.031833685582383, 2.018098616708369, 2.013913526641115, 2.0036684986509936, 1.9048870405291636, 2.021907991657831, 2.060652086457201, 2.0321865995648785, 1.969176368896545, 2.056668889729501, 2.1115629198627968, 2.13873366609646, 2.091395456308203, 2.0523075685709435, 2.071262732402012, 2.0318743572031677, 2.0272655565572264, 1.975352030382163, 1.99885711791802, 2.021926014283933, 2.0360176283768583, 1.982685292207546, 1.978058210270377, 2.0068888460774117, 2.0139403903423423, 1.9543472700292779, 2.007554177184211, 1.9818717409679167, 2.050928657750881, 2.052159761455341, 2.015431007392765, 1.9504439841832588, 2.0173243476688203, 1.9663380474986778, 1.9590842300043132, 2.0325062418052973, 1.989996249621206, 2.024953910475629, 1.9801218553576574, 1.9786187980613095, 1.9746123384966219, 1.9732483377307346, 1.987871543268469, 1.9549708424286296, 1.9655858889013604, 1.9875142167396216, 2.020754325596304, 1.9880183090161072, 1.9586063731030396, 1.9714395854327047, 1.9743354068464316, 2.0231126206609944, 1.9943994728752994, 2.0025071571402577, 1.969446426510211, 2.0057760796565853, 1.9860030578044034, 2.0529400325651226, 1.9307009565675175, 1.9200699042335287, 1.9593042079716483, 2.0208664534763807, 2.0401091058505862, 2.0416058911577126, 2.025640337137232, 1.9860717054097474, 2.0209059450395883, 2.0329604525448524, 1.9737171904710409, 1.9434681864377472, 2.052543909610847, 2.0682596144071637, 2.0372905584377063, 2.011360157379482, 2.075437960952547, 2.0677869977685717, 1.9411631512775596, 1.9922428313992642, 1.993130371322074, 1.896770225966245, 1.8900276402307474, 1.9006027158998795, 1.9216888148445497, 2.002408676190112, 1.9539190652669343, 2.000871968393554, 2.0670810871497878, 1.979105071162105, 2.083973691151195, 2.0858271110683124, 2.053391474964182, 2.0274296273713865, 1.9840263845794408, 1.9855891987896108, 2.063549626938059, 2.01000211403818, 1.95847067076754, 2.020378132131409, 2.045916647095542, 2.0479358836284076, 1.99773960713439, 1.9776228329298018, 2.0163369166256393, 1.9933857831185484, 2.0008607670510816, 1.9862347846078412, 2.0380022051053412, 2.0035605527429117], "acc": 0.8725, "dt": 0.007400036109601731, "binder_o2": 0.6651014860268194}, {"N": 16, "at": 3.2, "kappa": 0.0, "start": "cold", "mean": [1.3617684966438859, 0.9981387810748771, 0.8702272034043278, 0.631580064660986, 0.8600109501317731], "err": [0.0890918246062475, 0.0699670527971836, 0.054550773834072815, 0.0018394246567784995, 0.055343754361597816], "cov": [[0.07777695996368338, 0.061779970695455357, 0.04851639531394092, -0.00040419082907087474, 0.048422112022702614], [0.061779970695455357, 0.04934274775083363, 0.03886663960230081, -0.00029152466753111316, 0.03848129682746926], [0.04851639531394092, 0.03886663960230081, 0.030758948905281074, -0.00020484491002756254, 0.030256797481760866], [-0.00040419082907087474, -0.00029152466753111316, -0.00020484491002756254, 0.0023963136205382906, 0.0029981705049316756], [0.048422112022702614, 0.03848129682746926, 0.030256797481760866, 0.0029981705049316756, 0.03509484793942787]], "corr": [[1.0, 0.9972649389785022, 0.9919214884536814, -0.029606641514202812, 0.9268224896943776], [0.9972649389785022, 1.0, 0.9976531606025464, -0.026809691427750897, 0.9247329906058719], [0.9919214884536814, 0.9976531606025464, 1.0, -0.023859844207925723, 0.9209064834757098], [-0.029606641514202812, -0.026809691427750897, -0.023859844207925723, 1.0, 0.32693605415494575], [0.9268224896943776, 0.9247329906058719, 0.9209064834757098, 0.32693605415494575, 1.0]], "lead_ew": 3.8855608266438777, "lead_ew_err": 0.03986504125842137, "lead_ev": [-0.50333289997824, -0.5038419822980917, -0.5026996455434289, -0.04131654697580931, -0.488247127989435], "lead_ev_err": [0.001672323477770807, 0.0015665679236997743, 0.0015572743216391628, 0.03873300930309135, 0.004356272772170592], "nnc": 0.001902776499349862, "o1_series": [0.9469422738550326, 1.007140629232612, 0.9525529651015381, 0.9660150508305256, 0.9139422253234506, 0.9624658344227974, 0.9788584735952588, 0.9566228066466018, 0.9586273745612715, 0.9307661377616233, 0.9458536322153986, 0.9409586683221671, 0.9753616029629887, 0.9876420280089967, 0.9478446386350341, 0.9973290441825238, 1.1186405432213606, 1.2096220705686456, 1.193937848871316, 1.2132286228400537, 1.214144294935015, 1.211216686112587, 1.2191517657654654, 1.215812935841123, 1.2702620429872225, 1.2090458227572025, 1.1972876634846392, 1.215303289983781, 1.1995274410880608, 1.2413036424056147, 1.2375601355269938, 1.1582098740138207, 1.1779218509901823, 1.2268710742955293, 1.2124436920579935, 1.2573458214300333, 1.2703259085124254, 1.2337958088514425, 1.1482431441781706, 1.2269013978868983, 1.2259233323721634, 1.1939063194948698, 1.1740684644504107, 1.1980198912901119, 1.216535598062977, 1.2880267075849146, 1.2437888913781978, 1.157970639408744, 1.2128975065649468, 1.1835756169573188, 1.2575349633113264, 1.284827233791763, 1.2656791637299363, 1.285208847905966, 1.275430475764424, 1.23562587465349, 1.220603783880513, 1.2278611367637062, 1.2100469162739842, 1.1950775541270986, 1.2633288922681027, 1.2432286604900127, 1.2300547261904056, 1.2230352635796244, 1.2445265905622176, 1.2273635587465883, 1.2624977041775507, 1.203338772919858, 1.1545488396386112, 1.2406505070582905, 1.1792433456624984, 1.1944855974064317, 1.2117398158156696, 1.2222759743712936, 1.1836234123298102, 1.2138044350758488, 1.1890596366113277, 1.1924897589178296, 1.245916909038728, 1.263797461896683, 1.1939852594475433, 1.2485733125648275, 1.2884853115793087, 1.2635272721498383, 1.199350289444968, 1.1824649043436337, 1.2599820026629227, 1.2317189869638736, 1.2269120660076203, 1.2413410798334472, 1.2116379941927558, 1.2370775690358053, 1.1720946267331978, 1.1610792589914838, 1.1621854628322008, 1.2067617599788103, 1.2409475997942785, 1.1794480642679956, 1.1551162947543312, 1.1537871816063134, 1.2378088469853719, 1.1882733026999404, 1.2069772087019683, 1.2149200960922442, 1.245530207633772, 1.1842642521737325, 1.1678373260458828, 1.2114048804981645, 1.2202967752755338, 1.1957723669397144, 1.1867104303973752, 1.2327296253142295, 1.1558541788693983, 1.2675749625130015, 1.2604393985170779, 1.2562064869919236, 1.2381879642226787, 1.2003520827462246, 1.1875891540315573, 1.2324600401510577, 1.2684871985079598, 1.1810335087486121, 1.178701331294419, 1.2005550286077065, 1.1888273023700573, 1.218744230429309, 1.2419653811521356, 1.2313081683158167, 1.3096245754471667, 1.3026210421022621, 1.2788939529237386, 1.2239093603417133, 1.1908362428082508, 1.1970475833738792, 1.193422917201994, 1.1803793278455006, 1.1835597337722186, 1.2276411319249676, 1.258652650724027, 1.2640002522592628, 1.2626960437555534, 1.2131561402683935, 1.221450393319965, 1.2892859703890123, 1.2435322279833039, 1.233264404143735, 1.200781471759815, 1.2404418856215154, 1.2488071702014762, 1.22839857366486, 1.2597491750484828, 1.259056309093217, 1.2190864476369419, 1.2224778479858918, 1.2023482255532114, 1.2434642062768018, 1.1927539751780865, 1.2223159138470516, 1.198348856585786, 1.2108878155879248, 1.265330508336374, 1.2585998637163263, 1.2104329337598654, 1.2173665126154072, 1.2684662435962688, 1.2676718672564624, 1.2222958524063083, 1.2174159064665953, 1.2999444431195362, 1.2525247035330875, 1.238314601263541, 1.2014735490592368, 1.2553982150346237, 1.1867308459344037, 1.1864385234596897, 1.2607429300099646, 1.184590050521241, 1.144980220531382, 1.2053269416346297, 1.2270685441309261, 1.190062609120308, 1.243669004201597, 1.2564265169080082, 1.268786078900867, 1.237338178736599, 1.1736122263651712, 1.2630683431118732, 1.2166113950314958, 1.204851105255441, 1.250701133677908, 1.2297148483618006, 1.1984156816956073, 1.248590106730615, 1.2535287311651566, 1.2163660033083865, 1.2338553490662658, 1.1922414433767479, 1.230290782615275, 1.2458595060347368, 1.1970499209329426, 1.1957266439442615, 1.20938146371366, 1.214551579651486, 1.180029269604877, 1.1830415752305408, 1.2233378738282956, 1.275304357168702, 1.2507705373925573, 1.2627602733192325, 1.2293706280063452, 1.2519987699070172, 1.2202247722710262, 1.2837245891310674, 1.2527379246122767, 1.26752317501747, 1.2910455689611333, 1.4409261229349206, 1.4755330337124337, 1.5569045254222258, 1.4696258472355608, 1.4692365241812713, 1.5333173827926745, 1.5479210031687356, 1.5362572238022998, 1.5205505479034669, 1.5300628780006593, 1.5690200976914839, 1.5290112979445623, 1.4962461237553177, 1.51809353639934, 1.4918939083551275, 1.5117799726367742, 1.4931281824194946, 1.4911639541025834, 1.5476602863197386, 1.4351844567637542, 1.4822089167385086, 1.5100219317349008, 1.5449843870556086, 1.5813618514135457, 1.5781476239143228, 1.5294685818029135, 1.574811166824559, 1.5237518903471992, 1.536538056858273, 1.5742742109164356, 1.6554681858448792, 1.6818200395168619, 1.7864269113411577, 1.912172014419121, 1.9625794045370681, 2.0001880644177987, 1.9683299672297565, 1.9054332905792983, 1.8943708083403659, 1.943042235814773, 1.9512466948145346, 1.8722649965026381, 1.897594831616725, 1.8532547037950737, 1.8613876137003529, 1.8640029629212693, 1.9138297809899676, 1.8666504745050632, 2.023197278913994, 2.0074955200246674, 1.8241253107773585, 1.8555524831799777, 1.883580505280965, 1.9676499160169731, 1.906295571775484, 1.9262720399535576, 1.9167113091912946, 1.9756034313840543, 1.9740970742732118, 1.9328676161450584, 1.8695563743494836, 1.8785806564637153, 1.8773489302233544, 1.872913444272551, 1.94160605688602, 1.9781254664308814, 1.929480159099326, 1.8187645319890968, 1.8273084320892303, 1.914336631330602, 1.7924795850264048, 1.9305350553250713, 1.9656738952724244, 1.9405947082838932, 1.8474915239948944, 1.9494479463617966, 1.857175140435297, 1.8298584914612877, 1.926118042895196, 1.8780904070269502, 1.966107829412407, 1.9725875603191396, 1.9788107861044437, 1.9256290354928263], "acc": 0.8466666666666667, "dt": 0.010873080825171669, "binder_o2": 0.5905433129848734}, {"N": 16, "at": 3.2, "kappa": 0.0, "start": "sphere", "mean": [2.314875438139215, 1.7566738163500755, 1.4612828478015203, 0.6317149383798194, 1.4624866257828977], "err": [0.004350833737012307, 0.00495464596197542, 0.0053142892754263794, 0.0023627372662355954, 0.006896508089353287], "cov": [[0.0020866004487567484, 0.00237469655713108, 0.0024360505541906473, 0.00015954923945193556, 0.0016800145010932408], [0.00237469655713108, 0.002709082077502278, 0.002775315397834253, 0.00017743483245032685, 0.0019026363411501696], [0.0024360505541906473, 0.002775315397834253, 0.0029086318223409493, 0.00018686822218929919, 0.001962913284192882], [0.00015954923945193556, 0.00017743483245032685, 0.00018686822218929919, 0.0024374549855580635, 0.005750681829849978], [0.0016800145010932408, 0.0019026363411501696, 0.001962913284192882, 0.005750681829849978, 0.014414620930741244]], "corr": [[1.0, 0.9987973762161989, 0.9888314547871595, 0.07074679793953097, 0.3063315787453254], [0.9987973762161989, 1.0, 0.9886825931947263, 0.06904933450150348, 0.3044690086290694], [0.9888314547871595, 0.9886825931947263, 1.0, 0.07018152100967123, 0.30314829189368464], [0.07074679793953097, 0.06904933450150348, 0.07018152100967123, 1.0, 0.9701735381414651], [0.3063315787453254, 0.3044690086290694, 0.30314829189368464, 0.9701735381414651, 1.0]], "lead_ew": 3.183870006351566, "lead_ew_err": 0.05050104729850222, "lead_ev": [-0.538883275470749, -0.5385763618942846, -0.5368223360355046, -0.18909759878367913, -0.3091992811994618], "lead_ev_err": [0.008424141091426815, 0.00834506537350412, 0.00816773162742031, 0.029709687871588467, 0.025270562721346243], "nnc": 0.0010649268488906556, "o1_series": [2.304369204627291, 2.3333690872357886, 2.2682603073457166, 2.321005835503647, 2.275529419210382, 2.28911657896601, 2.3181444868684804, 2.348788635316864, 2.36079523412967, 2.329642596859885, 2.3598716889668565, 2.2956477247307525, 2.380327436295312, 2.4023267104701684, 2.3594955296343145, 2.264519298423735, 2.315225708668165, 2.284912047497514, 2.270941238560577, 2.3543962086677075, 2.336242285324408, 2.2999692475423634, 2.3009547109302235, 2.26937512229486, 2.347004337856197, 2.3718660396438476, 2.3202707697374887, 2.3214847919178787, 2.3384108161316437, 2.4071231521513186, 2.347502898153121, 2.3685901563430187, 2.31951506239628, 2.2998788000140173, 2.3311072842756313, 2.3291589422113037, 2.313826078042391, 2.320320405881109, 2.3490170627086724, 2.3729832408292992, 2.3417729537007412, 2.3560996642490455, 2.3560047672358317, 2.3737931971199258, 2.37853740999715, 2.2880394574316805, 2.350331643709894, 2.3284298284155507, 2.3195494881441263, 2.309520359278697, 2.2824217719951054, 2.2756253036724363, 2.348625629335441, 2.3190681829577695, 2.30193794094507, 2.378942243479357, 2.3768838258177816, 2.3727004419222695, 2.3770434888924434, 2.35230835463312, 2.353681261926122, 2.264859108778233, 2.3230893824279715, 2.3130013577221646, 2.378697713187002, 2.3554544351783626, 2.339571801513019, 2.3202457133405003, 2.3104763501241425, 2.3201082877250725, 2.345283159937373, 2.3141067915372573, 2.292920894488054, 2.3163362435209596, 2.3005475870349565, 2.3322587898861666, 2.4209370199733433, 2.310634417414464, 2.2693626617684903, 2.2470259297476503, 2.2488540996916795, 2.310746926157252, 2.2880351987904213, 2.2879211716606473, 2.382554381167189, 2.2770957475870057, 2.3076414699647216, 2.2706062598827286, 2.295703809847949, 2.307030006644701, 2.282498161176172, 2.269838310790451, 2.1788260104918358, 2.2547531231099716, 2.237401779275998, 2.2568527600632766, 2.256236810710479, 2.2660385714437625, 2.3553243627477114, 2.3080479034086547, 2.2720336370936858, 2.2537792459158696, 2.295226520942834, 2.2814759288421103, 2.340035412581182, 2.257336402912304, 2.318508740137566, 2.3233695724036214, 2.311937877587272, 2.2410303619877157, 2.225645338879305, 2.2976950496590343, 2.3546713577169998, 2.3459374566063533, 2.34725318744706, 2.319988144645158, 2.299940200979102, 2.357188779382812, 2.2708863956429215, 2.2849678114284107, 2.3047795207210138, 2.2755455945175385, 2.2711954700433474, 2.316819782905329, 2.306161006623987, 2.316142749068274, 2.3263252576751983, 2.349348679807017, 2.2681809890716638, 2.345404859521118, 2.3426120430361266, 2.387581181173642, 2.3216287478425697, 2.334413012306723, 2.283623518753073, 2.370329915217728, 2.2782930645899393, 2.2586350951485423, 2.302982541407908, 2.33432476895795, 2.3811598722292424, 2.359401277586033, 2.3104860848377013, 2.3297041459589316, 2.3189619956381495, 2.4102483115817024, 2.383860395608738, 2.331339984399794, 2.328614365394537, 2.316923741285099, 2.326152451096659, 2.4066441727678027, 2.3099071656059573, 2.3801531553276343, 2.300644506242386, 2.3184900589705526, 2.3137097299088847, 2.3021191802618954, 2.3015796238625694, 2.27196808632283, 2.3200855844994956, 2.2949121918535025, 2.326664206878636, 2.365057702544595, 2.3092818587733364, 2.2748249669489597, 2.3573439330870585, 2.310180776372274, 2.283579937521595, 2.3765919162186764, 2.353476783726004, 2.2901384147353925, 2.299443852025467, 2.292325495213645, 2.3184836469197574, 2.266542873447016, 2.3744824837322938, 2.309458169879486, 2.382857174965137, 2.3674845213592883, 2.3099241700520365, 2.34079692279036, 2.2852125013511335, 2.2909066594736376, 2.278739578364863, 2.2487104612578532, 2.4039011544628432, 2.3182632915107613, 2.299427102548149, 2.3345842012039353, 2.374945564632367, 2.369888041621472, 2.4179525511425153, 2.366753409326944, 2.329003976795067, 2.297038742834502, 2.3246627004753293, 2.244963076100362, 2.2520686193135298, 2.3481814740044165, 2.2911771453672185, 2.381543852625329, 2.32135080300107, 2.3139530891846074, 2.371993920383417, 2.352544994618399, 2.3125177501390177, 2.345982041958408, 2.2844933743301103, 2.2581971770143547, 2.3172335473198, 2.310873425108758, 2.292189955358018, 2.333008491815021, 2.2700557280962603, 2.2522209063914036, 2.3419647421888823, 2.3499398414636468, 2.376123666559466, 2.407254636088, 2.408181587972164, 2.371084921225493, 2.2552561751613327, 2.3718826095799947, 2.3017643535574663, 2.3164922166351753, 2.3484090736297842, 2.305301085640296, 2.2987732132746235, 2.3607707580172104, 2.289906168481185, 2.3248762221438604, 2.364795023189381, 2.239570025437039, 2.22257683413251, 2.201294254812521, 2.2254358062192434, 2.24957714449096, 2.4266798084165977, 2.390381347903312, 2.240738492477405, 2.2037911492576043, 2.201494982419776, 2.175133230307818, 2.2268758986827777, 2.254417479159325, 2.2577667015199454, 2.2838316815425337, 2.3153983535813056, 2.312419522472634, 2.321927026896922, 2.365308131460381, 2.3375138984657493, 2.309562751597084, 2.3582846116992733, 2.339970449297482, 2.298386966869261, 2.3620298178180357, 2.410020465719587, 2.3518893870096154, 2.2725930370087797, 2.256071181312686, 2.2915331556640846, 2.3679684960292624, 2.2983881705446176, 2.2995140179857008, 2.261602870659781, 2.267005784211288, 2.3262829099668236, 2.280477505427446, 2.274590866545928, 2.3591358389533674, 2.3350520716133767, 2.4203475851255827, 2.3150859813806526, 2.3226695774309856, 2.313617021181549, 2.354916593860663, 2.2853059965433733, 2.27687313355558, 2.2733101723138587, 2.284113015084576, 2.2743539827705033, 2.3175531895192294, 2.321270114763651, 2.36265771444156, 2.358798316310316, 2.324557849776816, 2.3674924848148815, 2.358938641884756, 2.3863793571155134, 2.331839723426787, 2.2329944527821204, 2.1941945971110384, 2.240377193300607, 2.24283967325574, 2.3289683459837818, 2.3538593596409303, 2.2127267644999833, 2.2240383691807777], "acc": 0.8470833333333333, "dt": 0.00799203899836987, "binder_o2": 0.6655041224734444}, {"N": 16, "at": 3.4, "kappa": 0.0, "start": "cold", "mean": [1.3614558933949474, 1.068220701368315, 0.9797284080980374, 0.6301954244793652, 0.8571629252133084], "err": [0.041840688535423574, 0.03461597420126495, 0.029013470128945038, 0.0017969739753479976, 0.025769386784860213], "cov": [[0.02009405891869803, 0.016641514195493676, 0.014064599664726432, -0.00013267646713963557, 0.012680918104161826], [0.016641514195493676, 0.014176669380283145, 0.012141236352948627, -0.00012757849649494107, 0.010466259065532479], [0.014064599664726432, 0.012141236352948627, 0.01057059916892189, -9.644605826081671e-05, 0.008861177758409777], [-0.00013267646713963557, -0.00012757849649494107, -9.644605826081671e-05, 0.0023471039686463312, 0.0031564743829972652], [0.012680918104161826, 0.010466259065532479, 0.008861177758409777, 0.0031564743829972652, 0.012985061695691944]], "corr": [[1.0, 0.9859886111320234, 0.9650364934393584, -0.019319411777018482, 0.7850455450428026], [0.9859886111320234, 1.0, 0.9918043426979505, -0.022116897756478755, 0.7714048518916669], [0.9650364934393584, 0.9918043426979505, 1.0, -0.019362815907836128, 0.7563444728844169], [-0.019319411777018482, -0.022116897756478755, -0.019362815907836128, 1.0, 0.5717604310017526], [0.7850455450428026, 0.7714048518916669, 0.7563444728844169, 0.5717604310017526, 1.0]], "lead_ew": 3.6578635421899133, "lead_ew_err": 0.20015777347604155, "lead_ev": [-0.5097631203559589, -0.5116893073173122, -0.5069217531941852, -0.08777528646031403, -0.462213640135629], "lead_ev_err": [0.005425198085307747, 0.007925819159575031, 0.004569495165246457, 0.0435435123771576, 0.0278511481932936], "nnc": 0.002092937755637161, "o1_series": [0.853995233951024, 0.9492459958220492, 0.9417016133523053, 0.9236989305349211, 0.8959843433741672, 0.8853515383711312, 0.9172745495627906, 0.9405090306152935, 1.038946724269375, 1.0782035727342658, 1.0908655747628089, 1.0423784353863246, 1.0894345330355264, 1.1148483827446283, 1.1223995967318992, 1.138782213898062, 1.0960151569937933, 1.064742046209628, 1.0682839174020133, 1.0886911791112637, 1.098049027643019, 1.0794952387178083, 1.0426421989745704, 1.0674030136217452, 1.0876362496346306, 1.1079420757471576, 1.140695614172048, 1.1113844022363397, 1.1878774416891331, 1.1245264777779393, 1.1326210207919618, 1.1084594855159853, 1.1182956936255137, 1.113253448485495, 1.1269475406332223, 1.130328565749326, 1.1343035090960927, 1.166042140129485, 1.1022722671868745, 1.064201518029476, 1.09084828569942, 1.0909141181351019, 1.1150936611011657, 1.1271286402511138, 1.143577577589165, 1.1143682333734777, 1.150228308173037, 1.169505163909288, 1.125819440575924, 1.159298538841783, 1.172743313830667, 1.1163527465764624, 1.1572137776067928, 1.2740844057334113, 1.3839884755112126, 1.4563734813967169, 1.340793519276412, 1.3466073669864134, 1.3972620051537563, 1.380823174443557, 1.3407456438572392, 1.4159383065533533, 1.4169674625706785, 1.4472695353649203, 1.4316920165679903, 1.3623623344652422, 1.394585883606136, 1.397138627878955, 1.442527215804677, 1.3457844352706856, 1.4687420477139717, 1.4795583090521873, 1.5007685316282913, 1.4525935121218134, 1.4794740482980826, 1.419470298615629, 1.4298520756189226, 1.4257243888975895, 1.425806783128211, 1.3871890658013233, 1.4320143925939361, 1.4283618119094679, 1.3788223709762872, 1.4567549931305646, 1.44382402508876, 1.43647859050613, 1.4832843167379188, 1.3563942652380079, 1.3899289661943772, 1.394990069489007, 1.4365409256566881, 1.481380733828804, 1.4232167696264177, 1.5078736439937583, 1.4657934458725186, 1.4656149364586781, 1.4578777159754843, 1.446639270391689, 1.474409236366458, 1.5114519512723004, 1.4650183240631445, 1.4651398569505418, 1.4574775708519385, 1.4888586390227854, 1.4424374810368452, 1.4376247526961425, 1.4303211356876282, 1.3438349514964005, 1.4413240370234157, 1.4486966787257294, 1.4327232052368584, 1.3732632283114865, 1.3924000075633005, 1.409855583734846, 1.3811186701994194, 1.448666898656181, 1.4024549042744883, 1.378304686849885, 1.4228157295024793, 1.4126807544258786, 1.453402671413095, 1.3430166281441323, 1.3605485343606194, 1.3899154776287468, 1.4129822392052587, 1.4134982711245392, 1.4003451614029523, 1.3433021400445324, 1.3459393310244452, 1.355436403526276, 1.382806802299028, 1.3889658348143699, 1.4349163678744967, 1.5040124728847135, 1.3969179419871036, 1.3880228680039708, 1.409758407246906, 1.4458181300362367, 1.4253297884880656, 1.4115841016503319, 1.3995857368690157, 1.435031640043123, 1.4017430199883152, 1.363909025061048, 1.424523673409844, 1.4408581341170437, 1.3928541904635163, 1.4549448488729613, 1.4783749046792827, 1.440528032069939, 1.4377898528051674, 1.4415997074558065, 1.4200808473199027, 1.483067214290469, 1.4261326063182327, 1.373035636554826, 1.4511629976308777, 1.4424168974269105, 1.3945030303646289, 1.4213359222492616, 1.4220266846811658, 1.3768895212350203, 1.4197338825117833, 1.3976027774377184, 1.3652515921609787, 1.388614696853328, 1.4148150693339274, 1.4043499167223434, 1.4270152173353372, 1.4126590223194462, 1.4016006371314855, 1.4133424403895982, 1.4263069209437809, 1.5305287972870372, 1.408892627314724, 1.3785106789073627, 1.4093663780938679, 1.4272217290936928, 1.4074591644469543, 1.3999726054317079, 1.4432899220292084, 1.392258867857073, 1.379478694326231, 1.3690643949046506, 1.4001490460036337, 1.4406495949514535, 1.4310418595580725, 1.4447433413815607, 1.4231621460730657, 1.3816604537978252, 1.4442972266981597, 1.4090323224265524, 1.4548100398560042, 1.3922947252648918, 1.4447786555432596, 1.4829896544696957, 1.3999616533344779, 1.413042787398474, 1.4169095248764962, 1.352409461278079, 1.4410742288212655, 1.4302360458790506, 1.381034929440092, 1.4323971059465999, 1.4447029319791036, 1.37650698062125, 1.4173017217599377, 1.4779654713311023, 1.4246199537492898, 1.3999353846741913, 1.4520418178609844, 1.4234821456470312, 1.3966379199557175, 1.4431698780552313, 1.4241335886639528, 1.4457971252808512, 1.3715238330052422, 1.4114328024893226, 1.4009930615867718, 1.4391028248762905, 1.383152050742856, 1.4601280543956574, 1.4704234658693547, 1.42098220031156, 1.4125510291649594, 1.4406780803748795, 1.412961832642808, 1.4693358088087414, 1.4010318602166025, 1.448022880509256, 1.4171479141790797, 1.4298806471716634, 1.4224962018869183, 1.3606847732835392, 1.4215789329256188, 1.3936610859434988, 1.391051047192616, 1.4412787211550588, 1.4253450956138856, 1.3886918283190877, 1.4070866215091722, 1.3952768982033508, 1.3533876394993842, 1.432574312825425, 1.3839073057510598, 1.3701424047683846, 1.362853035197173, 1.3972294354581583, 1.394319210414746, 1.4228702275035667, 1.406721797676851, 1.4265648177480283, 1.444687362477743, 1.4069337013812495, 1.4211482518007286, 1.425754934377618, 1.3824287258155228, 1.3780953625273111, 1.3922546279122723, 1.396210444908506, 1.5005456006483884, 1.4043273091062485, 1.3970210328828068, 1.321820153110583, 1.3933157496413378, 1.3526697503287526, 1.4174483646725609, 1.4230848882392477, 1.347765773346115, 1.4133650790907681, 1.4742042290635626, 1.4556641268546535, 1.349444792257081, 1.3761010532625533, 1.390863673923084, 1.479300770701537, 1.422813754849555, 1.3797760716432057, 1.3626367710836071, 1.391094368021606, 1.4384942774976324, 1.4240850635832447, 1.4383855760313349, 1.3962235979336675, 1.4193434534000333, 1.3764710139525167, 1.4664358920812273, 1.4397911018362328, 1.464551007655934, 1.396296157518222, 1.409044281015573, 1.4378331838580651, 1.4764235933176078, 1.4389745322032346, 1.4725012096817578, 1.4841375822489073, 1.4617452541082427, 1.669512384575393, 1.7681793690316334, 1.8227275927773947], "acc": 0.8745833333333334, "dt": 0.010067667430714508, "binder_o2": 0.6526400610683275}, {"N": 16, "at": 3.4, "kappa": 0.0, "start": "sphere", "mean": [2.650314831356664, 2.1544196555430015, 1.8799323861582695, 0.6324691155968162, 1.6767439978222762], "err": [0.005228391952503294, 0.006375422050057848, 0.006815080670938052, 0.0023152947711375786, 0.007676016929074949], "cov": [[0.0019910198461452096, 0.0024323240028669923, 0.002635453289125794, 4.525634838776731e-05, 0.0013927894370309838], [0.0024323240028669923, 0.0029768450537029706, 0.00322086171966252, 5.10123452483209e-05, 0.0016899301051980474], [0.002635453289125794, 0.00322086171966252, 0.0035455830374761838, 6.329821694691717e-05, 0.001852172521459824], [4.525634838776731e-05, 5.10123452483209e-05, 6.329821694691717e-05, 0.002274120023895832, 0.006061531914184819], [0.0013927894370309838, 0.0016899301051980474, 0.001852172521459824, 0.006061531914184819, 0.016996232275840708]], "corr": [[1.0, 0.9990920795822503, 0.9919132649410394, 0.021268409978660602, 0.23942601713372305], [0.9990920795822503, 1.0, 0.9914027843551658, 0.019606067080051047, 0.23758241847206688], [0.9919132649410394, 0.9914027843551658, 1.0, 0.022291585290128126, 0.23859496654818818], [0.021268409978660602, 0.019606067080051047, 0.022291585290128126, 1.0, 0.9749882371472719], [0.23942601713372305, 0.23758241847206688, 0.23859496654818818, 0.9749882371472719, 1.0]], "lead_ew": 3.1010998245712136, "lead_ew_err": 0.07424926096445605, "lead_ev": [-0.554281651844505, -0.5539706618197733, -0.5528811592113997, -0.13273949444634914, -0.2501819471398282], "lead_ev_err": [0.015149707423879753, 0.015186057096408297, 0.014893501559088747, 0.0675870402460775, 0.06134432561559811], "nnc": 0.0010452438921983306, "o1_series": [2.652405199586719, 2.6663056629687034, 2.646426006582047, 2.633219785734985, 2.6338589778028436, 2.6576643975308216, 2.686136563344245, 2.706714904639711, 2.724782352911013, 2.5804472701270695, 2.615220270101376, 2.612431704688369, 2.6130460393884594, 2.61172599782724, 2.6411647928787474, 2.6338212811556234, 2.607114527740635, 2.632182660067051, 2.645136385639748, 2.640449394836317, 2.6737341178501075, 2.635436304224967, 2.6613708516336834, 2.6439263487357394, 2.6428946617931226, 2.671146438390564, 2.663529237417709, 2.6409109587101574, 2.6774690669380954, 2.587386524394799, 2.5796694881478026, 2.6832361492953654, 2.636980621927777, 2.726928712298684, 2.745673142727544, 2.743081806410303, 2.693718774260343, 2.691743720267787, 2.6486138662257757, 2.6693689488100234, 2.6216336247653023, 2.608356252563941, 2.7153890252124473, 2.6521363814890493, 2.605899614939222, 2.5893489444969022, 2.6961669590692985, 2.6826974784014572, 2.707785190643753, 2.678113402008905, 2.613375108945105, 2.6067391153814445, 2.6379015576963676, 2.5615871034620397, 2.5969837557347253, 2.6405493852220494, 2.6099200598658743, 2.538336750174709, 2.588333514354093, 2.6402218014139196, 2.6428504622962885, 2.626858023577159, 2.623165566523708, 2.6519426854699404, 2.7002502210718813, 2.675135041617341, 2.6707882120950437, 2.6501160817824077, 2.6794532611503534, 2.631073461572181, 2.605264102862829, 2.6079229833799777, 2.603435289476319, 2.5607115864519834, 2.631360325117838, 2.695286347635669, 2.670258347795615, 2.6810183395953615, 2.7297103497843103, 2.645605737031522, 2.5905865726376773, 2.6394487494128853, 2.610422003826593, 2.5779171009714634, 2.5942311307511376, 2.6088116774794763, 2.6000379476979534, 2.5753646864788085, 2.625075800000141, 2.628992232090539, 2.6779424978031487, 2.7455520797082524, 2.771060995284783, 2.6948099843054547, 2.6946334425026714, 2.6671232158223335, 2.674510719279163, 2.6984686307263823, 2.6450526690353744, 2.6648426069843376, 2.60843743558821, 2.599108594108708, 2.6108665126594444, 2.64174056448931, 2.6519872089765255, 2.631054741305725, 2.6347012813030597, 2.675618099972688, 2.6773724032282313, 2.6202690907152664, 2.6395817307437897, 2.649686943957018, 2.6366648731340034, 2.633630283150692, 2.633245742090869, 2.622911734070544, 2.644160040985726, 2.5953164405142117, 2.620113254994769, 2.652379507955877, 2.716944030613088, 2.6681929816508934, 2.6366422099655784, 2.682517597297864, 2.64343450548098, 2.5776306188812637, 2.5858329713295443, 2.6279868101892245, 2.618487228978033, 2.5670900826334044, 2.6113009345781553, 2.5761960284073653, 2.647656195969039, 2.620047624353707, 2.665340270937438, 2.619953671916096, 2.6064983895132734, 2.6024948768204643, 2.631350846208081, 2.6223942492456906, 2.612290977750532, 2.6547497396521895, 2.7199055395180087, 2.6280209482882735, 2.593971914488092, 2.6152351160919904, 2.6869250310244253, 2.702198146841459, 2.7279256021933165, 2.688167018088083, 2.6255597206315944, 2.6380510520464293, 2.7127076370862864, 2.65961683579695, 2.674624598031358, 2.7040622615426875, 2.730851585773418, 2.72061655473005, 2.612189944783009, 2.6623295590868197, 2.6747673942353876, 2.6522744103015183, 2.6818056600460944, 2.7137510627467627, 2.663081389799856, 2.6623057471652816, 2.68599109873718, 2.731725959780852, 2.720014657400082, 2.740182226490403, 2.7123438638968915, 2.6606843243317346, 2.702822937941975, 2.6670259294642698, 2.6401364424972265, 2.7000782568391126, 2.671276064813414, 2.6726487288412972, 2.732702431487621, 2.708921438739879, 2.6930473296347994, 2.6394250512993493, 2.5934104191609597, 2.585492569581838, 2.65735111562338, 2.6408378120659406, 2.7218318441850684, 2.7210522918854316, 2.779435075529329, 2.7382900502299607, 2.733358376213128, 2.650404891794433, 2.6303834130062587, 2.6388162374662434, 2.61745959730848, 2.668536875041144, 2.6575716083364607, 2.650364484635038, 2.685134284073367, 2.659694410275497, 2.6760479396155, 2.7292566045982047, 2.7293865081037856, 2.669858163977469, 2.69463120649075, 2.671878048264544, 2.6213781527043296, 2.640595630609984, 2.659850367914404, 2.6590495884442236, 2.5973755102070295, 2.6315791825535637, 2.5665139036900855, 2.629330282477638, 2.655308886738872, 2.6251161590133734, 2.7003357438477686, 2.6510100630605384, 2.66132665194866, 2.6090599920066664, 2.590672398198942, 2.5707485741264064, 2.609728411958388, 2.592183862240771, 2.6225963833863988, 2.5761861566409623, 2.6318028178279453, 2.6795760978681376, 2.6900288165144453, 2.6172779749342974, 2.622315860623666, 2.600386205124204, 2.593793039099297, 2.557262446826509, 2.652010948652226, 2.637734981040178, 2.6400264598855254, 2.637126080289124, 2.677825257339033, 2.6361629346492665, 2.622393676143513, 2.5915043782254927, 2.6259280741480167, 2.5850104903312863, 2.6172755159268455, 2.620959811072175, 2.5965039010493327, 2.59623359665483, 2.578608144326391, 2.6169919168749294, 2.6952077175930405, 2.671967052024387, 2.68062864450609, 2.691972205860162, 2.7358151259979224, 2.6637855999021047, 2.6785674571022136, 2.610871873215439, 2.57937570702474, 2.6492275608796887, 2.6310918075368734, 2.5850771446875824, 2.541872338227396, 2.5774486374751664, 2.6311400558602576, 2.651165806432653, 2.6253355262254723, 2.725444311151712, 2.7532548774218832, 2.7187439365947226, 2.660492044663353, 2.6032305626916696, 2.610334930202196, 2.5925948578180193, 2.577671800219603, 2.6027506096834303, 2.6156382556714144, 2.64230689967138, 2.6250221269774876, 2.618278427598457, 2.654217562415085, 2.6553851395780517, 2.683735788555808, 2.7243962249366396, 2.689634003252107, 2.6320620826306893, 2.6429055051055492, 2.707275387689959, 2.656529735157877, 2.7156154895577584, 2.6711408407905375, 2.621384366598308, 2.681652895608467, 2.690521050593178, 2.6817464835941847, 2.6690132412207577, 2.674619092908478, 2.708833236297541, 2.717105896932937, 2.6483287916377525], "acc": 0.88, "dt": 0.006344338228396545, "binder_o2": 0.6658092935306903}, {"N": 16, "at": 3.6, "kappa": 0.0, "start": "cold", "mean": [1.3773363322000007, 1.1559026860633752, 1.1117138970010705, 0.6312248026962547, 0.8702393251950491], "err": [0.07557586282445564, 0.06502279368309581, 0.057330111180160744, 0.0014785733985872344, 0.04944481961653252], "cov": [[0.06304910977683424, 0.054552422343776864, 0.04834281939450919, 0.0006989446282494655, 0.041210380943587296], [0.054552422343776864, 0.047555492782948454, 0.04231461571104385, 0.0005888362177784891, 0.03563786398027398], [0.04834281939450919, 0.04231461571104385, 0.03783969509351747, 0.0005252692021602306, 0.0316114217794761], [0.0006989446282494655, 0.0005888362177784891, 0.0005252692021602306, 0.0022066877027742604, 0.003363698438455258], [0.041210380943587296, 0.03563786398027398, 0.0316114217794761, 0.003363698438455258, 0.03143961840804646]], "corr": [[1.0, 0.9962634947768366, 0.9897344374379975, 0.0592560713511682, 0.9256110199869875], [0.9962634947768366, 1.0, 0.9975076701657336, 0.05748092309295861, 0.9216641385270404], [0.9897344374379975, 0.9975076701657336, 1.0, 0.057482769780131664, 0.9164981279151917], [0.0592560713511682, 0.05748092309295861, 0.057482769780131664, 1.0, 0.40383874452159646], [0.9256110199869875, 0.9216641385270404, 0.9164981279151917, 0.40383874452159646, 1.0]], "lead_ew": 3.902723966292193, "lead_ew_err": 0.16381245182745346, "lead_ev": [-0.5003273281730051, -0.5007821862557976, -0.4992958456490834, -0.09816833034859047, -0.48985345160186633], "lead_ev_err": [0.004059935274305153, 0.005552257281748475, 0.0026477437243852243, 0.01928693572672148, 0.016743466385228722], "nnc": 0.002351361190377695, "o1_series": [0.9880756273354219, 1.0026361437356928, 1.0439022068636592, 1.0061596002937618, 1.1332002950437805, 1.0449016221119467, 1.1284925464343163, 1.252772435719808, 1.23917954478354, 1.324669145343837, 1.3334890217070656, 1.276522171489616, 1.2999723510867083, 1.3003038232508455, 1.3047290467103196, 1.2974718772591198, 1.2836997977389926, 1.3175914969173488, 1.2194520979852959, 1.2708929102849333, 1.2462071283844327, 1.292294204352787, 1.321638035556647, 1.2969035177493682, 1.2697803851106262, 1.2721839264273995, 1.3038337769642507, 1.2382192553589184, 1.3411302607266158, 1.3178487456668666, 1.2741959038390196, 1.2891068957126715, 1.272594963171615, 1.2330644352327162, 1.296345633650199, 1.2990249701608443, 1.3070442305421714, 1.246468399239923, 1.3354582828868224, 1.3260136305572194, 1.3106310025194894, 1.2142486028810542, 1.2935564125933436, 1.2671485220679157, 1.2527509816215807, 1.2549805061314534, 1.2561233251177555, 1.2356689985670841, 1.2461862333834004, 1.2955889558544398, 1.2890439389846324, 1.2894004867474211, 1.271311722715207, 1.2060313473279374, 1.236809596039253, 1.2718765161998369, 1.3001458561110242, 1.3365205613794462, 1.3028757306804255, 1.279835713425292, 1.320164512665668, 1.3293386039698531, 1.2395813126378463, 1.291139394474695, 1.264810036981006, 1.2464865744798292, 1.3229347537460165, 1.2509525540494673, 1.2558083795872608, 1.256000956600612, 1.2566663344364948, 1.2419658140265808, 1.232781170599546, 1.297531467989609, 1.2929851260107084, 1.2630938136422662, 1.2387229018243937, 1.2486259158368516, 1.30107076559203, 1.2310815024198956, 1.2598719461110097, 1.326369969445965, 1.2756875220016577, 1.3044734286494912, 1.2859986711674523, 1.245341309600235, 1.261429859666211, 1.2108419225998412, 1.298826637161067, 1.2060130634412194, 1.2614452613015188, 1.18477209015836, 1.2308623343266387, 1.3003121106939535, 1.1624607298748115, 1.2762931895947403, 1.2519874470218606, 1.2583058790969717, 1.2170924671573249, 1.224529376720549, 1.2831225384615763, 1.2819894357043373, 1.2957634807058693, 1.313671882721421, 1.2727842512828338, 1.2909645410760922, 1.2813517038829634, 1.2514667039889709, 1.3271419058256866, 1.275545618028268, 1.3251909959106016, 1.2935378940872768, 1.2489343769727064, 1.2644913227421806, 1.2233205908001155, 1.2372240767739973, 1.2750685058692617, 1.2590780996989905, 1.3142210625042203, 1.3155886967205233, 1.3080224511983007, 1.2367000683878233, 1.3011138268881919, 1.3081018857281408, 1.260446740780959, 1.23732047751407, 1.2620617628176352, 1.2937606323507826, 1.283257194646985, 1.2815150691900639, 1.3209501130463195, 1.2718459475870483, 1.2322807093883221, 1.3049498497298884, 1.2946967647099812, 1.3477378393345454, 1.3044890023428175, 1.290989978018434, 1.2709368878213305, 1.3436679611508144, 1.266797932775713, 1.3077213329358326, 1.298718313330902, 1.312714513807531, 1.3551237784438708, 1.281558034137972, 1.3229254160080521, 1.319304631952222, 1.3109841619005094, 1.2050525103247955, 1.2901347570281314, 1.267608363158708, 1.3070499161917268, 1.3408499433829855, 1.307331224963073, 1.340085685530854, 1.3201762507454937, 1.3437564187053184, 1.3921538346989561, 1.3525591821539842, 1.329290463356786, 1.3234741021054568, 1.257848111846804, 1.3219513957336408, 1.271164056060525, 1.3264263732107118, 1.2724076311346777, 1.2791895202301256, 1.2810832406869477, 1.2870854050895482, 1.2857718755906218, 1.3157605695924208, 1.3735094165905193, 1.279798283873257, 1.3096699960563098, 1.2855559238733045, 1.2624413282059548, 1.3416763758460077, 1.3167925335580075, 1.3013620896346911, 1.3016405430553175, 1.2793044407649665, 1.2635320229580747, 1.319856304200711, 1.3174490980450764, 1.3650667296099104, 1.3550739587223517, 1.306443044184526, 1.257099351591749, 1.2822032598347186, 1.256976809803849, 1.3203290203140758, 1.2732666724194182, 1.2624935939790087, 1.3188562286571277, 1.229263513062269, 1.254242257478348, 1.2768749006307543, 1.220211729683085, 1.205780854601849, 1.3114027802030672, 1.286019566865177, 1.3173470597071884, 1.327739629926048, 1.2962907280791027, 1.255199819422569, 1.2929858919352033, 1.3102483623796182, 1.315615140817071, 1.241915451152979, 1.2935930515759013, 1.303185810786501, 1.2396011953138857, 1.2582327260012405, 1.2846269649319932, 1.2747701654703514, 1.2686889052255992, 1.297131556051022, 1.2706946949592854, 1.3074443773249995, 1.3122519787063442, 1.3600173009764052, 1.287256011107285, 1.2766682955691597, 1.2951747508485048, 1.3747228524630881, 1.3185551387445096, 1.314493148349357, 1.2476740652021823, 1.2320135917399477, 1.2881011578744037, 1.2631118546889986, 1.297235678310391, 1.34595990135587, 1.28635688584469, 1.2656942971095004, 1.3310480761095742, 1.2441601648778318, 1.2718743767664287, 1.2752277599913056, 1.2212764224706465, 1.3106731980684347, 1.2580841664727855, 1.2701458570968631, 1.3449447990585681, 1.2832737676128831, 1.3306743048066498, 1.3059445979558413, 1.3199592751297664, 1.2944546551531197, 1.3323107653170012, 1.2969962548284055, 1.2962478059718303, 1.311303692743258, 1.3029579480117022, 1.2756585292350482, 1.335203761123503, 1.3244583277607824, 1.3616288415371285, 1.564961181559845, 1.6450757199002026, 1.693805506455862, 1.9664717193089143, 2.04589920231163, 2.053027273540703, 2.0061683754321815, 2.0092019417344913, 1.9454093100775591, 2.0263100377206547, 2.0374022788764745, 1.9541607593289179, 2.0190175663469683, 2.017164975293163, 2.077760510302725, 1.93065399686669, 1.9988105098462627, 2.0063727109345697, 2.0420667515090587, 2.0037339953250175, 2.015691710753335, 2.0437892909996602, 2.0148946007840545, 2.1063523049337145, 2.04774543351777, 2.0407879268141587, 2.0260079258032846, 1.9501682667281335, 1.9844879442069303, 1.9877840994222196, 2.012575476199849, 1.9731045830674385, 1.9952332454211457, 2.005549378061087, 2.0070600559069636, 1.978746952048811, 1.997367886722812, 2.0854195489749965, 1.9435928204508643, 2.0579094177808654, 2.071924246876359], "acc": 0.8004166666666667, "dt": 0.012, "binder_o2": 0.604251572517159}, {"N": 16, "at": 3.6, "kappa": 0.0, "start": "sphere", "mean": [3.026768658887818, 2.631272002671578, 2.414851299786731, 0.6321232744560839, 1.9129636630978006], "err": [0.003989065311829139, 0.005284020738207923, 0.005997642659254868, 0.0038591798414526553, 0.012627533373596655], "cov": [[0.00202870043354903, 0.002661240394403373, 0.0030815288093485925, -0.0001872577467154028, 0.0007184796966693954], [0.002661240394403373, 0.0034955297809327146, 0.0040446128060476335, -0.0002438616480889996, 0.0009478106004245024], [0.0030815288093485925, 0.0040446128060476335, 0.004739092499385543, -0.00026319483031635876, 0.0011545453955383149], [-0.0001872577467154028, -0.0002438616480889996, -0.00026319483031635876, 0.00239103967022418, 0.0071152474544658555], [0.0007184796966693954, 0.0009478106004245024, 0.0011545453955383149, 0.0071152474544658555, 0.022008704709184198]], "corr": [[1.0, 0.999352360468482, 0.9938244535248095, -0.08502319901529845, 0.10752471429482537], [0.999352360468482, 1.0, 0.9937401949002017, -0.08435165548512272, 0.10806070996555242], [0.9938244535248095, 0.9937401949002017, 1.0, -0.07818732788542442, 0.11304885788304274], [-0.08502319901529845, -0.08435165548512272, -0.07818732788542442, 1.0, 0.9808427267781019], [0.10752471429482537, 0.10806070996555242, 0.11304885788304274, 0.9808427267781019, 1.0]], "lead_ew": 3.010839430645363, "lead_ew_err": 0.0204700304285221, "lead_ev": [-0.5756171450606369, -0.5756076471143179, -0.5746109473649887, 0.03276274871798987, -0.07803589148919121], "lead_ev_err": [0.005550607366370272, 0.005511678309344492, 0.0053896459230149095, 0.07767056006629364, 0.11248824179836263], "nnc": 0.0010294710529583691, "o1_series": [3.00814848727895, 3.031359664891115, 3.0438431953677196, 3.0718425781553953, 3.076250500581578, 3.045973140953368, 3.0455128597255534, 3.05363970382236, 3.0172713735668495, 3.001152989707368, 3.048414892844659, 3.0838534701954576, 3.0608912047460413, 3.0597871754600545, 3.0488804916959973, 3.045217299663869, 2.9960818030453815, 3.021410479342154, 3.0792030536330266, 3.077994358814143, 3.033466999252223, 2.9835668456983813, 3.036577825803678, 3.0322645605789225, 3.09283937913891, 3.077913766405671, 3.0989859553512886, 2.980444979977912, 2.964047608641519, 2.9746150882137905, 3.0413682173138925, 3.067492277139302, 3.053296064572641, 3.0955595218707828, 3.0482550669605497, 3.047839426039821, 3.0192906405559308, 3.01447517798134, 3.075310234251392, 3.064651767053053, 3.059481886460497, 3.0625705083819943, 3.006826501886528, 3.012598104629766, 3.064289968961446, 3.0778148762110096, 3.0888422487110425, 2.9495650816532093, 2.9366089377139986, 2.9796356381197007, 3.0149211733629366, 3.0358995442047227, 3.0594897527307037, 3.048075016446512, 2.992729650941878, 2.964834210965072, 2.9981447947228084, 3.0162082048084393, 2.9529904845659845, 3.0338608295680034, 3.0531986107370317, 3.015670373279009, 3.117337719946125, 3.0147525241351154, 3.009238097738262, 2.9968875921444447, 3.0460682485398465, 3.0517624936328263, 3.0379634028597415, 3.072148112329849, 3.0450412971288117, 3.029214894785367, 3.058729053827269, 3.0304802222260037, 2.9627614161925067, 2.9296406719577943, 2.967127199690431, 3.0194309518608193, 3.003143416617138, 3.0308450399350146, 3.036753273703514, 3.080879679220449, 3.041419190765958, 3.0780235704762227, 3.043641369918509, 3.0319246883582345, 3.0064837348504456, 2.958479676341388, 3.0035449233936036, 3.024749975496767, 3.031993133001513, 3.026853831509278, 3.005310686912325, 3.0861676827510847, 3.023753313833121, 3.0213895661682617, 3.0106476130921767, 2.9986385207683, 2.9715100361678326, 3.011005655199399, 2.97345186572639, 2.966272503124613, 2.8993002426398036, 2.9172021616509833, 3.0151598352581375, 3.033493355702905, 3.000831436754604, 3.112821024350441, 3.0759949067952723, 3.058566179308579, 3.1162348357806744, 3.089243396633198, 3.1266793430222855, 3.147941631940462, 3.0644453490716574, 3.0404819532038267, 3.0179304644118297, 3.0273934461155214, 3.0473251486541866, 3.051480243730084, 3.0273021990303643, 3.0830468423722333, 3.094741663825432, 3.094568364001277, 3.032627071794699, 3.0332257907088076, 3.010383927896636, 3.0395814803190233, 3.0051976768609374, 2.9323646663824885, 2.998268194160304, 2.994378293747162, 2.95746626672848, 3.0634346004847757, 3.0542307844909002, 3.0707299883376376, 3.1186168655434745, 3.082257628663685, 3.0281350652634114, 3.02217894792229, 3.043215863212074, 3.055577359499515, 3.0416926377704327, 2.9982819521416157, 2.955976840610461, 3.003304318530316, 2.981095900301259, 3.018584624767372, 2.943285332547241, 2.987872379969149, 2.968607024619306, 3.0829709563722587, 3.043611137961093, 2.963276805713813, 2.9960415525863064, 3.049522376921324, 2.996236274062369, 2.9911091799711347, 3.0640904810831597, 3.0423285881685787, 3.0870536700181184, 3.0925641827275427, 3.081547444328897, 3.046890886952796, 3.039332905268408, 3.0264318743842917, 3.081413153502808, 2.9259760637515235, 2.9500095347687845, 3.046248217188628, 3.055925625381753, 2.981370008062897, 3.0264429780075113, 2.9959541624767776, 2.9607132185368776, 3.013765211784931, 2.989276640643188, 3.039329796342514, 3.067161669157434, 3.072589711271845, 3.024961991055085, 2.9808779493564046, 2.946550514537471, 3.0066806828624317, 3.0127426820000816, 3.027091334727699, 3.079290765932198, 3.058803068114714, 3.08538401132489, 3.020805865351477, 3.081502260519521, 2.979805744716474, 2.9665156062356175, 2.952247398288808, 2.95259944973102, 2.9946970512436693, 2.9606043604838885, 2.9696048307160305, 3.0009172727674036, 3.0750410047911347, 3.09023581993065, 2.988762587495125, 3.04069073578799, 3.041388876266878, 2.966546303582197, 3.0191013193451925, 3.0500074319403816, 3.0026539273101713, 2.9936888019118935, 3.0057429841578713, 2.9727876314895747, 2.9989165512648612, 3.072238592046155, 3.047413638946495, 3.1026443185688057, 3.036581797786247, 3.046699328877223, 3.075337268480794, 2.995655998940067, 3.0180291590673205, 3.023084258059038, 2.9916444244546163, 2.9728299388459427, 3.027467674945777, 2.972169834672374, 2.9485703474635625, 3.0465953610309655, 3.053707351057014, 3.094041545163088, 3.0988525333460792, 3.046312728808071, 2.9084244050562127, 2.9750746783782103, 2.9900335338206654, 3.0348774108999317, 3.0121752732103864, 3.018918199687377, 2.990513410970318, 3.0215344678156884, 3.049626651404637, 3.0725912209197492, 3.030084744817457, 2.9836096159391405, 2.98544286459439, 2.900595826950687, 2.934391570848813, 3.013939634740269, 3.029424874063207, 2.9964369210000363, 2.986032597307112, 2.9855548410233146, 3.0371908337246794, 2.984739288030396, 2.953706884731748, 2.962481908259641, 3.0025828413048634, 2.9520936334537624, 3.0766381409129675, 2.983882587493308, 2.981806244118715, 2.932506230274334, 2.985718553714527, 3.006928326600667, 3.0417105735800636, 2.957545282849936, 3.016649769944317, 3.0576993655543863, 3.034390886047291, 3.015816643559038, 3.045393561967929, 3.057086409498373, 3.050331947925625, 3.0591090036437496, 3.013498137910789, 3.0819901853805423, 3.0821055894900544, 3.017700119310538, 3.1015084779323807, 3.0878478724407032, 3.081526765235024, 3.155450661844384, 3.0425022750277515, 3.0367144647886946, 3.047275184868158, 3.0281288604778904, 3.051902995182431, 3.0230589485485804, 3.0239132322716067, 3.034306037863071, 3.058792106619159, 3.0454240043540355, 3.000840937217882, 2.9756599477482295, 2.9771675138820317, 2.971522481265221, 3.029552881990747, 2.997452417337752, 3.0555290340081633, 2.9762764368297647, 3.020739254449579], "acc": 0.8629166666666667, "dt": 0.006344338228396545, "binder_o2": 0.665995185347652}]

==> scan_data.csv <==
N,alphat,kappa,start,o1,o2,o3,o4,o5,e1,e2,e3,e4,e5,nnc,lam_max_cov,binder_o2,acc,stationary
8,1.6,1.5,cold,0.296315,0.07238,0.201343,0.520326,0.149369,0.002065,0.000979,0.001323,0.003187,0.000928,0.03647134,0.468,0.5289,0.994,1
8,1.6,1.5,sphere,0.296111,0.072128,0.20128,0.521913,0.149674,0.001851,0.000894,0.00135,0.003248,0.00107,0.03643673,0.513,0.5326,0.993,1
8,1.8,1.5,cold,0.307694,0.086875,0.215107,0.516463,0.154263,0.002519,0.001325,0.001652,0.002662,0.000971,0.03609632,0.487,0.5533,0.991,1
8,1.8,1.5,sphere,0.308841,0.087045,0.21684,0.513285,0.153378,0.001457,0.001248,0.001427,0.00221,0.000865,0.0360975,0.494,0.5442,0.992,1
8,2.0,1.5,cold,0.321528,0.105256,0.233721,0.511455,0.158829,0.002502,0.001376,0.001439,0.00228,0.001208,0.03597464,0.466,0.5556,0.99,1
8,2.0,1.5,sphere,0.320998,0.105088,0.233519,0.507617,0.157859,0.002911,0.001902,0.001868,0.002187,0.001573,0.03605301,0.434,0.5529,0.989,1
8,2.2,1.5,cold,0.334651,0.125493,0.253764,0.503117,0.163011,0.003825,0.00226,0.002539,0.002555,0.001743,0.03606323,0.442,0.5645,0.994,1
8,2.2,1.5,sphere,0.348086,0.134709,0.262329,0.506187,0.170024,0.002827,0.002107,0.001791,0.002192,0.001083,0.03453227,0.477,0.5691,0.991,1
8,2.4,1.5,cold,0.396667,0.179203,0.303622,0.495109,0.186892,0.015528,0.0088,0.008056,0.006155,0.005301,0.03149406,0.832,0.4842,0.664,1
8,2.4,1.5,sphere,0.740951,0.438896,0.519476,0.42592,0.296078,0.069133,0.055083,0.04608,0.018402,0.020381,0.01745543,7.471,0.5119,0.46,0
8,2.6,1.5,cold,1.248548,0.951184,0.992582,0.317929,0.391727,0.009583,0.00878,0.011257,0.002462,0.004781,0.00993808,2.462,0.648,0.791,1
8,2.6,1.5,sphere,1.214866,0.917783,0.954019,0.321683,0.385595,0.009435,0.01106,0.011269,0.002753,0.002142,0.01009789,2.928,0.6415,0.985,1
8,2.8,1.5,cold,1.579479,1.379628,1.466989,0.268873,0.420124,0.016362,0.022856,0.028704,0.008846,0.011192,0.00916891,3.748,0.6536,0.728,1
8,2.8,1.5,sphere,1.55083,1.340959,1.423432,0.277803,0.427213,0.010567,0.013669,0.015481,0.002443,0.002239,0.00923016,3.696,0.6524,0.906,1
8,3.0,1.5,cold,1.877133,1.798744,1.992527,0.245703,0.458411,0.004362,0.00626,0.00847,0.001674,0.0026,0.0088221,4.23,0.6581,0.979,1
8,3.0,1.5,sphere,1.878685,1.80065,1.991222,0.246853,0.460782,0.00764,0.010805,0.012903,0.002342,0.004117,0.00880219,3.956,0.6587,0.849,1
8,3.2,1.5,cold,2.214415,2.316097,2.689182,0.218882,0.48276,0.004571,0.007237,0.009741,0.001508,0.002991,0.00855857,4.689,0.6613,0.959,1
8,3.2,1.5,sphere,2.212026,2.312786,2.685882,0.221579,0.488273,0.005739,0.00927,0.012763,0.001202,0.002491,0.00856594,4.803,0.6612,0.965,1
8,3.4,1.5,cold,2.568198,2.903518,3.547791,0.199855,0.511216,0.004288,0.0074,0.010945,0.001343,0.002852,0.0083955,6.449,0.6623,0.947,1
8,3.4,1.5,sphere,2.562062,2.891179,3.530086,0.19871,0.507571,0.005314,0.009121,0.013225,0.001026,0.002374,0.00839508,5.513,0.6629,0.951,1
8,3.6,1.5,cold,2.923141,3.533396,4.538247,0.179089,0.522404,0.00291,0.00531,0.008394,0.000903,0.002681,0.00829228,6.666,0.6639,0.933,1
8,3.6,1.5,sphere,2.929923,3.544819,4.557162,0.180088,0.526229,0.003922,0.00722,0.01161,0.000892,0.002877,0.00828742,7.625,0.6635,0.943,1
12,1.6,1.5,cold,0.200441,0.040894,0.132346,0.54963,0.107892,0.001001,0.000342,0.000598,0.001736,0.000613,0.0230434,0.505,0.5879,0.986,1
12,1.6,1.5,sphere,0.20165,0.04132,0.132631,0.549015,0.10847,0.000468,0.000344,0.000409,0.001755,0.000331,0.02284935,0.485,0.5893,0.985,1
12,1.8,1.5,cold,0.205123,0.048901,0.138803,0.547065,0.110171,0.000589,0.000174,0.000278,0.001903,0.000234,0.02306746,0.445,0.6042,0.986,1
12,1.8,1.5,sphere,0.205061,0.048641,0.138308,0.548931,0.110272,0.001179,0.000432,0.000611,0.002208,0.0008,0.02304613,0.511,0.6007,0.984,1
12,2.0,1.5,cold,0.211059,0.056012,0.14503,0.550155,0.113511,0.000908,0.000699,0.000715,0.001619,0.000738,0.02280319,0.51,0.6141,0.981,1
12,2.0,1.5,sphere,0.210399,0.055969,0.14493,0.546857,0.112749,0.000835,0.000485,0.000468,0.001593,0.000446,0.02294118,0.504,0.6098,0.981,1
12,2.2,1.5,cold,0.21946,0.066315,0.154393,0.54339,0.116699,0.001049,0.00052,0.000593,0.001488,0.000379,0.02243294,0.488,0.6206,0.987,1
12,2.2,1.5,sphere,0.219661,0.066391,0.154729,0.542624,0.116558,0.000757,0.000511,0.00061,0.001269,0.000418,0.02247517,0.497,0.6186,0.982,1
12,2.4,1.5,cold,0.230515,0.078367,0.16584,0.537476,0.12108,0.001633,0.000652,0.000504,0.001597,0.000853,0.02191139,0.469,0.6185,0.984,1
12,2.4,1.5,sphere,0.228595,0.076972,0.164533,0.542618,0.121036,0.00098,0.000513,0.000795,0.001367,0.00056,0.02209519,0.498,0.62,0.984,1
12,2.6,1.5,cold,0.25915,0.100373,0.187107,0.538027,0.135527,0.00437,0.002466,0.001753,0.003877,0.002637,0.01961854,0.44,0.6268,0.551,1
12,2.6,1.5,sphere,1.237623,0.781509,0.665464,0.324636,0.398445,0.008781,0.008291,0.007367,0.006036,0.00813,0.00301625,1.678,0.6581,0.653,1
12,2.8,1.5,cold,0.301641,0.123861,0.210403,0.431817,0.124416,0.000365,0.000434,0.001602,0.009804,0.003235,0.01609223,0.177,0.6633,0.036,0
12,2.8,1.5,sphere,1.562181,1.115734,0.968198,0.277799,0.432249,0.008166,0.008845,0.008105,0.001067,0.00167,0.00275285,2.504,0.6601,0.763,1
12,3.0,1.5,cold,1.879373,1.477048,1.333653,0.24738,0.463457,0.006458,0.0081,0.008717,0.001951,0.002568,0.00262031,2.259,0.6633,0.755,1
12,3.0,1.5,sphere,1.888547,1.489021,1.346146,0.245973,0.46311,0.003466,0.004178,0.004236,0.001047,0.001505,0.00261938,2.403,0.6632,0.878,1
12,3.2,1.5,cold,2.230263,1.915556,1.817937,0.218937,0.487268,0.002501,0.003191,0.003261,0.000915,0.001926,0.00253684,2.683,0.6643,0.848,1
12,3.2,1.5,sphere,2.225929,1.910265,1.810759,0.219547,0.487651,0.002518,0.003295,0.003838,0.000556,0.001127,0.00253657,2.664,0.6644,0.88,1
12,3.4,1.5,cold,2.574728,2.380494,2.375443,0.198267,0.509491,0.002399,0.003216,0.003617,0.000409,0.00116,0.00248734,3.277,0.6649,0.877,1
12,3.4,1.5,sphere,2.578366,2.385552,2.38044,0.198325,0.510392,0.004011,0.005634,0.006392,0.000907,0.001899,0.00248563,3.099,0.665,0.888,1
12,3.6,1.5,cold,2.571631,2.528615,2.666197,0.20502,0.500839,0.141289,0.146745,0.149524,0.01041,0.009938,0.00289193,92.059,0.6287,0.858,0
12,3.6,1.5,sphere,2.940206,2.907715,3.049633,0.179088,0.525762,0.002631,0.003886,0.004875,0.000384,0.001012,0.00244896,3.708,0.6654,0.91,1
16,1.6,1.5,cold,0.150214,0.027276,0.097956,0.569121,0.084143,0.000591,0.000256,0.000203,0.001089,0.000342,0.01703985,0.55,0.6126,0.979,1
16,1.6,1.5,sphere,0.149931,0.026823,0.097764,0.570071,0.084227,0.000526,0.000172,0.000319,0.001637,0.00021,0.01707672,0.533,0.6097,0.98,1
16,1.8,1.5,cold,0.152722,0.031434,0.101109,0.569064,0.085508,0.000334,0.000179,0.000197,0.000796,0.000253,0.01701688,0.517,0.6245,0.975,1
16,1.8,1.5,sphere,0.152834,0.031713,0.101368,0.569951,0.085696,0.000399,0.000182,0.00025,0.000688,0.000305,0.01702814,0.504,0.6259,0.972,1
16,2.0,1.5,cold,0.154828,0.035738,0.104609,0.565715,0.086322,0.000567,0.000151,0.000334,0.001236,0.000259,0.01712677,0.5,0.6302,0.98,1
16,2.0,1.5,sphere,0.157222,0.036511,0.105536,0.565942,0.087696,0.000283,0.000235,0.000291,0.001346,0.000212,0.0167486,0.47,0.6295,0.974,1
16,2.2,1.5,cold,0.160346,0.04165,0.109394,0.567794,0.089643,0.000666,0.000312,0.000374,0.001607,0.000418,0.01670288,0.535,0.6334,0.98,1
16,2.2,1.5,sphere,0.160291,0.041737,0.109433,0.5627,0.088752,0.00053,0.000243,0.00021,0.001185,0.000251,0.01671823,0.478,0.6362,0.973,1
16,2.4,1.5,cold,0.166474,0.0479,0.115239,0.562851,0.092231,0.000451,0.000276,0.000264,0.000938,0.000228,0.0163268,0.486,0.637,0.973,1
16,2.4,1.5,sphere,0.167249,0.048723,0.116103,0.564356,0.092844,0.000469,0.000302,0.000325,0.001587,0.000341,0.01630891,0.505,0.6371,0.975,1
16,2.6,1.5,cold,0.173234,0.055679,0.122452,0.56175,0.095727,0.000765,0.000476,0.000424,0.002098,0.000528,0.01603572,0.548,0.6411,0.972,1
16,2.6,1.5,sphere,1.209287,0.657752,0.484512,0.319935,0.385182,0.007651,0.006314,0.004435,0.001898,0.001377,0.00129418,1.875,0.6594,0.865,1
16,2.8,1.5,cold,0.191321,0.068536,0.135089,0.558023,0.104523,0.002123,0.001387,0.00128,0.004403,0.001429,0.01450917,0.406,0.6481,0.346,0
16,2.8,1.5,sphere,1.540225,0.949307,0.712312,0.279157,0.428905,0.005194,0.004784,0.003943,0.001143,0.002192,0.00117241,1.696,0.6633,0.9,1
16,3.0,1.5,cold,0.255382,0.102348,0.166055,0.550506,0.135904,0.007732,0.003401,0.003594,0.000983,0.003885,0.01016693,0.26,0.653,0.129,0
16,3.0,1.5,sphere,1.877531,1.280975,1.001882,0.247215,0.463293,0.002456,0.002589,0.002306,0.000728,0.001213,0.00110992,1.418,0.665,0.868,1
16,3.2,1.5,cold,0.873848,0.599,0.551955,0.37803,0.317761,0.023792,0.020155,0.017595,0.007116,0.005516,0.00284326,3.391,0.6545,0.122,0
16,3.2,1.5,sphere,2.229948,1.660778,1.364057,0.220266,0.490338,0.004465,0.005044,0.004955,0.000803,0.00179,0.0010712,2.058,0.6653,0.834,1
16,3.4,1.5,cold,1.056592,0.78435,0.7288,0.357181,0.353217,0.008085,0.008919,0.007947,0.004683,0.002911,0.00255045,0.988,0.6636,0.193,0
16,3.4,1.5,sphere,2.585216,2.07516,1.794813,0.197913,0.51101,0.004536,0.005438,0.005851,0.0008,0.001486,0.00104876,2.483,0.6656,0.858,1
16,3.6,1.5,cold,1.338518,1.099929,1.044224,0.315544,0.383844,0.05961,0.05188,0.045232,0.009329,0.007028,0.00232536,21.809,0.6379,0.68,0
16,3.6,1.5,sphere,2.953199,2.535812,2.305796,0.178661,0.527185,0.004886,0.006297,0.006895,0.000533,0.001597,0.00103252,2.972,0.6659,0.861,1
24,1.6,1.5,cold,0.100057,0.01507,0.064551,0.587473,0.058171,0.000278,6.9e-05,0.000107,0.001062,0.000151,0.01121948,0.561,0.632,0.957,1
24,1.6,1.5,sphere,0.099689,0.015034,0.064341,0.58908,0.05822,0.000184,6.2e-05,0.000146,0.000741,0.00012,0.01126089,0.543,0.6353,0.967,1
24,1.8,1.5,cold,0.101019,0.017125,0.065646,0.590132,0.058888,0.000222,0.000117,0.000139,0.000887,0.000146,0.01119002,0.551,0.6381,0.964,1
24,1.8,1.5,sphere,0.101307,0.017103,0.065853,0.588543,0.059104,0.000229,7.9e-05,0.000119,0.001195,0.000189,0.01115927,0.571,0.6383,0.968,1
24,2.0,1.5,cold,0.102845,0.019606,0.067315,0.587548,0.059782,0.000256,0.000166,0.000114,0.001185,0.000198,0.01107198,0.543,0.6426,0.958,1
24,2.0,1.5,sphere,0.102864,0.019578,0.067277,0.587283,0.059749,0.000218,0.000104,0.000105,0.001078,0.000154,0.01106016,0.533,0.6442,0.97,1
24,2.2,1.5,cold,0.104883,0.022268,0.069445,0.587523,0.060994,0.000232,0.000139,0.00015,0.000829,0.00018,0.01098038,0.541,0.6476,0.966,1
24,2.2,1.5,sphere,0.105246,0.022443,0.069643,0.585742,0.060976,0.000455,9.7e-05,0.000198,0.001718,0.000292,0.01094003,0.557,0.6499,0.973,1
24,2.4,1.5,cold,0.107255,0.025085,0.071646,0.586071,0.062169,0.000229,7.2e-05,9.2e-05,0.000928,0.000178,0.01084096,0.54,0.6505,0.963,1
24,2.4,1.5,sphere,0.352867,0.110809,0.109422,0.511012,0.156169,0.092369,0.033336,0.014312,0.027164,0.034638,0.00609743,62.757,0.1382,0.967,0
24,2.6,1.5,cold,0.109277,0.028035,0.074201,0.585097,0.063275,0.000252,0.000125,0.000126,0.00119,0.00014,0.01081192,0.529,0.6516,0.957,1
24,2.6,1.5,sphere,1.20161,0.534646,0.321551,0.322621,0.386824,0.007864,0.005327,0.003041,0.00163,0.001511,0.00038665,1.252,0.6639,0.816,1
24,2.8,1.5,cold,0.112709,0.031655,0.077458,0.583194,0.064998,0.000394,0.000162,0.000154,0.001087,0.00018,0.0106139,0.522,0.6543,0.956,1
24,2.8,1.5,sphere,1.540583,0.777747,0.477116,0.279618,0.430175,0.006224,0.004641,0.003078,0.000952,0.001534,0.00034896,1.082,0.6654,0.881,1
24,3.0,1.5,cold,0.117733,0.036275,0.081322,0.58553,0.068088,0.000348,0.000241,0.000185,0.002443,0.000374,0.01020911,0.444,0.6572,0.74,1
24,3.0,1.5,sphere,1.891356,1.059524,0.677664,0.244107,0.46123,0.007636,0.006449,0.004775,0.00076,0.001394,0.00032883,1.362,0.6657,0.812,1
24,3.2,1.5,cold,0.126852,0.043004,0.087291,0.568332,0.070865,0.002215,0.001332,0.001106,0.00659,0.000603,0.00947202,0.743,0.6466,0.466,0
24,3.2,1.5,sphere,2.229776,1.357672,0.910823,0.219124,0.488271,0.005146,0.004662,0.00362,0.000902,0.002165,0.00031802,1.164,0.6662,0.805,1
24,3.4,1.5,cold,0.139488,0.051219,0.09423,0.58879,0.080192,0.001557,0.00057,0.000555,0.005515,0.001459,0.00843517,0.306,0.6631,0.169,0
24,3.4,1.5,sphere,2.597363,1.707399,1.206779,0.19723,0.511977,0.004798,0.004707,0.00407,0.000655,0.001303,0.00031053,1.212,0.6663,0.781,1
24,3.6,1.5,cold,0.148276,0.064154,0.105431,0.567382,0.083259,0.000586,0.000854,0.000754,0.002635,0.000227,0.00833504,0.215,0.6627,0.173,0
24,3.6,1.5,sphere,2.953285,2.070813,1.536485,0.179614,0.530188,0.003951,0.004224,0.004046,0.000597,0.001322,0.00030582,1.23,0.6664,0.831,1
16,1.6,0.0,cold,0.160066,0.029398,0.103116,0.633547,0.101314,0.000714,0.000248,0.000273,0.001429,0.000511,0.01581495,0.628,0.6146,0.973,1
16,1.6,0.0,sphere,0.159816,0.029532,0.10297,0.629446,0.100591,0.000526,0.000216,0.000275,0.001738,0.00031,0.01583872,0.611,0.6197,0.973,1
16,1.8,0.0,cold,0.162704,0.034135,0.106176,0.628954,0.102271,0.000653,0.000155,0.000295,0.001726,0.000522,0.01575667,0.606,0.6267,0.975,1
16,1.8,0.0,sphere,0.161916,0.033714,0.105675,0.629201,0.101683,0.000479,0.000254,0.000298,0.001658,0.000355,0.01582982,0.585,0.6191,0.977,1
16,2.0,0.0,cold,0.166912,0.03975,0.110677,0.63298,0.105635,0.000702,0.00019,0.000219,0.000881,0.0005,0.0156117,0.608,0.6335,0.98,1
16,2.0,0.0,sphere,0.167759,0.040122,0.110812,0.631393,0.105917,0.000706,0.000356,0.000403,0.001699,0.000502,0.01547392,0.659,0.6308,0.981,1
16,2.2,0.0,cold,0.173426,0.046523,0.116112,0.631446,0.109619,0.000814,0.000351,0.00041,0.001683,0.000646,0.01517534,0.664,0.6364,0.973,1
16,2.2,0.0,sphere,0.172013,0.045964,0.115989,0.629545,0.108367,0.000562,0.000225,0.000294,0.001559,0.000526,0.01541245,0.616,0.6324,0.969,1
16,2.4,0.0,cold,0.178385,0.052977,0.122278,0.633998,0.113117,0.000658,0.000353,0.000272,0.001416,0.00048,0.01511964,0.636,0.636,0.981,1
16,2.4,0.0,sphere,1.056893,0.534572,0.397236,0.62742,0.662881,0.006632,0.004968,0.003307,0.001547,0.004671,0.00139004,2.08,0.6584,0.858,1
16,2.6,0.0,cold,0.194156,0.065504,0.13328,0.630463,0.122394,0.001141,0.000661,0.000515,0.000952,0.000786,0.0139665,0.595,0.6338,0.975,1
16,2.6,0.0,sphere,1.368146,0.792367,0.586297,0.63345,0.866543,0.005564,0.004887,0.003983,0.002273,0.00574,0.00122316,2.422,0.662,0.848,1
16,2.8,0.0,cold,0.210774,0.079506,0.145668,0.632133,0.133144,0.00218,0.001126,0.000969,0.001364,0.001444,0.01299251,0.67,0.6261,0.976,1
16,2.8,0.0,sphere,1.676339,1.078687,0.822189,0.63082,1.057469,0.004653,0.004554,0.003827,0.001934,0.004442,0.00114253,2.582,0.6644,0.875,1
16,3.0,0.0,cold,1.867671,1.305442,1.042777,0.632081,1.180482,0.066008,0.050242,0.036773,0.002644,0.042523,0.00118513,27.338,0.6491,0.742,1
16,3.0,0.0,sphere,1.998364,1.407079,1.118749,0.634739,1.268838,0.004887,0.005235,0.004731,0.001907,0.004385,0.00109398,3.621,0.6651,0.873,1
16,3.2,0.0,cold,1.361768,0.998139,0.870227,0.63158,0.860011,0.089092,0.069967,0.054551,0.001839,0.055344,0.00190278,48.227,0.5905,0.847,0
16,3.2,0.0,sphere,2.314875,1.756674,1.461283,0.631715,1.462487,0.004351,0.004955,0.005314,0.002363,0.006897,0.00106493,4.528,0.6655,0.847,1
16,3.4,0.0,cold,1.361456,1.068221,0.979728,0.630195,0.857163,0.041841,0.034616,0.029013,0.001797,0.025769,0.00209294,13.574,0.6526,0.875,0
16,3.4,0.0,sphere,2.650315,2.15442,1.879932,0.632469,1.676744,0.005228,0.006375,0.006815,0.002315,0.007676,0.00104524,5.076,0.6658,0.88,1
16,3.6,0.0,cold,1.377336,1.155903,1.111714,0.631225,0.870239,0.075576,0.065023,0.05733,0.001479,0.049445,0.00235136,44.924,0.6043,0.8,0
16,3.6,0.0,sphere,3.026769,2.631272,2.414851,0.632123,1.912964,0.003989,0.005284,0.005998,0.003859,0.012628,0.00102947,6.263,0.666,0.863,1


==> scan_main.json <==
[{"N": 8, "at": 1.6, "kappa": 1.5, "start": "cold", "mean": [0.2963151794624351, 0.07238022308276715, 0.20134253171986105, 0.5203264306481115, 0.1493693496196085], "err": [0.002065468876213469, 0.00097902910085346, 0.0013234225685680929, 0.003186582121769847, 0.000927703910023268], "cov": [[0.001257374587949175, 0.00034983601943070646, 0.0007156612217003391, -0.0005062091146655575, 0.0004645124367602231], [0.00034983601943070646, 0.0005902195995724809, 0.00054128967117148, -0.00012726780364310077, 0.00014031447768496122], [0.0007156612217003391, 0.00054128967117148, 0.0010889344150766703, -0.0002977206306861516, 0.00027342343139383706], [-0.0005062091146655575, -0.00012726780364310077, -0.0002977206306861516, 0.00685423333054762, 0.0016528714592949087], [0.0004645124367602231, 0.00014031447768496122, 0.00027342343139383706, 0.0016528714592949087, 0.0007770580969063247]], "corr": [[1.0, 0.4060928750551389, 0.6116095868350319, -0.172432124469073, 0.46993550850007415], [0.4060928750551389, 1.0, 0.675183879478004, -0.06327502033494677, 0.20719006436693785], [0.6116095868350319, 0.675183879478004, 1.0, -0.10897543875743003, 0.29724059529189034], [-0.172432124469073, -0.06327502033494677, -0.10897543875743003, 1.0, 0.7161976526909296], [0.46993550850007415, 0.20719006436693785, 0.29724059529189034, 0.7161976526909296, 1.0]], "lead_ew": 2.373764246192173, "lead_ew_err": 0.044374020103112116, "lead_ev": [-0.5230608729084089, -0.4865800247956038, -0.555467963368924, -0.08523776732590925, -0.41693772603864515], "lead_ev_err": [0.012290687065543825, 0.01380275141906976, 0.011786495170151026, 0.057387130325904714, 0.03186174663747017], "nnc": 0.03647134219228856, "o1_series": [0.2347908918065722, 0.25702885029293976, 0.3071116028462603, 0.3021007406373891, 0.36790520088979906, 0.29863281631456196, 0.24983751192593312, 0.2611495551303548, 0.28268716832021235, 0.2430078624833769, 0.29029544288678766, 0.2462021389393641, 0.25977537590171373, 0.32238149916120185, 0.3720807754152648, 0.2950606192878473, 0.2996217821451218, 0.3137575868126617, 0.3500728717011409, 0.3484286320394819, 0.25911246054531223, 0.2757821666347915, 0.2561049482792941, 0.252137757115845, 0.25898562119316615, 0.26912672175926244, 0.26403013146672294, 0.29050631657041315, 0.3446435969443492, 0.2948935818224807, 0.2931925039149931, 0.3057218482354458, 0.3402731759018764, 0.3657905460746952, 0.28837332275331395, 0.3356174256663922, 0.3447792879507693, 0.3336375716861554, 0.29169049512336265, 0.2767207836556779, 0.3147577475332135, 0.31709434555000915, 0.30258372412169554, 0.31656420074708125, 0.2946657135722814, 0.26778265408171514, 0.3766579263797105, 0.2571017460400445, 0.2911620959018476, 0.3106528369100152, 0.295105921586451, 0.2964338753367006, 0.2596374978916483, 0.28853966536068937, 0.3100692210139958, 0.29277584036796994, 0.263974868094893, 0.2679200855702133, 0.255358607036264, 0.33452358642854496, 0.32566655994120697, 0.2525729612161378, 0.3404710924186013, 0.3830544133616456, 0.3162285419771932, 0.25902817159434555, 0.296371349891533, 0.26076512136534913, 0.26740429531847143, 0.32098914486302255, 0.2751626868449981, 0.3070444680127279, 0.366764098775644, 0.27998980327646017, 0.24739996064375072, 0.3243454299413394, 0.2890588854932666, 0.34198009076099056, 0.2995314015554362, 0.2668973885651398, 0.3561841939975173, 0.30772541960985744, 0.2527676820438798, 0.27442742268962417, 0.2803252903650737, 0.2591189530722179, 0.2560521194119152, 0.25928809599708513, 0.2683266287589352, 0.2662349231852616, 0.24311327908988167, 0.2740852837218277, 0.3045492366310435, 0.2797225264947388, 0.27187505401123907, 0.298288844678039, 0.3175497056475956, 0.32635040514697516, 0.3552707875481935, 0.25717799285021115, 0.3132133365362831, 0.3199778715829817, 0.32054566206866386, 0.29119437311336493, 0.2733030607245023, 0.28346446464027564, 0.24465037616422913, 0.3113024582706077, 0.24689302459636298, 0.31206422957002455, 0.31329715275020464, 0.26685370925277685, 0.38270682490295527, 0.32112513183421054, 0.3225525966376997, 0.2599363130462832, 0.27423853052662883, 0.3501001590827709, 0.36251525907835835, 0.3094811010628252, 0.30728942231356005, 0.2574106100833958, 0.2742354457818649, 0.349899963745814, 0.3608273210448659, 0.2778408758965719, 0.3002278907942534, 0.28147622715723264, 0.2925119451920797, 0.31197137009500353, 0.3021413411718532, 0.26759649853574985, 0.32083504972745686, 0.27756585351913304, 0.29473953067595404, 0.3089358957119739, 0.3131538003160381, 0.2620306256480684, 0.3887038616370426, 0.3069536234864838, 0.3036054637211319, 0.2806840963628642, 0.3056552476877758, 0.30548955368055764, 0.4307322069970705, 0.3295949282720414, 0.27649305829945836, 0.29631177834791145, 0.25572028130173896, 0.258667008169276, 0.25584324153464955, 0.2781978211303186, 0.3727847366593944, 0.3231190249135043, 0.32684824984335825, 0.23495032248385234, 0.2942305228233829, 0.31526933096753335, 0.3158815793491291, 0.3194459775116413, 0.3510914169493827, 0.35347937050141653, 0.27054228531617186, 0.31338556877013946, 0.333836305905294, 0.32423226503720143, 0.2377120353757325, 0.32123603910761217, 0.33252216620363967, 0.323160235111543, 0.32623062665596525, 0.29056947097812524, 0.3132531922880646, 0.3477480384822512, 0.28489453248882146, 0.3011862293290285, 0.2688324169854183, 0.22810287059800285, 0.2942090944178028, 0.27743210512840344, 0.3080990136208764, 0.25505215568343315, 0.2643349111774606, 0.25345866598821354, 0.27510335459224167, 0.2923079182520345, 0.3214211292552178, 0.2718565714728925, 0.2436664411178781, 0.26865270385460516, 0.2949736742629714, 0.3032462166501939, 0.33018413011542036, 0.30170243550198894, 0.35821871628839497, 0.2899136653909632, 0.29984311880754394, 0.3199900316192268, 0.25684032227561326, 0.29328531544636177, 0.28311988793394666, 0.3066880277331334, 0.34460151288454355, 0.2796984481900994, 0.2740491174966814, 0.28216312346230493, 0.2774179505835785, 0.24553581339964256, 0.26688701510068846, 0.27174405404158003, 0.2742870171382381, 0.29568462616665475, 0.22368881430420878, 0.34684470248275107, 0.3121404418572363, 0.2788595714535427, 0.4086405209845866, 0.34498643237886134, 0.351633631202027, 0.3483185096796766, 0.30305580768657914, 0.25688175245646244, 0.3393654269568438, 0.32086788510547914, 0.30000498117403357, 0.3018047231311245, 0.3000991478824182, 0.29382501018440216, 0.2938902024169312, 0.2800426895199637, 0.28406789256671183, 0.30692436465368006, 0.2873360512713764, 0.27964923019631305, 0.31912888280582963, 0.3271007100420433, 0.29448851709777707, 0.28329188830794255, 0.25723322286199124, 0.27501942377935196, 0.2910988075831462, 0.33082810670174717, 0.37854598049153754, 0.2757522032809818, 0.3000018414730434, 0.24104626280123587, 0.3071904253848873, 0.2649626071763293, 0.2765890336362882, 0.30092093561417416, 0.284232373850329, 0.20045481031271936, 0.32633698530252664, 0.28173464736434806, 0.2685980427113762, 0.2690376932264226, 0.3245806749009741, 0.3542084371422477, 0.27816945204226795, 0.376985731816911, 0.24009436774304815, 0.22729192008188254, 0.2574068437831565, 0.252473230634825, 0.25012290568513884, 0.34973464818720035, 0.30599423462028635, 0.2506266567100092, 0.2490758277280659, 0.27611092322983255, 0.3104780014535745, 0.3222560595953919, 0.31817375141868276, 0.310181124458049, 0.28609451711567013, 0.2736441439896693, 0.2898762654505099, 0.30255906639215047, 0.261316629594121, 0.2839348474215037, 0.3198848993415276, 0.26250482414877035, 0.30712753702903645, 0.33813902842286325, 0.35009926889088105, 0.24303051871243234, 0.24344914892454705, 0.28666623133587343, 0.3432864381352406, 0.2629119307364465, 0.2290090130846014, 0.2585842496204619, 0.25939533150728294, 0.27569657184544344, 0.3296692835525453, 0.2637006063545664, 0.28707400847278186, 0.3476576967026803, 0.3377954559060222, 0.30067677550785366], "acc": 0.9943333333333333, "dt": 0.012, "binder_o2": 0.5289473849603374}, {"N": 8, "at": 1.6, "kappa": 1.5, "start": "sphere", "mean": [0.2961112069345827, 0.07212835015812243, 0.20128012491781644, 0.5219126952817821, 0.14967387684440808], "err": [0.0018514249075762285, 0.0008940682021048713, 0.001349950659042224, 0.003248472481662264, 0.0010702002637411722], "cov": [[0.001093115479791922, 0.0003331566407025437, 0.000636040628044951, -0.0004215302452064811, 0.00042078141430534986], [0.0003331566407025437, 0.0005398727449959017, 0.0004893664996954715, -0.00013712026051810426, 0.0001336333424333944], [0.000636040628044951, 0.0004893664996954715, 0.0009835805802110447, -0.00031846734074350254, 0.00023206114286183945], [-0.0004215302452064811, -0.00013712026051810426, -0.00031846734074350254, 0.007491634689842579, 0.0018771303864996414], [0.00042078141430534986, 0.0001336333424333944, 0.00023206114286183945, 0.0018771303864996414, 0.0008235695926747813]], "corr": [[1.0, 0.43368035580894143, 0.6134043659574726, -0.14730158599498397, 0.44347932213634234], [0.43368035580894143, 1.0, 0.6715580533015252, -0.06818166965934576, 0.2004098107089366], [0.6134043659574726, 0.6715580533015252, 1.0, -0.11731988612190332, 0.2578382247074407], [-0.14730158599498397, -0.06818166965934576, -0.11731988612190332, 1.0, 0.7557114323914131], [0.44347932213634234, 0.2004098107089366, 0.2578382247074407, 0.7557114323914131, 1.0]], "lead_ew": 2.359095657569671, "lead_ew_err": 0.040947831102951866, "lead_ev": [-0.5283010659233531, -0.4957825025040298, -0.5516459330520271, -0.09401478226404471, -0.4024247497583786], "lead_ev_err": [0.01223432442136461, 0.014868742211035678, 0.01726552774908918, 0.06133306548435669, 0.04291104271138808], "nnc": 0.03643672881569706, "o1_series": [0.3392766561965259, 0.27565886974099546, 0.3070637658673844, 0.30167306651162085, 0.3135104304299654, 0.3000457234214641, 0.3198478681471151, 0.30288843017467715, 0.33402172212128756, 0.3313890668268848, 0.29458725793516793, 0.2495046778955853, 0.2866832774877396, 0.3007702629231406, 0.32542645996437003, 0.30659281567242813, 0.2879151139875056, 0.25738512737509445, 0.29167721600068686, 0.30706253590604193, 0.286474898662354, 0.30590449646744644, 0.30832725906941544, 0.24859489952607478, 0.26317731646426257, 0.3434086943635343, 0.32165528795549897, 0.3001999799619909, 0.27657242087323686, 0.3259669117410849, 0.23171927366112188, 0.3232331359965538, 0.3107357356437114, 0.34062591841012413, 0.3139341942588627, 0.30942337216369353, 0.3382980905173227, 0.30265253747990184, 0.2793801307262199, 0.2898277941405133, 0.23990782679425093, 0.31251685758689624, 0.2609882286506252, 0.2923674356805411, 0.30142424553416874, 0.2948036496662141, 0.30111936449727217, 0.23535830291031035, 0.3041152761146353, 0.3557013379849422, 0.2927447187846489, 0.268135381003182, 0.23898905974812584, 0.3511460569571946, 0.3252539464793561, 0.2651654827730613, 0.2604877611855394, 0.26392327593166365, 0.2668096856134722, 0.26412266244810007, 0.2636735195881159, 0.2502724038502672, 0.2751659483643456, 0.2944752125057313, 0.3600326837042117, 0.30860116171451635, 0.33891887401934506, 0.33019964062744983, 0.3174051006131498, 0.28218548251002595, 0.3100975061531116, 0.2983787447285004, 0.28394934966832835, 0.28216960120455103, 0.27592322000101505, 0.3385637475194717, 0.35653378875591657, 0.2796296434885023, 0.26596079197113853, 0.28558913157759147, 0.26743910181261055, 0.27264362475345305, 0.24952732934692756, 0.2766042033883605, 0.2496292925756196, 0.23413501113070856, 0.26417379644955213, 0.31531812138417215, 0.3820078353521834, 0.31337607689643715, 0.31179933060082154, 0.2464602236128315, 0.30513393202698896, 0.27558008699219194, 0.24594481981141225, 0.28535583175335877, 0.31040110131492027, 0.3277168484736991, 0.30291382124552296, 0.2783172632480656, 0.2937749426945231, 0.2701048375502559, 0.27666268793378845, 0.303381395713877, 0.306768365580408, 0.3657173188769961, 0.34937711541429106, 0.3104428451215233, 0.31542041686778444, 0.3269872913672556, 0.33750629260513904, 0.298352374286382, 0.3142030253263509, 0.3468651414103812, 0.3016682188393349, 0.24441275318200223, 0.2895695278347238, 0.3446668792965084, 0.2989764930412456, 0.2589567185880681, 0.2946544620069178, 0.3261072362805256, 0.2716210908659812, 0.27820643522169186, 0.23283274526961845, 0.30261931095383066, 0.3399569408873282, 0.3180001314370746, 0.2916968710908823, 0.3003940115992523, 0.3380649835273796, 0.2600991164789367, 0.332689632336995, 0.3110754238284602, 0.27536141629914146, 0.24888473948846984, 0.27481600894380587, 0.28947383512433883, 0.24219077850924114, 0.28619754273584785, 0.30049956584023363, 0.3132960033427212, 0.3539386969573313, 0.2826268623119526, 0.3103960927658554, 0.26812650076356065, 0.29717328367677665, 0.27713319090953137, 0.29753770764991483, 0.27726861355591453, 0.25625301337030437, 0.2687693540766156, 0.26263233701006794, 0.33457066853528833, 0.3072448124109251, 0.3261916130123806, 0.35549762040145644, 0.2861306761376402, 0.2610643567161841, 0.28461683651527403, 0.21654623482350677, 0.3100822401779645, 0.331992703586586, 0.29469757331954327, 0.3086153921875918, 0.26505317521361965, 0.30723156892551806, 0.2569416716594207, 0.3257006338621309, 0.3368591941477119, 0.31145564695021294, 0.28457522806057584, 0.326098181420183, 0.2910002366483153, 0.3285978171485415, 0.3215637660267483, 0.2776692124103638, 0.2539848967722732, 0.26336575361755143, 0.29955525927125415, 0.25976905223997265, 0.2503160298414121, 0.32169790454000147, 0.2707432586987993, 0.26961668519991433, 0.32055050713082145, 0.2718916703543515, 0.2813691392828783, 0.2886096652586677, 0.3288550238461859, 0.26573592847154254, 0.3356083723829101, 0.2856112638433621, 0.25452169063815705, 0.31851095086862447, 0.3182621854823839, 0.3067064346241334, 0.2936726258104213, 0.3027888365068093, 0.2788238769986062, 0.35369472952239883, 0.30778486182129644, 0.2848772292151853, 0.30882401569316587, 0.27169859791264084, 0.329146469410576, 0.2929721917616601, 0.2722704122054651, 0.2900062531641119, 0.26112373170570824, 0.2881638855290272, 0.24096572591186982, 0.31841423328039903, 0.29175782871529266, 0.296253602629144, 0.2567984475986923, 0.311876934505403, 0.2957700869945067, 0.29068760169072766, 0.2890576232374578, 0.3614903041536171, 0.34234162732165907, 0.24233832946164077, 0.3091919136475385, 0.3757473471740448, 0.276704479773902, 0.2140140180957742, 0.24538802734497375, 0.2628464843678515, 0.3000707333880558, 0.33415279631999095, 0.36438741351616155, 0.3163155453701364, 0.2895441786618328, 0.3575649504494158, 0.30564931096883, 0.2817092284079171, 0.2754584562362829, 0.36898996757228364, 0.3270230772004733, 0.2953280018235972, 0.34595029575613045, 0.3111221237639684, 0.2822756202010681, 0.25566777818573994, 0.29575239098589035, 0.31505357133672585, 0.2512552257893866, 0.31107926589926094, 0.2617553232380685, 0.254825262564399, 0.2855758430209122, 0.2319186342769337, 0.2796243398438856, 0.27367054503083027, 0.24416614582756094, 0.2859164273223562, 0.28412312787436983, 0.3198393537261337, 0.23859456248104718, 0.2608977229821069, 0.31955256028581713, 0.2845852376768769, 0.27963611187586895, 0.3034817377149021, 0.3073100071791135, 0.27336620220656926, 0.27166728578622407, 0.297265205230393, 0.3588288799158107, 0.27675614728632963, 0.2711726670844702, 0.25550040491988313, 0.23581608048843056, 0.272068973091668, 0.29920911144908635, 0.3209924483328783, 0.35860287457311774, 0.38637693369207493, 0.37724502921982533, 0.3193940583012749, 0.30276026169860515, 0.258899185481201, 0.3249303426188602, 0.3473226490322718, 0.27289921866387856, 0.3008582488999779, 0.2063002297234043, 0.2661639316841099, 0.3154951626760694, 0.2680186117865421, 0.29096615581539176, 0.39247399221977763, 0.3106269859653581, 0.2760107400665166, 0.27698202319774057, 0.3711714674593678, 0.3303907583289688, 0.28592302686750715, 0.30251739979580383], "acc": 0.9933333333333333, "dt": 0.012, "binder_o2": 0.5325869997282073}, {"N": 8, "at": 1.8, "kappa": 1.5, "start": "cold", "mean": [0.30769398015957033, 0.08687545393245628, 0.21510669207381533, 0.5164631557178232, 0.15426278024162002], "err": [0.0025189296241461957, 0.0013250232356717979, 0.0016524138102027325, 0.002662195903444561, 0.000971442903376714], "cov": [[0.0013151809744962565, 0.0005088278564181096, 0.0008006145721504452, -0.0005009341889489413, 0.0005096299132695532], [0.0005088278564181096, 0.000672746615898155, 0.0006424342277017234, -0.0001553464483180435, 0.00020600352138663676], [0.0008006145721504452, 0.0006424342277017234, 0.0011597648567774567, -0.00018171109213895752, 0.0003518271044918154], [-0.0005009341889489413, -0.0001553464483180435, -0.00018171109213895752, 0.007068574127400869, 0.0018457902479627022], [0.0005096299132695532, 0.00020600352138663676, 0.0003518271044918154, 0.0018457902479627022, 0.0009003006777651988]], "corr": [[1.0, 0.5409440640730085, 0.648254827138681, -0.16429411458633328, 0.4683476700751012], [0.5409440640730085, 1.0, 0.7273072856951831, -0.07123766225400466, 0.2647007030079492], [0.648254827138681, 0.7273072856951831, 1.0, -0.06346445544456143, 0.34431071107780825], [-0.16429411458633328, -0.07123766225400466, -0.06346445544456143, 1.0, 0.7316824701023847], [0.4683476700751012, 0.2647007030079492, 0.34431071107780825, 0.7316824701023847, 1.0]], "lead_ew": 2.543089723050066, "lead_ew_err": 0.06339217893529152, "lead_ev": [-0.5205208972755008, -0.5052395596582883, -0.544555991328817, -0.09350220157485531, -0.41049615523699023], "lead_ev_err": [0.01080075732355034, 0.010565253462285875, 0.011092891888721836, 0.04485201061128658, 0.026391856607910536], "nnc": 0.036096320438995584, "o1_series": [0.2962821716019013, 0.32703445935757147, 0.28590245875303955, 0.3359160694146597, 0.2769391866250962, 0.31133247451495993, 0.3336577959755346, 0.36240920648943825, 0.37972705724823985, 0.3102420979698616, 0.346896904806892, 0.27108381228908524, 0.347763116531109, 0.293244074527301, 0.3110105546127126, 0.3216815422324639, 0.3050286027386484, 0.29465182977382065, 0.3924049014976227, 0.30106337078792883, 0.27513055648107204, 0.3393548126126593, 0.3026436586610611, 0.3141254245063778, 0.3407249344697561, 0.31897671529163774, 0.27694987756168926, 0.3519416022554851, 0.35862229933299716, 0.29763642213505936, 0.36716365835752884, 0.3388532893582499, 0.3234859516324139, 0.2832835848736363, 0.34467219271045485, 0.3293206944546817, 0.43096723881597315, 0.36960041559818, 0.3008372857566357, 0.24967758140394902, 0.2741877878722587, 0.35281222218367747, 0.3312116140714381, 0.3210764310187214, 0.3216476416893021, 0.3117592480761541, 0.31050991326774435, 0.36516510804976643, 0.3482566774308512, 0.3534504942411153, 0.2638121094413065, 0.34835084443028486, 0.31026824539090825, 0.358936520267623, 0.34827332067752714, 0.23525915486699575, 0.3472341219808258, 0.30409895116371105, 0.2943287591100433, 0.3089056520045107, 0.3047005349744506, 0.2859693961263733, 0.25676902089895093, 0.2587481500569925, 0.27142685506524067, 0.3563137515432328, 0.3320422444844326, 0.36851836554797723, 0.32596569503304706, 0.2847513866884718, 0.35245492293879144, 0.30005409631874147, 0.32139593979161407, 0.3118001213115955, 0.264970714102404, 0.34377692988156183, 0.3599583779069402, 0.29213846961647527, 0.29823291593105083, 0.2881414520707398, 0.32917019078743454, 0.3148026429759724, 0.3382300945013086, 0.29688638319958943, 0.3513548157703238, 0.29576048418611134, 0.34651753160863086, 0.2900506676887038, 0.35470904132284686, 0.2852658069385814, 0.3094867302584029, 0.31449542030564764, 0.26209584377609785, 0.3024430521185647, 0.3445851025531796, 0.3273440298718914, 0.2981177487177473, 0.2945225454546312, 0.2990492192628962, 0.3213976719406278, 0.3121149967826128, 0.2777502409553135, 0.25631854352088396, 0.3298264382826154, 0.267234377655337, 0.2710904564842058, 0.3011684357515014, 0.25831102051076404, 0.2992985136096864, 0.28403763451852526, 0.3000926727035915, 0.274413973469676, 0.2805810586098799, 0.3191035976179275, 0.25492634340332465, 0.31178108575695024, 0.2987297804903644, 0.3567600930689051, 0.3988548167401258, 0.262839549597605, 0.337577689876017, 0.3678726983275367, 0.30308772805166606, 0.2770056061002866, 0.25085702838852975, 0.23820680667517843, 0.275276133997931, 0.2810834523579553, 0.27312442026615996, 0.31122706834672464, 0.29923723185024154, 0.29534637501331007, 0.28836366616693704, 0.3052400916176605, 0.23509848531630478, 0.2628648341502963, 0.30781732442082166, 0.2804448017701533, 0.29438309479877567, 0.31548513311302684, 0.3162113054283053, 0.2654008660272851, 0.3462827037613795, 0.36878485381031667, 0.30690205801787707, 0.33869454346162464, 0.3160828779774737, 0.32152907797696895, 0.2841097690964145, 0.3702033301087919, 0.36810608761612507, 0.3203079699284735, 0.2938304421952631, 0.2753801873077869, 0.3418928319987802, 0.3176788845449515, 0.3338357978457936, 0.3555344050112316, 0.39375629675803814, 0.2965298148695942, 0.3035145584100388, 0.27687727291844394, 0.32217342839528057, 0.3252513417539547, 0.3041314111022754, 0.2996799898733783, 0.2882022159125388, 0.2862154727435588, 0.3407852112281488, 0.25980139872308794, 0.300075652381401, 0.3934495783919789, 0.3408140282073036, 0.29667517249334635, 0.27265079836869255, 0.30393778176441855, 0.29316007613101347, 0.26613058022009306, 0.2793905800548702, 0.2928558200434799, 0.31570788698238306, 0.27451175862985044, 0.2944251211846491, 0.2917479867214946, 0.3164318725466228, 0.2731962781822618, 0.30487892621554213, 0.29584305624423024, 0.27973444207273723, 0.3317898716239874, 0.321525953133855, 0.36948803093395827, 0.30387294649099217, 0.3251481251649978, 0.32540164005908234, 0.33513612392289105, 0.37040902941168025, 0.31686253428571254, 0.34604296964313963, 0.3067994496367384, 0.328596145674514, 0.3081447472775737, 0.2828978506114465, 0.3274251597583271, 0.32459144176832944, 0.23805399187967777, 0.3099944873174463, 0.3094337934659752, 0.34590929031905115, 0.3524627210182353, 0.30802367331434666, 0.2635826285471098, 0.36863314130916847, 0.2955705679579994, 0.3059363292367552, 0.28334234871071723, 0.3040655384725903, 0.31631878403353386, 0.3126513615594732, 0.3227528949170233, 0.23265565978751768, 0.314611176910668, 0.2611783638791297, 0.32263065179826345, 0.3270096326725769, 0.26466645583106485, 0.3118978775099936, 0.3203488362445537, 0.30457168171734716, 0.29566519447547046, 0.34737046221816503, 0.3715240766685486, 0.3219342751027135, 0.27525714093980125, 0.32213373198889833, 0.3085557148619278, 0.34712008139158024, 0.35852583647314484, 0.303309523139465, 0.2771453781403955, 0.3089108967310621, 0.32965280351642323, 0.3258651577332672, 0.2817393395674026, 0.25262452578197264, 0.30505394098990984, 0.28654054282158153, 0.2678790100752125, 0.3002360631825661, 0.25354111692322134, 0.3159457307387815, 0.29944595776121435, 0.30131581968517884, 0.29144807209988577, 0.2566468188461864, 0.32906076581978155, 0.2941708167850639, 0.26744468841991514, 0.3009780638115298, 0.37685291936222076, 0.37423242782766675, 0.3226786259188045, 0.30740881282402915, 0.2888026347487687, 0.28856066584815265, 0.3103272932723051, 0.268202660417888, 0.2870508475273507, 0.2969220474895681, 0.3411566902646833, 0.3164733863781752, 0.302750756167608, 0.25340490571083046, 0.25994739098151365, 0.32370353652612005, 0.3149258054066153, 0.308932896608715, 0.27728940170213623, 0.3017295868814468, 0.3594446840507164, 0.30495544507142136, 0.3321119636123804, 0.3041663545287825, 0.3670990873789917, 0.2642634392571612, 0.27019470968117854, 0.36735152615470146, 0.34546852652946997, 0.30673759178185894, 0.3498552097732349, 0.3483289187259938, 0.24668627784816116, 0.2551689061950019, 0.24355093775816677, 0.26935385257053157, 0.3029017677287292, 0.25586663409600274, 0.27346147096930656, 0.284040938144873, 0.2681856099499394], "acc": 0.9906666666666667, "dt": 0.012, "binder_o2": 0.5532571452444387}, {"N": 8, "at": 1.8, "kappa": 1.5, "start": "sphere", "mean": [0.30884116542911766, 0.08704472656514332, 0.21683979587410734, 0.5132853452907837, 0.1533775364933941], "err": [0.001457112059347934, 0.0012475963610641145, 0.0014266775178511844, 0.002209694351571074, 0.0008649220080568182], "cov": [[0.0012925747847048134, 0.0004965548485661427, 0.0007997087886657128, -0.0003657792131118316, 0.0005185939436109261], [0.0004965548485661427, 0.0007301652814432169, 0.0006823672211031012, -0.00010067436277255702, 0.00021478496066608003], [0.0007997087886657128, 0.0006823672211031012, 0.001228347837498446, -0.00012089240727489786, 0.0003524350882784071], [-0.0003657792131118316, -0.00010067436277255702, -0.00012089240727489786, 0.007160307681773084, 0.0019244414452531007], [0.0005185939436109261, 0.00021478496066608003, 0.0003524350882784071, 0.0019244414452531007, 0.0009156903159361123]], "corr": [[1.0, 0.5111269702748155, 0.6346632426347657, -0.12023345837286305, 0.4766781993964051], [0.5111269702748155, 1.0, 0.7205214000109401, -0.04402936861360259, 0.2626751376701998], [0.6346632426347657, 0.7205214000109401, 1.0, -0.04076359710487986, 0.3323105633229551], [-0.12023345837286305, -0.04402936861360259, -0.04076359710487986, 1.0, 0.7515615414928635], [0.4766781993964051, 0.2626751376701998, 0.3323105633229551, 0.7515615414928635, 1.0]], "lead_ew": 2.527285083416835, "lead_ew_err": 0.04339568453254126, "lead_ev": [-0.5114829458358052, -0.4940781731691144, -0.5357779384471844, -0.14373387335494517, -0.43191958654437873], "lead_ev_err": [0.007197462404146945, 0.010853903752261045, 0.003965881865445129, 0.02875262271296037, 0.014698630993197131], "nnc": 0.03609750384824738, "o1_series": [0.284139882192585, 0.3206989250232896, 0.3909008262107918, 0.3176949405033709, 0.23250665632476433, 0.2988943670215287, 0.3480857663348324, 0.3112427941985881, 0.29991314516830475, 0.3407885436705921, 0.3507010846236313, 0.26634717222457954, 0.2667400575789102, 0.31745846512262277, 0.2707749937497191, 0.2865038214283666, 0.3026025759289972, 0.30646742634466495, 0.26305045428369467, 0.31103012711397315, 0.30029956132486824, 0.26197776547354723, 0.30876111336564704, 0.2811587399341721, 0.3746819737889229, 0.32336701423836706, 0.32206381121385314, 0.35328443134608173, 0.33500349881523483, 0.3325681424229716, 0.33700545661841597, 0.26511580570233756, 0.2840913944361376, 0.3368583778602519, 0.35713592055918836, 0.307269363037174, 0.2434219717467591, 0.2448912788872253, 0.3163691271122728, 0.36373202867156385, 0.33312367010991356, 0.33467416281941564, 0.36843131938699114, 0.33581203823311523, 0.33562629820554246, 0.2844592120787686, 0.2571370912748553, 0.29143135997873376, 0.3098534905910782, 0.334455685344586, 0.2989157796231391, 0.3328201753855063, 0.3993035006357629, 0.3816986611500272, 0.34547681684608916, 0.3341164042073318, 0.3023441149306231, 0.2524923275710257, 0.32388419702545135, 0.2598620411578036, 0.28661789477166666, 0.28264065500972313, 0.2950800909541703, 0.29747599621068543, 0.28643911995679017, 0.296934141821685, 0.3145186217767682, 0.3351671969641799, 0.318908448101902, 0.27780168221244017, 0.2953840994341868, 0.25474047453674703, 0.28703754819523175, 0.32138876450987447, 0.3200653590410425, 0.2886214851160771, 0.3158332788825283, 0.28798864107859523, 0.30995108756236045, 0.28098630484291165, 0.3121607052738267, 0.3028930136165283, 0.39868909871826375, 0.36509778271817994, 0.35998460087030454, 0.31027019346420615, 0.30098993588927775, 0.29132376264604093, 0.2926525330140408, 0.28643951006799584, 0.33619155849418214, 0.33283680817068645, 0.26945408981989144, 0.321092819379313, 0.3028835541406324, 0.29440578649593185, 0.3063972909681235, 0.2634557996362569, 0.2586721508209223, 0.32810149865405597, 0.295953255751081, 0.26526022665428195, 0.4221946149743619, 0.33395472318283753, 0.3039910569661679, 0.2537033182722147, 0.3433714164646178, 0.28185756564331377, 0.30227039454008414, 0.2998209804729114, 0.3023615434838072, 0.24175434773131277, 0.2823967474608756, 0.31835295416271936, 0.28935818945444414, 0.32430936280163664, 0.33361107042969534, 0.3135770201470963, 0.34694388203252846, 0.2625110317505646, 0.30049650421282215, 0.2887807413115606, 0.2537996084590829, 0.27932251934574004, 0.2739424926737688, 0.3104501816790033, 0.32341584235771614, 0.3033354063836249, 0.34015727981455046, 0.3372117455752077, 0.3796207212432557, 0.32149844895295143, 0.2772011442057276, 0.3757291798249677, 0.38218362599373, 0.3718534134620145, 0.30260078182588945, 0.2982042033562918, 0.24505747440814568, 0.29092540004089207, 0.28113593497458655, 0.2873696063337259, 0.24235655707160422, 0.3337615284256631, 0.32036725512990577, 0.32481966241350113, 0.2508888327359226, 0.34058658119160934, 0.3505217403666274, 0.3144167953175654, 0.3334671888995211, 0.3045301836401373, 0.3329651901672237, 0.2758272248183291, 0.31510632580685405, 0.2943717423942196, 0.27175333287383596, 0.35822196608413814, 0.28812208550719554, 0.3210124051243131, 0.3323583874810781, 0.31129294811373787, 0.33350788398275727, 0.3818289151484596, 0.3153860616698867, 0.2687257291942701, 0.2806849752944988, 0.3585311145986539, 0.2788846582780884, 0.29223176436016096, 0.3302335894526369, 0.34093853991953293, 0.30515085860960406, 0.30558230401209774, 0.2880609842494939, 0.28690842573095054, 0.2978334498762254, 0.2697760339611768, 0.25718625754631586, 0.3471583144845368, 0.31894874243089033, 0.3797423900206264, 0.30324162618811457, 0.2583166623785308, 0.2701311245684177, 0.27537152849446106, 0.3397528744244516, 0.2893017298558319, 0.2820179108053687, 0.37523621796525497, 0.31332277444241396, 0.3157622332149269, 0.34991624769195157, 0.34869642546478785, 0.3907208568822026, 0.3195479003841136, 0.29797448092154855, 0.31350957140685287, 0.3198408057756083, 0.2680924308703047, 0.2704620126463209, 0.3106004487892958, 0.32981155452866084, 0.3055437605522175, 0.318479005015706, 0.3330105427017619, 0.30205410783188497, 0.31980899818823577, 0.3014650645111634, 0.325701872191634, 0.30087648485129886, 0.29898887483490727, 0.27809952760418055, 0.2688223936099132, 0.25994893362731913, 0.284242895742714, 0.307557655178204, 0.29233041129566695, 0.3228122352924533, 0.30660340508924566, 0.3164543081715987, 0.33185042445151675, 0.3901088396409157, 0.31312633156426517, 0.36405361036371986, 0.3519224969335182, 0.3410883618778083, 0.27115416859664654, 0.2715841074678027, 0.3364185863938004, 0.3085467094843148, 0.41555166109232794, 0.3621829359430607, 0.26842780897592944, 0.3233824618278457, 0.3095278925385343, 0.3348363313431992, 0.3132521496911812, 0.2930434473877559, 0.2565093389117291, 0.2889107772920084, 0.28009150472084005, 0.316839767580542, 0.3091111793890754, 0.3408204167246005, 0.31395753508504337, 0.3540176108594673, 0.2978662309677638, 0.27656304055417186, 0.3040798181913651, 0.30062725926221023, 0.3224817692058764, 0.3021268302836516, 0.31331889979485844, 0.30938882761437025, 0.2975135349625337, 0.28097282655358147, 0.29575976518343683, 0.34742986501390627, 0.2897178863584096, 0.2736038914206095, 0.25483171207288485, 0.3419783713567913, 0.2996738257309565, 0.29194203902536076, 0.2703925826480729, 0.34431177978189775, 0.27573759619494864, 0.25535426040248493, 0.33135863283381345, 0.23551673092090608, 0.30918539089329755, 0.3782130237735454, 0.2522954280797375, 0.24665082891919807, 0.31636665274329756, 0.24770718210527326, 0.3038480196134332, 0.36882399334187876, 0.29138763708657484, 0.3452448869202743, 0.3396009903430875, 0.318450404264797, 0.3488667175642361, 0.32150255535697186, 0.25712250364050204, 0.2805506161715315, 0.3012109335854364, 0.262659533877739, 0.3009737822596652, 0.40941277404460863, 0.4422319893916581, 0.28313589153586627, 0.3215610124430746, 0.2897363314818422, 0.2725148095309966, 0.2949988805874054, 0.3028400006110493, 0.26857341368303334, 0.30213314634959826], "acc": 0.9916666666666667, "dt": 0.012, "binder_o2": 0.5442094697199212}, {"N": 8, "at": 2.0, "kappa": 1.5, "start": "cold", "mean": [0.3215275726515431, 0.10525603462546508, 0.2337213529780302, 0.5114547912205321, 0.15882869424992238], "err": [0.002501707486661765, 0.0013755761768265034, 0.0014392219363961942, 0.0022800068688015995, 0.0012075814316213818], "cov": [[0.0016578332625493564, 0.0007737527937022579, 0.001098934218558808, -0.00037597731309051613, 0.0006816964817027398], [0.0007737527937022579, 0.0009194603849522888, 0.0009254611159788899, -0.00013970619345487494, 0.0003360149825246037], [0.001098934218558808, 0.0009254611159788899, 0.0015314505426226364, -0.00014648997665135492, 0.0004960148840702205], [-0.00037597731309051613, -0.00013970619345487494, -0.00014648997665135492, 0.006724419208926681, 0.0018497113905320925], [0.0006816964817027398, 0.0003360149825246037, 0.0004960148840702205, 0.0018497113905320925, 0.000993274966007692]], "corr": [[1.0, 0.6267080805947484, 0.6896834175040264, -0.11260659470547438, 0.5312340247000689], [0.6267080805947484, 1.0, 0.7799022567294516, -0.05618517766039088, 0.35160689776615284], [0.6896834175040264, 0.7799022567294516, 1.0, -0.04564876492188113, 0.4021688930174701], [-0.11260659470547438, -0.05618517766039088, -0.04564876492188113, 1.0, 0.7157178291093107], [0.5312340247000689, 0.35160689776615284, 0.4021688930174701, 0.7157178291093107, 1.0]], "lead_ew": 2.7378930659525302, "lead_ew_err": 0.05155850525946301, "lead_ev": [-0.5164236912802935, -0.5066830456258693, -0.52869370473088, -0.11306023010537296, -0.4292775481040047], "lead_ev_err": [0.00845853812203407, 0.00932254702167915, 0.008112421877347752, 0.03465878643945108, 0.020630179241047635], "nnc": 0.035974638812771534, "o1_series": [0.284359773022572, 0.3143335468842735, 0.36289636244087653, 0.4059309042538053, 0.2745755560773549, 0.3622770855137928, 0.3311166954051222, 0.2726804394210403, 0.3358869509408615, 0.36092183967466407, 0.32873555942257804, 0.34372068272273626, 0.33566926362450006, 0.3458270468332211, 0.2757709485996629, 0.29776812559254484, 0.32236097558057314, 0.23638555593943356, 0.31416789088745434, 0.297441746828743, 0.3098320153710189, 0.3467437280089127, 0.3549678496224467, 0.314664575718284, 0.2758072171296396, 0.34312653732258735, 0.3276082647537686, 0.2797547719430609, 0.3041308218751165, 0.28266858578148235, 0.3515960908315046, 0.32784737493735916, 0.3072558294366989, 0.3194098048389252, 0.3274815093227476, 0.28538381446491123, 0.2717579142394755, 0.32625220227559054, 0.31966244326711213, 0.30488219543366557, 0.31099522475141755, 0.33589510017804014, 0.3707610478317922, 0.3350340895891867, 0.3871152566866025, 0.32679616873667555, 0.26824873139383765, 0.2878434945728667, 0.32417962479482243, 0.3469029155346006, 0.33283160698903635, 0.27523327473954096, 0.2546503962273353, 0.36081915627741695, 0.3921409364608479, 0.29989659183377737, 0.3124975375004116, 0.25667214527004606, 0.28922477114252165, 0.33987138581135795, 0.3131824677210897, 0.2786991545887735, 0.28759354953962857, 0.3956475015692882, 0.3259090129008352, 0.31853277274714226, 0.4035546885996038, 0.3412052817373854, 0.3096141998575631, 0.30781491261393723, 0.25265389227097945, 0.20987598357265513, 0.31880044734109564, 0.26134756142757587, 0.25510622222947277, 0.3368291454422746, 0.2991784122892668, 0.29549574585345006, 0.28523998933814865, 0.33807247791073497, 0.28949368025597655, 0.3335198361271271, 0.31408299445606064, 0.32383504052061063, 0.3568926797727675, 0.3225229928616625, 0.2929506942270671, 0.30057184630634437, 0.36456745624782816, 0.3466897065405716, 0.2890264365556956, 0.35182646308304394, 0.34151056467616103, 0.32415713070176055, 0.3276720567441259, 0.3676627908580743, 0.2521080371713419, 0.31478078439697016, 0.38575673911147584, 0.26097102982836207, 0.3124724960656667, 0.2882385963699982, 0.28435489535887726, 0.37244429923569966, 0.44311428315196927, 0.36757052927246897, 0.2705085858529359, 0.325688772073852, 0.2969349717149604, 0.34929361243698254, 0.32704692269530056, 0.33098294917916804, 0.2981633542704839, 0.30549999007496675, 0.3867905337248923, 0.3957446366634775, 0.34082074171685806, 0.3117297392849936, 0.3157709946515356, 0.28423659267121826, 0.34258519086733014, 0.30547858105060754, 0.2986337816854004, 0.33523487055829526, 0.3688124853355933, 0.42242816644873316, 0.2551184727667593, 0.3565679465646199, 0.2746032211223164, 0.3364586005710256, 0.27316259798011244, 0.38078307208980205, 0.35611229377871734, 0.308344116395883, 0.3231647479308886, 0.32539949434958354, 0.44191495924841184, 0.4099258926404835, 0.32226987130972456, 0.27060935379402584, 0.294094869922776, 0.2796312370548003, 0.31481161607136887, 0.32118889846017484, 0.2804128643312628, 0.37347946588577585, 0.2841997703106393, 0.32969343459227857, 0.3561936406868378, 0.4020210989303674, 0.3069802350725649, 0.33719893496163456, 0.3257387469936334, 0.3025616725344421, 0.33678205730784405, 0.34086326353190444, 0.315787904440086, 0.3031635329210456, 0.2719559588589711, 0.3262982891995272, 0.2829026303891444, 0.25492209382727876, 0.27526833027074255, 0.30922485763435004, 0.35687536558980115, 0.3575165648138505, 0.37219066705057224, 0.36901466573906216, 0.3484991515925987, 0.28897594183619424, 0.35296196125798807, 0.2968121480464034, 0.3313799304543041, 0.3114765490531549, 0.26420904595586037, 0.3148922903633119, 0.32688300530394176, 0.2928433935006065, 0.32618191393328416, 0.32357961534781615, 0.34599365967964624, 0.32739709145646145, 0.2854269125539993, 0.4002465828470019, 0.3561574064787052, 0.34638353409970835, 0.3559168042322718, 0.28960579822675625, 0.31287436429209853, 0.34169474699256197, 0.29426486761871595, 0.310442107058032, 0.29088512235910385, 0.28883389049511954, 0.30634433156636987, 0.2794170977672874, 0.301538436097582, 0.23831624430155135, 0.3191865310629455, 0.2881509443559113, 0.3784600770653068, 0.360995868460541, 0.37665427940918983, 0.2901549115544303, 0.26842301464037566, 0.29136450254877283, 0.3073191533708157, 0.3082664827295212, 0.33902548313219616, 0.27327897762881737, 0.3072146974748709, 0.2946659442274966, 0.3440414116231722, 0.3284985361324949, 0.27165188989833966, 0.27472121986601894, 0.3103701045339645, 0.40551747616378564, 0.30902722806431193, 0.33151451348428806, 0.335409184893979, 0.3419367038237916, 0.3552426395177199, 0.36863710779904846, 0.29785273217873987, 0.27547969549379325, 0.3040916477710176, 0.3166371555742089, 0.32843305366956255, 0.28280151850438917, 0.3441635085425123, 0.2670958346828886, 0.31095987308079387, 0.32458703752307094, 0.31570818106588355, 0.32633075061442507, 0.3904918532490397, 0.4055711175510275, 0.31408812194159275, 0.21432820107402054, 0.2721054460645044, 0.31113320629478336, 0.3228111186034256, 0.3715513615946737, 0.2921117150347171, 0.32328454351488606, 0.36486281178543023, 0.3252097708264891, 0.35816138470981584, 0.3380134759726769, 0.312853847011208, 0.3038659901824537, 0.3183323390276058, 0.2758798788034986, 0.3464040526220378, 0.3967636514487322, 0.2503866969665653, 0.33092881372314525, 0.4340216830155206, 0.37858828783183246, 0.37420727391401554, 0.3094405819685897, 0.29465576032761714, 0.3511879406085292, 0.36211427723019884, 0.3559389121663641, 0.2718504534479312, 0.3537057039354109, 0.26345017732586506, 0.33442718551748674, 0.2817238923670744, 0.30460400031524854, 0.2523297959922381, 0.2993421857447751, 0.2965641250132315, 0.29098812401650276, 0.2816196186740917, 0.3303035097559631, 0.3727553079466087, 0.28385061256159777, 0.34893233027907555, 0.24787909573467173, 0.29949866200900577, 0.2766697533617561, 0.3096370969346729, 0.3302374949379233, 0.28938068631593866, 0.3039633357059632, 0.335682017189795, 0.34569983921832753, 0.302372081884093, 0.28932667149998337, 0.35049228280119904, 0.29755467750783504, 0.32582483984241456, 0.3218160313687387, 0.2914559378605103, 0.3900353662455403, 0.3255590390640297, 0.3047855302122433], "acc": 0.9903333333333333, "dt": 0.012, "binder_o2": 0.5556016421820453}, {"N": 8, "at": 2.0, "kappa": 1.5, "start": "sphere", "mean": [0.3209982240658502, 0.10508753943786707, 0.23351907637002872, 0.5076165676149554, 0.15785947054807212], "err": [0.0029105462670956633, 0.0019018718692940747, 0.0018683225564726134, 0.0021874584635753888, 0.0015729901872286506], "cov": [[0.0016375051834800363, 0.0007769006964127677, 0.001069638907239654, -0.00046507415181868815, 0.0006498574919969993], [0.0007769006964127677, 0.0009186613693822202, 0.0009063042834658035, -0.00022772427464880124, 0.00030659218977473174], [0.001069638907239654, 0.0009063042834658035, 0.0014909798831055092, -0.0003059964630713604, 0.0004185195248552415], [-0.00046507415181868815, -0.00022772427464880124, -0.0003059964630713604, 0.006268950331196253, 0.0016562559015423875], [0.0006498574919969993, 0.00030659218977473174, 0.0004185195248552415, 0.0016562559015423875, 0.0009141040579126812]], "corr": [[1.0, 0.6334268112188205, 0.6845575395452671, -0.14515548343631052, 0.5311644124652954], [0.6334268112188205, 1.0, 0.7743912079582155, -0.0948930019560885, 0.334568879413035], [0.6845575395452671, 0.7743912079582155, 1.0, -0.10008825100838216, 0.3584941005659144], [-0.14515548343631052, -0.0948930019560885, -0.10008825100838216, 1.0, 0.6918822767202294], [0.5311644124652954, 0.334568879413035, 0.3584941005659144, 0.6918822767202294, 1.0]], "lead_ew": 2.6958564829334377, "lead_ew_err": 0.07279621874237399, "lead_ev": [-0.5300503824840084, -0.5176887436114316, -0.5324572653317547, -0.05945820688715168, -0.4049678246426097], "lead_ev_err": [0.005305352116068522, 0.009190049920082748, 0.008511514383882902, 0.03314797516053146, 0.021223223711866933], "nnc": 0.03605300714008527, "o1_series": [0.2810098288739984, 0.2594963896858146, 0.33069679821707176, 0.2964629921061762, 0.3698334892325911, 0.3810919243098373, 0.39562062386458785, 0.3371267626010258, 0.28926308086398456, 0.3367935567640732, 0.3342223484193088, 0.3947738770317084, 0.36508457833059205, 0.3555562897175537, 0.378204432666646, 0.33095546182167945, 0.26220832725406396, 0.3621768647657257, 0.26665460037655936, 0.28086814051992326, 0.28948363177491454, 0.32622103530120367, 0.3184533386137697, 0.29422571321503044, 0.2867182256515242, 0.2616040205607104, 0.33602959632085255, 0.32091288133734575, 0.32074326859091773, 0.31249154882806973, 0.29409317228525345, 0.25487210730258414, 0.2905184988652252, 0.28926207789359143, 0.33635998677040113, 0.32586866164768497, 0.28367321715595734, 0.29515223304727856, 0.3041999245804696, 0.28407213026069345, 0.29065016107226105, 0.29173809488484664, 0.2981900257960777, 0.3187638894342488, 0.3294841448088585, 0.264544943851324, 0.2631741259732999, 0.2516203949668221, 0.34902844873347727, 0.32164930294172134, 0.27395608758306156, 0.3526574952130236, 0.2510838623046076, 0.3165713684751203, 0.38325288950733005, 0.34837827289209167, 0.32485822971191225, 0.3301951097871337, 0.30948341054602085, 0.257466533738619, 0.2744750217439892, 0.3405735934197911, 0.35959222685621467, 0.28918535059269346, 0.35575114066638336, 0.4242191249838649, 0.4499318959656307, 0.3641655897166661, 0.3388311384186331, 0.34763697508730185, 0.39520230969607795, 0.3606905703100105, 0.3373067586287658, 0.26099751354199774, 0.3270123805450018, 0.2761953659000887, 0.3005842902935397, 0.28857651955245844, 0.37414945472318306, 0.2918288750097988, 0.24981588935204907, 0.27668198645264197, 0.37692128280538, 0.36043149353515425, 0.2874731007341982, 0.2946835806169651, 0.35926976095234686, 0.3437072001055313, 0.303636383168576, 0.3433167663318962, 0.39212020257364427, 0.2872900167695944, 0.3447145538913654, 0.3694522957899514, 0.3006141521700404, 0.26938950181718935, 0.3151435969071517, 0.3040018850236405, 0.2598753921918049, 0.31732522917891315, 0.31288834005650346, 0.358656913965298, 0.39238539771504694, 0.36837125770691326, 0.29371806029955166, 0.3050837908090951, 0.3066996008096995, 0.3013762493939975, 0.3185574207611447, 0.4102926683217903, 0.4003072815106785, 0.3813556310692291, 0.4102770874540488, 0.2978561639203622, 0.3432552350281698, 0.31947263954741334, 0.26435186139409195, 0.3049800678085731, 0.37808923648145565, 0.29999395606345375, 0.35801608515911054, 0.27223874509409984, 0.3097347799216575, 0.32584143475823923, 0.3277430850419344, 0.30069088620972306, 0.2692241493673292, 0.3184782807401764, 0.35176955979942187, 0.26536507425767053, 0.33040232909542966, 0.355260160000562, 0.34229375730043143, 0.3860191743499034, 0.34361131137282575, 0.24848431805513266, 0.31889505473777646, 0.3598522366544421, 0.27140525850062314, 0.4028278807012261, 0.25998778164086545, 0.3494575594159462, 0.4068620189700587, 0.35806467495458816, 0.3076347968684408, 0.3280916744203808, 0.3399897708381183, 0.3305328563694071, 0.37782284630547924, 0.3551256785136717, 0.24144866444135527, 0.3124058456492175, 0.31811525520180106, 0.25245810166290816, 0.29521662290824197, 0.270426217474721, 0.29941125646370753, 0.2591711900417836, 0.32018620487172633, 0.3064209952080396, 0.30066471826327024, 0.32624422861897534, 0.3011732179540573, 0.33157710647790706, 0.3323315690204858, 0.29538152706550913, 0.3335477147510056, 0.37988069283599546, 0.3413462106673825, 0.3138169555965362, 0.2881739088940574, 0.356913560012419, 0.31309977245852516, 0.2935617552908553, 0.2685451235583871, 0.3071130962829765, 0.29976148885748366, 0.33645673685542166, 0.2937393540446281, 0.28227608310857843, 0.34369560377242125, 0.3158690775561517, 0.27010393361732943, 0.31318293231081107, 0.3041256222733212, 0.296156360349109, 0.28501199825368045, 0.2651781110618514, 0.3085576078814454, 0.27144716627204113, 0.2976221376591105, 0.3633601634341007, 0.28906552356562254, 0.26500923481353705, 0.2527461736143549, 0.2838423776521172, 0.30554141532832213, 0.27429027197354683, 0.2566980688106542, 0.3269995321119462, 0.3447616607412184, 0.3672516502173381, 0.3847246569083078, 0.3311404079956849, 0.27386183034077605, 0.3143117477866679, 0.285359015027677, 0.2759591683026252, 0.31721679625295507, 0.33358814555502014, 0.2755685464079817, 0.30248329776437377, 0.3951157208236935, 0.28008251859027267, 0.29901699051599406, 0.3027478754565551, 0.2760927737005396, 0.3122481885301517, 0.2991437051719231, 0.330386729324391, 0.3330879058124223, 0.29862665878378275, 0.37380659507322167, 0.37550788832640136, 0.3109492848631301, 0.37374973264166006, 0.3197360526024444, 0.25937852432295283, 0.28342461804884944, 0.31478666735409017, 0.33910174452524827, 0.3197910465529977, 0.3068919597084877, 0.2961196572798848, 0.3024369893583868, 0.3163062254010412, 0.2772636236233328, 0.33984293707593694, 0.35081134998438823, 0.3529668975410094, 0.3159256201745915, 0.3437307877547435, 0.3588286784422703, 0.2802271009903216, 0.280413505046081, 0.26947987790688555, 0.31099519564164424, 0.35985813582128506, 0.38032169936417015, 0.42570579982163415, 0.34642850094443617, 0.3387932859026554, 0.3619165485410565, 0.3485288086535944, 0.2809245308908152, 0.31913885175064394, 0.27313229644813236, 0.3516556747448266, 0.3449297000857573, 0.36699718391345576, 0.3427937213148588, 0.27841188760634195, 0.33453707670662913, 0.28229408011614565, 0.2909432956516834, 0.29897595545876166, 0.29313321390150315, 0.3054573459850012, 0.3931384247801381, 0.28590632522754245, 0.3093872669356773, 0.25498284732478105, 0.31039871483040604, 0.27455098024151614, 0.3630279082855147, 0.2796771275278422, 0.3402352880973304, 0.3230270446219642, 0.3749370327702006, 0.342165203170958, 0.2818035638433244, 0.3280738639376779, 0.30548460340850775, 0.3089551728393135, 0.30950155798655876, 0.3120575193187716, 0.31276874973221935, 0.3738844826664006, 0.27169736732692096, 0.28308511993497976, 0.447838077896499, 0.3830613524423865, 0.43311817016435494, 0.4206462587882249, 0.38285139562715376, 0.3452666641929716, 0.3412894301434065, 0.30647606063239285, 0.2584341421844998, 0.2926894521247439], "acc": 0.9886666666666667, "dt": 0.012, "binder_o2": 0.5529086552484803}, {"N": 8, "at": 2.2, "kappa": 1.5, "start": "cold", "mean": [0.3346511687228919, 0.1254931620043428, 0.25376396211278146, 0.5031166324638204, 0.1630108939288807], "err": [0.003824647693380973, 0.0022599677133453215, 0.0025390851615165974, 0.002554769394944309, 0.0017434061385260804], "cov": [[0.0018751857868557571, 0.001094443706128674, 0.0013324440737233758, -0.00061591404655071, 0.0007154114335182594], [0.001094443706128674, 0.0011797165295594453, 0.001198554378324801, -0.0004195475950491757, 0.0004055043150777271], [0.0013324440737233758, 0.001198554378324801, 0.001781634589522756, -0.0004785872179565879, 0.0005075027025196506], [-0.00061591404655071, -0.0004195475950491757, -0.0004785872179565879, 0.006320197620318383, 0.0016191954200012073], [0.0007154114335182594, 0.0004055043150777271, 0.0005075027025196506, 0.0016191954200012073, 0.0009425933470353495]], "corr": [[1.0, 0.7358383942524162, 0.7289832010988219, -0.17890918132822217, 0.5381105915726073], [0.7358383942524162, 1.0, 0.8267221860637474, -0.1536480577132216, 0.384542603814927], [0.7289832010988219, 0.8267221860637474, 1.0, -0.1426219757559453, 0.3916217974139692], [-0.17890918132822217, -0.1536480577132216, -0.1426219757559453, 1.0, 0.6633943259470214], [0.5381105915726073, 0.384542603814927, 0.3916217974139692, 0.6633943259470214, 1.0]], "lead_ew": 2.840539263607064, "lead_ew_err": 0.03717191833593568, "lead_ev": [-0.5355695417900679, -0.5330557616951457, -0.5326889153222008, 0.00046496482533194553, -0.38112875007135477], "lead_ev_err": [0.005331662541217045, 0.00535643225220451, 0.0050576568240333, 0.02270217874191788, 0.0199935027414115], "nnc": 0.036063234084822454, "o1_series": [0.2929901142574126, 0.2731231717432125, 0.2858766648915113, 0.3139747516715762, 0.26296995498599596, 0.3294454068621903, 0.3093402512957369, 0.3549960284541276, 0.3505916474965298, 0.2666444275401767, 0.3168462521342692, 0.2940151052028728, 0.30271434083117726, 0.32281110339895985, 0.26739674579551614, 0.2986777860193179, 0.38283504493736353, 0.34208138126042265, 0.3253412847034814, 0.32180269801182426, 0.3926657984935026, 0.3625116617360987, 0.3504062034319432, 0.3808302080249741, 0.3166230512473539, 0.33313253120490016, 0.41159369068771257, 0.36822792534825044, 0.36646101918550034, 0.27698792729761157, 0.3099392688184056, 0.294260453184248, 0.3561029019369175, 0.3070965476170491, 0.3231663427870447, 0.3198333287596613, 0.3396263651531434, 0.3415228369536063, 0.3510299311829972, 0.2949534366714292, 0.31878683595193336, 0.33339287614391, 0.35595402357334927, 0.38570421802514593, 0.3048314840073302, 0.36579111547911447, 0.3322772387671671, 0.29734830114053806, 0.27555639521839914, 0.3119477401551326, 0.3594063159287184, 0.34323652566035845, 0.3719168397472228, 0.36199752678539443, 0.2427737723039773, 0.27818200058212045, 0.28967557963922985, 0.31263088047253473, 0.36470836929292805, 0.27850569609138853, 0.31984530112892107, 0.3281572527382023, 0.34305488823145736, 0.3092682609207914, 0.31214756139770805, 0.3652182046949769, 0.29817884218859475, 0.3435249754773406, 0.3863184372998764, 0.3125437279912862, 0.3824674042553078, 0.34593417469711507, 0.27165986120108876, 0.327259668987372, 0.3284282631456356, 0.3700731918643541, 0.3073460788606591, 0.3154539535039166, 0.2870483271750648, 0.3689286576543709, 0.40698197504654515, 0.34557145953270163, 0.3267670489326754, 0.30269427168572105, 0.3348380643097527, 0.35395734158063846, 0.38164665037901424, 0.3542880116263597, 0.3160539136076709, 0.3617988330627465, 0.30609385897737856, 0.34355313205191584, 0.35084458092316806, 0.3057101361149432, 0.388149949466153, 0.316767353299747, 0.2856821898529106, 0.2703341185935845, 0.2797571784398033, 0.31228261263976975, 0.28050733848689274, 0.3569571106466458, 0.33870021434706227, 0.390816505757083, 0.38636753233170373, 0.335705182678131, 0.28382253438289007, 0.25783400004408874, 0.337339682500555, 0.3117948902970077, 0.40393668785327946, 0.3107205241614589, 0.3263930598841439, 0.33529851868738314, 0.2942914655026483, 0.38890935309294633, 0.333236342759009, 0.42942630623828015, 0.41180044387397363, 0.35327552326854195, 0.3546750317384141, 0.28656183544627845, 0.314712107514895, 0.36036910142796325, 0.33095715004049836, 0.36279961399576166, 0.3250138815197485, 0.2803421186022643, 0.3779817456051877, 0.3135713915155969, 0.40016380965822707, 0.3159242790472288, 0.26207029223146927, 0.3627287200064124, 0.30102698099971104, 0.3097327374669674, 0.3060367192987037, 0.3347189287705752, 0.33269190461782017, 0.2713867946167641, 0.3049675180667534, 0.30239700357973387, 0.27900139816329017, 0.29582257478715857, 0.31209546596643556, 0.319827183654303, 0.26733667660719596, 0.2737245457957686, 0.35021672956147365, 0.32532427537579495, 0.367537187248466, 0.306845906688101, 0.3704439451425873, 0.3355922169778983, 0.3530438915109517, 0.3435017838380699, 0.27386617819153614, 0.31251962179982684, 0.3480563743082471, 0.4610875660791532, 0.40091470123964695, 0.3258348314284992, 0.3399237009430113, 0.3513855168318457, 0.33364834755113293, 0.309057982041896, 0.4080623944408192, 0.3219574801621694, 0.2878246464033855, 0.2970301409151405, 0.36700408838617493, 0.40422350733553103, 0.28731788636211586, 0.37601022662875616, 0.3935178077400947, 0.40641931385694496, 0.3027342282634571, 0.3019498189997541, 0.3636243933980088, 0.38510106908872627, 0.33939356428430584, 0.4249948073361084, 0.3264013432272862, 0.27792393089322354, 0.38593740325590054, 0.2889924948473458, 0.3232147116369781, 0.3576167968608478, 0.31840911574485065, 0.38338003930039466, 0.39954088683952194, 0.29234312887036706, 0.29338565224913926, 0.2703175905360305, 0.28768073595968324, 0.34670091511283296, 0.3374124662783534, 0.2887633446937982, 0.2601967814676313, 0.30433538591255305, 0.2877485810146, 0.29064069439658746, 0.2877944550979305, 0.25761300021784084, 0.2913662365810087, 0.27077073085701137, 0.3449038904402039, 0.30388456385954615, 0.2951473813471486, 0.29944611306082525, 0.31374797593731135, 0.425627281376623, 0.3924665580319169, 0.40577908342977764, 0.38029347869850594, 0.34474299087112537, 0.3571868619677479, 0.31571324073631235, 0.2896183122463697, 0.24158825632283965, 0.32504232165236957, 0.4097993738449538, 0.371318422831545, 0.3134906067383039, 0.26178076692014557, 0.3135247830938464, 0.3023101627261636, 0.343254928931766, 0.3036810045484637, 0.3839828977687299, 0.37951426502846997, 0.3185132451082663, 0.4151779534443157, 0.3712620811663584, 0.42102095952970287, 0.4337502972617059, 0.39439725905595757, 0.3338539733327053, 0.3831211361564839, 0.32490143258174486, 0.32380040309198277, 0.3800788880945596, 0.37222479046147056, 0.33559307860201015, 0.35080602685698403, 0.3458812638652097, 0.40413281297575976, 0.3442263684442205, 0.2777643365591368, 0.31368187140398324, 0.34894649272089384, 0.29980906351720504, 0.2973653560263938, 0.35434006613630875, 0.4103868677024479, 0.3191942321763282, 0.3866740981858134, 0.33877541807099, 0.31412764093748147, 0.3071928616226604, 0.3974576462321691, 0.37126795705285937, 0.3632930599889005, 0.34691680815462117, 0.3216054828373855, 0.32944282165423894, 0.3065092622556429, 0.3762411674585254, 0.2829150529611455, 0.2197692677803163, 0.32385356554751976, 0.31122779598744876, 0.3059295688987319, 0.3303110036658192, 0.38239792157443386, 0.3859707425033828, 0.289106737002052, 0.33023863945363496, 0.2990571860767944, 0.36639089804140584, 0.2827632651947831, 0.3496994825947578, 0.32094437980846674, 0.32516325127797063, 0.33843473292007364, 0.32929163800555405, 0.2994734231992134, 0.3323281760776433, 0.3264744705943913, 0.34363085905497465, 0.3663205254923133, 0.3667262324715129, 0.3102501759998122, 0.3441335814389781, 0.4255402517805428, 0.3888355235550013, 0.3138791467997029, 0.2801570664380979, 0.27163857677616343, 0.29751709511848545], "acc": 0.9936666666666667, "dt": 0.012, "binder_o2": 0.5645243817949059}, {"N": 8, "at": 2.2, "kappa": 1.5, "start": "sphere", "mean": [0.34808551636118124, 0.1347091913694677, 0.2623289875231991, 0.5061872017886939, 0.17002431282396374], "err": [0.0028268601501233973, 0.0021065831264285738, 0.0017906064382659595, 0.0021920975808584695, 0.0010833679071907375], "cov": [[0.002200355327073372, 0.0011920828763408464, 0.001454997124508426, -0.0006710691111159551, 0.0008225405389635128], [0.0011920828763408464, 0.0013001284289335378, 0.0013260700447706583, -0.0003033645684858973, 0.0004635964391051622], [0.001454997124508426, 0.0013260700447706583, 0.0019375444393668418, -0.0003859154791693288, 0.0005765125510879895], [-0.0006710691111159551, -0.0003033645684858973, -0.0003859154791693288, 0.006817788960494097, 0.0018676026338248115], [0.0008225405389635128, 0.0004635964391051622, 0.0005765125510879895, 0.0018676026338248115, 0.0011126938681406144]], "corr": [[1.0, 0.7048016509015281, 0.7046766635120398, -0.17326030019201286, 0.5256819370439405], [0.7048016509015281, 1.0, 0.8355020141199837, -0.1018943144270349, 0.38544207150713256], [0.7046766635120398, 0.8355020141199837, 1.0, -0.10618045585934259, 0.39264049010642066], [-0.17326030019201286, -0.1018943144270349, -0.10618045585934259, 1.0, 0.6780705046589492], [0.5256819370439405, 0.38544207150713256, 0.39264049010642066, 0.6780705046589492, 1.0]], "lead_ew": 2.8118982511915993, "lead_ew_err": 0.0470252804253376, "lead_ev": [-0.5252387491075643, -0.5319831456329435, -0.5329726038181554, -0.03631144926199081, -0.39463891271666235], "lead_ev_err": [0.006131025111713161, 0.004711712766705936, 0.005714371907887481, 0.03450344931232965, 0.015689765264504097], "nnc": 0.034532271284999264, "o1_series": [0.3457925381817235, 0.33938775071376365, 0.32392008757062307, 0.332342187574721, 0.3503542759980828, 0.33477320556069845, 0.2880125534981952, 0.39292744276565506, 0.3013080780053097, 0.2932121885431994, 0.30668261239820455, 0.3189295145740455, 0.3039910297604351, 0.345987167542133, 0.31792304771669433, 0.3264921506599066, 0.3684546086152868, 0.32068617395179644, 0.3627521721269154, 0.38511042906899273, 0.26036927418901096, 0.38355773094100276, 0.3453617660909467, 0.40366720621309715, 0.36151026842954, 0.3077160254640689, 0.35245732245571176, 0.3257301188765076, 0.3390950928974315, 0.4361711577726852, 0.40106872316410186, 0.3256027897963602, 0.3252368841527091, 0.3999799450105721, 0.37788744789224504, 0.29510022025670346, 0.34106740064169283, 0.40306431246772556, 0.35724260252499934, 0.3470654626962389, 0.26485882571547836, 0.317480334253599, 0.25113491929009557, 0.2942729196964883, 0.33390629369622116, 0.27194475763541837, 0.26107412969623833, 0.40669953258128244, 0.4686416402393502, 0.44073726083641424, 0.4438475399204538, 0.34848719234495495, 0.3111696324237772, 0.26176939209177097, 0.30743063596976017, 0.396441903868869, 0.2779633494674468, 0.34314387883659464, 0.33778744426122964, 0.31902589636129597, 0.3498455202308045, 0.2741956153986907, 0.30372403529859027, 0.3079643024219155, 0.42219484890521686, 0.4102065577364163, 0.27463422515746405, 0.34619841521586364, 0.3125832985199677, 0.3203814906462684, 0.37117569059596767, 0.39220895770594455, 0.38784494309290346, 0.47315863140675696, 0.4005618396761916, 0.3599902055038188, 0.42570221473653175, 0.3403354768024197, 0.365019409412283, 0.33693052274499635, 0.34619901299889455, 0.34223814870333713, 0.36273343984668427, 0.44090216138895244, 0.3940544480380078, 0.3332727771865126, 0.40769232413349316, 0.3776757711201984, 0.35007672473967394, 0.3157088245865238, 0.3102640904650312, 0.4192452533135085, 0.29925413079482316, 0.31312955450321367, 0.3470984185324049, 0.28545819914271425, 0.3192744049801266, 0.26729249693946844, 0.30859404985914335, 0.32198731933087466, 0.33615267748685085, 0.37444263515933024, 0.346798426524231, 0.36895931126922765, 0.39611806596482385, 0.4480774935841583, 0.3126730695367258, 0.35927130834660354, 0.2990853267883227, 0.42600021753412304, 0.3135048078082071, 0.37497063923779617, 0.42147083662839024, 0.3086103588105161, 0.3507323301674499, 0.3780954631633229, 0.32262469625081147, 0.33817325503609885, 0.45223638146081374, 0.3618888706755692, 0.36589431264960787, 0.3596667507988237, 0.3082677142221576, 0.3177171708049387, 0.2980132650382028, 0.3758988126896787, 0.374700237323402, 0.253093757141851, 0.24514784971231268, 0.29139846882853665, 0.33155419161427835, 0.32296030595241015, 0.36703261936198933, 0.3936778823939855, 0.397781059993116, 0.33369388748789575, 0.3714330518436233, 0.38118490975208286, 0.3429432614777611, 0.3748065442846087, 0.37757285042759337, 0.4477502313904466, 0.42781125805650183, 0.3053347752911985, 0.3574441416925074, 0.31115668118965295, 0.31414289468532974, 0.2867437434129986, 0.30268110260586517, 0.3463276113429533, 0.2887069548339963, 0.3113125447108925, 0.37334187007726705, 0.35786326486994574, 0.3437829487569791, 0.3331280333194442, 0.3874908385743653, 0.35282698242901844, 0.37862267603995275, 0.45518620823493267, 0.4807244355539675, 0.44775204957263093, 0.49490910293754165, 0.30932471708994025, 0.3221683510804747, 0.32179209626070804, 0.36806582728824255, 0.3353588116703463, 0.2677907823223995, 0.3014692526452902, 0.32767669728080273, 0.35811198833235774, 0.3802448965950449, 0.30568236775724456, 0.337741811937385, 0.39082992348465107, 0.4133649202099841, 0.38237717464388643, 0.33968047923531686, 0.3329580119603961, 0.37385962863452316, 0.3227516318889206, 0.34486826087342354, 0.37177864598044663, 0.35206878540943287, 0.3585835287302582, 0.34499344193883574, 0.34901990461251275, 0.3438544932035935, 0.3330783515133884, 0.33586684455180404, 0.31737875786681474, 0.3341678086668136, 0.2892217761823605, 0.3263230731354717, 0.3733705686139859, 0.33243290344757803, 0.2747424542985805, 0.39873995842151133, 0.3292129247960712, 0.4280653766368876, 0.3346181680827345, 0.3365462885050612, 0.31717808053646246, 0.32547704079916395, 0.3027382467637958, 0.41371355128888676, 0.42089045522098967, 0.3710759384616128, 0.3424391504745015, 0.3358798309921285, 0.34758026504082373, 0.2894081918065133, 0.37792802551931903, 0.4037166658054685, 0.3900185921400298, 0.4089169118255722, 0.35795685435610747, 0.393194660859688, 0.31870386214175983, 0.35308787083663584, 0.28911362427073406, 0.36193807097435005, 0.33353573508558015, 0.3313644196797195, 0.426125017083416, 0.3647461202396669, 0.3793917961114059, 0.34370673630363036, 0.27639350502933374, 0.3826484008836232, 0.32450383495789875, 0.36783200919732006, 0.3589617012258487, 0.38299555648087613, 0.30410971440411233, 0.3819583706951138, 0.35483583344149544, 0.32620093210069445, 0.3588685793890596, 0.2778725581129924, 0.28428375549240226, 0.3388692026960755, 0.3603879802725481, 0.4757065912145135, 0.4132166117440783, 0.4007112509744202, 0.3501118232194674, 0.25131748793066394, 0.3627379968488359, 0.26486725038517034, 0.2930174122117742, 0.348124210343113, 0.3367428491661302, 0.3344518428163402, 0.34475667644571556, 0.3526657174289316, 0.34047542095272926, 0.3117362043612333, 0.27452154718913263, 0.3144753585616008, 0.32084156065343594, 0.29866654536655163, 0.33958320431732136, 0.32561637613675487, 0.38594413642264763, 0.3251470708683374, 0.3523509561368997, 0.3513644682696039, 0.3141787079508508, 0.35198291287333855, 0.3244469953885963, 0.44372802557951413, 0.35540256663089603, 0.3487105416634523, 0.2887259568334148, 0.3222670941641201, 0.3844099480358669, 0.33775950998692506, 0.3841553145903247, 0.32269987178626797, 0.30632309504324207, 0.3137398124556806, 0.328386274297252, 0.3388632600449194, 0.3951290616362544, 0.3475954429994439, 0.3333989260921765, 0.33633647289795987, 0.34190047959111103, 0.34496693397806955, 0.36372916323227944, 0.3046439550546758, 0.2562584919040981, 0.3263365796269485, 0.27924593164713785, 0.3547195055728566, 0.3355197780395427, 0.340388294897511, 0.3516438768894785], "acc": 0.991, "dt": 0.012, "binder_o2": 0.5691425359064114}, {"N": 8, "at": 2.4, "kappa": 1.5, "start": "cold", "mean": [0.3966673138676678, 0.17920321562976282, 0.3036223550546691, 0.4951090469317872, 0.18689223378152778], "err": [0.015527767835876657, 0.008800490467755284, 0.008056155374552948, 0.00615480157796097, 0.0053006199845217795], "cov": [[0.0063780873531600925, 0.004044583915439953, 0.0037113689506243284, -0.0017900458216731795, 0.0021791869447131385], [0.004044583915439953, 0.003161844415297433, 0.00290066896226532, -0.0011415154973898499, 0.00138956426395836], [0.0037113689506243284, 0.00290066896226532, 0.0032317773364005445, -0.0010057794184196959, 0.0013169463873265329], [-0.0017900458216731795, -0.0011415154973898499, -0.0010057794184196959, 0.005089235000596779, 0.001086534540686936], [0.0021791869447131385, 0.00138956426395836, 0.0013169463873265329, 0.001086534540686936, 0.0015248990416109824]], "corr": [[1.0, 0.9006548064503108, 0.8174631475068554, -0.3141902212391623, 0.6987610861272179], [0.9006548064503108, 1.0, 0.907417612656889, -0.2845675084150953, 0.6328311421263713], [0.8174631475068554, 0.907417612656889, 1.0, -0.2480023385768757, 0.5932350931039906], [-0.3141902212391623, -0.2845675084150953, -0.2480023385768757, 1.0, 0.3900288554843365], [0.6987610861272179, 0.6328311421263713, 0.5932350931039906, 0.3900288554843365, 1.0]], "lead_ew": 3.3232623857424906, "lead_ew_err": 0.23743244154588905, "lead_ev": [-0.5248810286760198, -0.529564333292269, -0.5096292402535462, 0.12109662255936353, -0.411916457699891], "lead_ev_err": [0.0051036673408622925, 0.00896152344719048, 0.009829993226289685, 0.06056221868156326, 0.018378650490213196], "nnc": 0.03149406183039823, "o1_series": [0.46605145192110936, 0.45555694679110903, 0.3493930376137917, 0.359207277741249, 0.3053632344771281, 0.36145401252677056, 0.3409197041372397, 0.31899992072125244, 0.4347024356451553, 0.5993210309358228, 0.6311621425982977, 0.7083034018433745, 0.8148887889069701, 0.8030342030991224, 0.6080304702185073, 0.6125935857520497, 0.587723102972481, 0.6793098929507184, 0.6592316046384471, 0.5286856692139491, 0.5857900315203322, 0.5609887288406522, 0.46186044628786127, 0.5109037011401965, 0.5050753431143299, 0.5283720586596173, 0.43882125964302743, 0.43831146684448846, 0.3692857307551053, 0.31864639246476834, 0.320746248764613, 0.4019120775941012, 0.31757356204479215, 0.40354566932072544, 0.4012210401286144, 0.384944451529287, 0.38394632292535036, 0.35657472967520476, 0.3832508127357892, 0.33207898900028154, 0.4095772806261866, 0.5218289957542483, 0.4218297687635646, 0.3125658482230007, 0.3665838344848803, 0.31937256920550117, 0.4351142686555577, 0.402310328493437, 0.3429105729103159, 0.3244019034906244, 0.34317754782499793, 0.3395970745163719, 0.4036856756327175, 0.2882533643860986, 0.33311439411899363, 0.35835201201712874, 0.3389181315720229, 0.339508594704074, 0.36821369888233135, 0.37835902414031175, 0.42258912154843653, 0.3646627745867423, 0.31471142880632963, 0.4017695741239742, 0.4366532940273014, 0.46855068789497345, 0.442214235783056, 0.35547785578921165, 0.35215526756485555, 0.34011437556529456, 0.38857666787875744, 0.4651021286718858, 0.43446703392271024, 0.3654091416019555, 0.321665237203011, 0.3359801454718757, 0.41737787173688645, 0.4513354658491292, 0.4298726067147999, 0.37673626565310503, 0.3579149127773664, 0.3611180037031433, 0.2891089774441523, 0.45737058174260203, 0.4282174037988805, 0.431288000563936, 0.3991722404688828, 0.363395351020809, 0.39853741504650886, 0.4392973504092448, 0.3857747552753209, 0.4401181645879425, 0.4070103943552821, 0.37988844337556704, 0.414239582486164, 0.45606210845335077, 0.35710404456835804, 0.36455342281767356, 0.2615030258136606, 0.33988346224824284, 0.3763731916422218, 0.3111669758947826, 0.34900749352962385, 0.3083401508142741, 0.33709979513016974, 0.297064366700883, 0.3183010957139992, 0.3818855088521331, 0.2902330133022525, 0.3039930388425437, 0.31992362342113645, 0.3183638516372753, 0.3658420764372301, 0.2746074309576533, 0.33871789358119553, 0.41235662485946356, 0.3201531383161813, 0.3926953291571691, 0.4251659897606384, 0.4023426113354858, 0.5167143065642588, 0.4321356453946845, 0.4008172151261339, 0.41026847263209315, 0.2651089877813092, 0.3474080863548321, 0.4054012544604946, 0.3385568245387228, 0.3782181268336752, 0.41028884505421204, 0.36057291914400835, 0.39971254591454985, 0.4352277442166077, 0.5109024248816896, 0.49137132792919064, 0.4802259436300538, 0.4407235854117807, 0.3635218301954327, 0.5602834768129948, 0.4570361555753986, 0.3435190301640394, 0.3561060175117926, 0.42087146895939365, 0.4492769371039046, 0.42535082830576865, 0.2913812191396116, 0.3621368452082051, 0.3986368188286985, 0.3108850954990001, 0.311144720696503, 0.34189634357189946, 0.4869817960675344, 0.529769439076626, 0.5665648690037728, 0.6226929282280853, 0.7242808025096827, 0.5830089106535333, 0.487671529530357, 0.510461981386506, 0.46365789191430706, 0.5472754374865183, 0.49406392561370116, 0.465451223362079, 0.39880686683132865, 0.4144324535708915, 0.40735378867161903, 0.38438821697672565, 0.3563711821929346, 0.3502776229166856, 0.3842026654021682, 0.44064997699042974, 0.559306373011219, 0.4577299961729884, 0.4850394509725796, 0.526447778220684, 0.44442563165805626, 0.4733755695186929, 0.43724917289215154, 0.35368913049569894, 0.3646844097564578, 0.3600188990514096, 0.37086629053934045, 0.37086629053934045, 0.37086629053934045, 0.37086629053934045, 0.37086629053934045, 0.3647634047162217, 0.35900875930604015, 0.3795836854727319, 0.38347770494844957, 0.3958398267563007, 0.32318408646679075, 0.36365473853620933, 0.3323416779684639, 0.3483915862886581, 0.36137925777786895, 0.4342237367882015, 0.3040024131576169, 0.332567721225487, 0.2979510760380061, 0.3043643992835242, 0.32349541209616856, 0.34110772752084084, 0.40741234360334516, 0.4080197150351782, 0.43073623669838007, 0.436275107081399, 0.4058837066025321, 0.4058837066025321, 0.4058837066025321, 0.41067170552612653, 0.3958640167202204, 0.3770160865035407, 0.3763492328787626, 0.40331774893624317, 0.33985205647346417, 0.3195861909480973, 0.3195861909480973, 0.37378003794755293, 0.410452034856135, 0.40327785239948444, 0.3696383015171844, 0.46719401164760743, 0.4257672444956212, 0.3950893001601622, 0.353354393678206, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484, 0.36879553275442484], "acc": 0.664, "dt": 0.012, "binder_o2": 0.4841561891361057}, {"N": 8, "at": 2.4, "kappa": 1.5, "start": "sphere", "mean": [0.7409514355097244, 0.4388963630938149, 0.5194756008403415, 0.4259200235818584, 0.29607758592351124], "err": [0.0691333389167293, 0.0550832638668993, 0.04607952409583563, 0.018402110919261725, 0.02038053736463016], "cov": [[0.05287166866635725, 0.04190958876635239, 0.035006554123232926, -0.011805696177290758, 0.014805868170306685], [0.04190958876635239, 0.03392523701046846, 0.028370717569512, -0.00931377267663111, 0.011612706743730012], [0.035006554123232926, 0.028370717569512, 0.024271810976972702, -0.007814130884940257, 0.009635948703752128], [-0.011805696177290758, -0.00931377267663111, -0.007814130884940257, 0.00726260503672753, -0.0005768120211646816], [0.014805868170306685, 0.011612706743730012, 0.009635948703752128, -0.0005768120211646816, 0.006077775244480469]], "corr": [[1.0, 0.989556157504579, 0.9772074375604016, -0.6024678558581977, 0.8259429520360898], [0.989556157504579, 1.0, 0.9886846341295744, -0.5933596028652147, 0.8087228159899464], [0.9772074375604016, 0.9886846341295744, 1.0, -0.5885500180997643, 0.7933614077142818], [-0.6024678558581977, -0.5933596028652147, -0.5885500180997643, 1.0, -0.0868191983853896], [0.8259429520360898, 0.8087228159899464, 0.7933614077142818, -0.0868191983853896, 1.0]], "lead_ew": 4.005833395623772, "lead_ew_err": 0.1624638954149937, "lead_ev": [-0.4979629909095019, -0.49691662755575094, -0.49343314807711125, 0.30634738309437376, -0.4096116870806097], "lead_ev_err": [0.009856552072581575, 0.009969549198452, 0.009523549038544844, 0.0350051854606965, 0.021083200850142692], "nnc": 0.01745542977231637, "o1_series": [0.34499661336899445, 0.33538682390681307, 0.27501907624585376, 0.30076242046171364, 0.3592150306342122, 0.34442832022565384, 0.41453257910406416, 0.37810207706163335, 0.38447115204232324, 0.34516671730446546, 0.39191548034663726, 0.38463669474672746, 0.3930547879152793, 0.3729817008647105, 0.34260912281716727, 0.3374343017230391, 0.3009351713813747, 0.35559962818276014, 0.31715449200928886, 0.3473316691384012, 0.3017852765135406, 0.36447387156892563, 0.6068014377771414, 0.6031717032178194, 0.699709033088219, 0.8728246629528934, 0.8383703884000188, 0.7476835258144368, 0.8423387988485809, 0.745780190517553, 0.6605715326025924, 0.832790712344195, 1.0518033217257026, 0.9971350087437154, 0.9841410985272109, 0.7460699264718658, 0.8000118951150992, 0.8312493851991967, 0.9260841619593105, 0.8087082531106953, 0.8352269133025376, 0.7737695511900516, 0.7108112073132863, 0.7169204417406341, 0.7167359236231772, 0.7932877920006939, 0.7125257416780229, 0.8427921703708889, 0.7502341920953894, 0.5731246352710838, 0.6196748148207215, 0.6326766952840293, 0.6883790811394834, 0.7779998761964678, 0.7706991262466929, 0.6614689751634095, 0.6318567048535784, 0.6522234377337249, 0.5143272798700365, 0.47873321845379546, 0.4794392361144257, 0.49465131580935784, 0.3909137637246507, 0.3546565992307914, 0.4569658070751508, 0.4895219217316071, 0.32745374404803373, 0.3575890732286609, 0.33426504080066144, 0.33766646673035555, 0.34946530946563825, 0.4089891693630159, 0.4201599348495292, 0.5433818455918873, 0.6091879258266835, 0.5279229735720363, 0.6005809689882315, 0.47820922457175075, 0.44512402996313405, 0.45574301199485284, 0.45390298571562404, 0.37791356331057024, 0.3919416348618452, 0.4361117559428469, 0.29988635091975246, 0.3364571424977503, 0.3103967808689102, 0.37934149058851935, 0.37251587185407065, 0.445517301371445, 0.3304434944742416, 0.40203172790109504, 0.31378189923896294, 0.3992298630263764, 0.40972399338938853, 0.3913910677761127, 0.4394130162137071, 0.41792739542777835, 0.4087253831491695, 0.3139056586665371, 0.37308940767613175, 0.295603313008548, 0.31788508152809347, 0.35311921144355973, 0.4141403015215627, 0.5626836586852231, 0.5912546936055909, 0.5676801165087215, 0.4429873767668756, 0.35693927838991085, 0.44043057696434496, 0.5590076794299732, 0.6796918279044862, 0.7162276428732642, 0.7643490482882747, 0.7694151571186663, 0.6863526876289501, 0.6484610383001285, 0.5785946739769842, 0.6290048460403934, 0.6290048460403934, 0.6290048460403934, 0.5669458770213475, 0.6426460981325803, 0.6426460981325803, 0.6426460981325803, 0.6426460981325803, 0.6364033377197239, 0.5832861806844435, 0.5832861806844435, 0.5832861806844435, 0.5832861806844435, 0.6242385598349407, 0.6728422647458479, 0.663484812394024, 0.663484812394024, 0.663484812394024, 0.663484812394024, 0.7094094267810637, 0.7094094267810637, 0.7782164135240051, 0.7590709811099912, 0.7603938285187892, 0.7647678330231691, 0.7806077133478544, 0.8082746016717968, 0.8226630449481986, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8005006578057359, 0.8167387667195817, 0.8167387667195817, 0.800661723323346, 0.800661723323346, 0.8189123264734872, 0.7731234011847765, 0.860404323464024, 0.8794281334672573, 0.955932327012603, 0.955932327012603, 0.955932327012603, 0.955932327012603, 0.9646617172303016, 0.8599837172984011, 0.8128326376688071, 0.9208511129327777, 1.07647477163301, 0.9716344976821366, 0.9221761619707721, 1.0921342890929764, 1.0541018187716888, 1.0774445387496046, 1.0091085997307065, 0.9917228711336339, 0.9593697087654262, 0.8128207128666991, 0.9468589455043535, 0.8618008993338218, 0.781182411467864, 0.781182411467864, 0.781182411467864, 0.7832677996758954, 0.7832677996758954, 0.7806811562929673, 0.9118064025016447, 1.0172836958866307, 1.0172836958866307, 1.0172836958866307, 0.9787642531124814, 0.9083206130417859, 0.9367677447120029, 0.9367677447120029, 0.9367677447120029, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9794997674734187, 0.9354011883945271, 0.9354011883945271, 0.9354011883945271, 0.9354011883945271, 0.9354011883945271, 0.9354011883945271, 0.944383944695015, 0.9528759397915157, 1.025248697675866, 1.025248697675866, 1.025248697675866, 1.025248697675866, 1.025248697675866, 1.025248697675866, 1.025248697675866, 1.0056408926286358, 1.0056408926286358, 1.0056408926286358, 1.0056408926286358, 1.0056408926286358, 1.0056408926286358, 1.0056408926286358, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278, 0.9790005673850278], "acc": 0.45966666666666667, "dt": 0.012, "binder_o2": 0.5119108369326024}, {"N": 8, "at": 2.6, "kappa": 1.5, "start": "cold", "mean": [1.2485478159802368, 0.9511843442019385, 0.9925817884622605, 0.3179292851539324, 0.3917265761898555], "err": [0.009583227034078101, 0.008779647190272388, 0.011257072732377946, 0.002461730110184329, 0.00478069435569442], "cov": [[0.009523128979795657, 0.011049884006494683, 0.011985119536270301, -0.0011346985491720554, 0.0016229346985165009], [0.011049884006494683, 0.013189827219265458, 0.014052957385374345, -0.0014118516252819896, 0.0017938865150714525], [0.011985119536270301, 0.014052957385374345, 0.016055279312476342, -0.0014273742278283993, 0.002032479502496582], [-0.0011346985491720554, -0.0014118516252819896, -0.0014273742278283993, 0.0027989039520437443, 0.0029905339965869346], [0.0016229346985165009, 0.0017938865150714525, 0.002032479502496582, 0.0029905339965869346, 0.004182158945994835]], "corr": [[1.0, 0.9859351104466588, 0.9692673954868545, -0.21978430139561084, 0.2571644576706533], [0.9859351104466588, 1.0, 0.9656933557729782, -0.23236756509172546, 0.2415322598212593], [0.9692673954868545, 0.9656933557729782, 1.0, -0.21292905206285093, 0.2480372881885813], [-0.21978430139561084, -0.23236756509172546, -0.21292905206285093, 1.0, 0.8740866332569556], [0.2571644576706533, 0.2415322598212593, 0.2480372881885813, 0.8740866332569556, 1.0]], "lead_ew": 3.0614033877665294, "lead_ew_err": 0.011571393652431742, "lead_ev": [-0.5681469863139617, -0.5671694500737031, -0.5636260792720863, 0.11672497023986685, -0.15565584130489285], "lead_ev_err": [0.001183891418347069, 0.0015856144972831927, 0.0012828825933043483, 0.041061741035136795, 0.04150821133098776], "nnc": 0.009938082712353911, "o1_series": [1.1431675543642084, 1.1743694818768502, 1.3221889666623792, 1.3828952335217668, 1.17999150434675, 0.9971332879527582, 1.1699913633533878, 1.199157022356674, 1.3536415304956015, 1.2788070200177353, 1.3929829946374654, 1.2635845148967166, 1.2370649638577877, 1.0804546118115377, 1.094688414938421, 1.1497467392724499, 1.2275302066691887, 1.1512759951323348, 1.1248628539574717, 1.4112745813637595, 1.259200199748636, 1.0163341984556187, 1.2226029063215804, 1.1095255911238553, 1.1989594395125054, 1.2296128599166893, 1.1394537823603998, 1.263420827437269, 1.313821001327553, 1.3198135480602033, 1.3234116665413218, 1.1307144627487093, 1.2399023928717923, 1.203680977847414, 1.316972180639334, 1.127039507906609, 1.1976304290786015, 1.4670573118875212, 1.3245041110469524, 1.1238627243847785, 1.1713289604649293, 1.2579285767092787, 1.2398323344625153, 1.3627218666901229, 1.2335560686906493, 1.294324488897863, 1.2551452342948142, 1.1871745929743223, 1.2161601909628996, 1.0713341631129478, 1.3621049121341473, 1.1553224844293788, 1.282722106692276, 1.2474592462359757, 1.3916862942014334, 1.1057986469585577, 1.199201134401798, 1.2820472414412167, 1.2487991934455578, 1.1993654172201196, 1.2289529325582733, 1.3477541818658647, 1.3417854815055015, 1.2981935636753394, 1.1240243664841314, 1.1294020125784576, 1.0180251923382788, 1.1189668211192108, 1.1491965970957871, 1.0380151346499478, 1.1190458883766767, 1.0616159167795152, 1.2450125288600409, 1.1944618796572617, 1.179558220064326, 1.3484417219002596, 1.1667025489385905, 1.1337582052097934, 1.3292570715169783, 1.2405219130346476, 1.3024080684879633, 1.185928292026356, 1.2924685198160617, 1.2972803045973662, 1.2732007378331953, 1.2419949445120633, 1.2467291420052082, 1.3318069977282423, 1.2810879972783558, 1.0144889226365699, 1.1464274917850639, 1.0675697930773398, 1.0703744626670746, 1.1368975592324833, 1.2310145903383471, 1.1823988486296635, 1.193534329386744, 1.3578270804327501, 1.2631776030742836, 1.3105149162300407, 1.2005319853767014, 1.0732575135228952, 1.0494575614449415, 1.174245907140461, 1.205250371374098, 1.1491576539656378, 1.1295820718017697, 1.2113477273123219, 1.2429728836468474, 1.2098301678024417, 1.074644370156656, 1.2593012098889298, 1.2296948418454434, 1.2348317091060632, 1.2354284424383786, 1.2765092139856562, 1.3995781710853628, 1.2363513544021043, 1.487227016445721, 1.2292639167471573, 1.2322158190391541, 1.3706520997265002, 1.3146013691971985, 1.4713923734451362, 1.2771041099617557, 1.2907963429253542, 1.147532955491192, 1.368351024018589, 1.2015598450199023, 1.3057998060583296, 1.3266640763039983, 1.141183548579431, 1.2514527223826297, 1.273645795062962, 1.2406668018410776, 1.2011156009905664, 1.2047403401169159, 1.2603942233331527, 1.365408652828918, 1.3336964307959105, 1.1847550890735636, 1.2808787702444684, 1.2059262051543347, 1.3955293078824997, 1.2783599201745823, 1.15693879439823, 1.1454600625398856, 1.26382465029259, 1.079233804686996, 1.2739742856233207, 1.3693199456710166, 1.0394941241096105, 1.091320884917464, 1.3591160723789226, 1.0943206804960135, 1.0456857522449694, 1.3493142823288644, 1.2321755128491128, 1.2213318100591228, 1.2489559190929547, 1.212750085346162, 1.4066602131930002, 1.1626147148494892, 1.018025728990926, 1.14273092202875, 1.2454118789329311, 1.2059519821079796, 1.2914678920609923, 1.2563125467849292, 1.3311606087271421, 1.3996387088081808, 1.3982360100249096, 1.4058184793394517, 1.2864673138357208, 1.1639055546301833, 1.2870394397762879, 1.2465131996040855, 1.3757587124194468, 1.3761745492926236, 1.2293984837691299, 1.259369971097335, 1.2932430951834955, 1.2732026129060243, 1.3684631997945687, 1.176129894702627, 1.1741802233087024, 1.1348717001371056, 1.3032297210546773, 1.2740844386671906, 1.4192486880155104, 1.2188129168262454, 1.1565052431480602, 1.067523273743993, 1.1586200937786888, 1.1268408276072936, 1.210358074440873, 1.2129281326882586, 1.1357302859011305, 1.1473681590420326, 1.2136398018597174, 1.321749627289591, 1.2088553850789923, 1.316691314262197, 1.1912151436103668, 1.3145066237116567, 1.3114942375448708, 1.294086951078902, 1.315113584716068, 1.4839128786767888, 1.267237500210113, 1.2081895822041422, 1.2891335731181977, 1.2984074782123294, 1.4008134165943031, 1.2812205837275492, 1.2314549383597242, 1.2237263024766403, 1.2649824857405902, 1.2747268224071755, 1.3072194464900835, 1.3382572588995363, 1.2266863034336448, 1.0397533685719909, 1.2740570871003691, 1.2874235119464505, 1.2939197062353804, 1.2823833792035844, 1.2704679791079427, 1.2312455407108145, 1.3304865998476711, 1.264623110050699, 1.3312171589377337, 1.423248934835685, 1.1986941831431785, 1.1850330414191035, 1.1171752311659366, 1.1555711412902503, 1.2057540387621883, 1.2825671073320775, 1.357061751407586, 1.2777558130074933, 1.2661614434173487, 1.2655994103389776, 1.3475517117187443, 1.1795931888945892, 1.209699358268319, 1.209699358268319, 1.209699358268319, 1.2317891706661812, 1.3342238850721864, 1.3342238850721864, 1.5388180445131006, 1.3183958976658492, 1.2006799044482932, 1.2853822714313243, 1.114392770248763, 1.19519877102935, 1.1385922053627044, 1.0973751999386874, 1.0973751999386874, 1.1016258919105955, 1.0205789125169114, 1.233481246273016, 1.2690639307669729, 1.257505907159016, 1.30135493326503, 1.3888290932390572, 1.3773120319384153, 1.3560446383292244, 1.51497047096729, 1.266246515628544, 1.3363280916659115, 1.3363280916659115, 1.3363280916659115, 1.2896052281384325, 1.2872913270079018, 1.2707390002993288, 1.31233710248186, 1.2487406686593934, 1.2277869726165482, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3118478179754676, 1.3675345261873875], "acc": 0.7906666666666666, "dt": 0.012, "binder_o2": 0.6479639544290692}, {"N": 8, "at": 2.6, "kappa": 1.5, "start": "sphere", "mean": [1.2148664209307907, 0.917783358777352, 0.9540190398516479, 0.32168291770917107, 0.3855950683112153], "err": [0.009434758687520384, 0.011059530115420307, 0.01126892897509516, 0.0027533564646362923, 0.0021420897669600916], "cov": [[0.011877420347028586, 0.013718319078752705, 0.014160832189714524, -0.002067908249808287, 0.0013550882767436512], [0.013718319078752705, 0.016147347426074973, 0.016568518659786285, -0.002403388056842689, 0.0015407883266305644], [0.014160832189714524, 0.016568518659786285, 0.0178745678498915, -0.0024819909607131227, 0.0015763505236417888], [-0.002067908249808287, -0.002403388056842689, -0.0024819909607131227, 0.00348074369358436, 0.003449467569341156], [0.0013550882767436512, 0.0015407883266305644, 0.0015763505236417888, 0.003449467569341156, 0.004619999640885897]], "corr": [[1.0, 0.9905792852962207, 0.9718739412977329, -0.321613433120251, 0.18293026094440204], [0.9905792852962207, 1.0, 0.9752485449517533, -0.3205806324824808, 0.17839037307423136], [0.9718739412977329, 0.9752485449517533, 1.0, -0.3146635207429216, 0.17346587418341142], [-0.321613433120251, -0.3205806324824808, -0.3146635207429216, 1.0, 0.8601913536169775], [0.18293026094440204, 0.17839037307423136, 0.17346587418341142, 0.8601913536169775, 1.0]], "lead_ew": 3.1072726737877323, "lead_ew_err": 0.015718918954745194, "lead_ev": [-0.5614538577877705, -0.561915657695021, -0.5579826646178689, 0.23570632871355846, -0.04602425233200658], "lead_ev_err": [0.0031473619120387457, 0.0031958719907891502, 0.0032446875495499065, 0.02950548554461507, 0.0344541266640032], "nnc": 0.010097890951921243, "o1_series": [1.381663174421869, 1.236904254802233, 1.3174442899739671, 1.2220662815517818, 1.173835293644865, 1.0800314303182021, 1.1350984598800098, 1.065060589880838, 1.0497366615849413, 1.180566967900477, 1.0462686559149774, 1.2656117644498432, 1.2796856202533649, 1.3631352002569057, 1.1661860482450983, 1.0713840267092558, 1.0522702687105705, 1.1594734265600366, 1.2796150742476824, 1.3886748696549809, 1.3701840202426028, 1.4248348177111494, 1.096644103515974, 1.3464690647997086, 1.2460777136847032, 1.38435518424856, 1.0611960148447297, 1.036630226884596, 1.1473569640714958, 0.9567460656574376, 1.183088208377436, 1.2297513833181823, 1.1555457405390437, 1.129440992816796, 1.1207003872029666, 1.2441196197400193, 1.2932871645525825, 1.329211016922022, 1.1218006484530503, 1.2989431173403418, 1.3400184911175206, 1.0974003123036287, 1.0840918750326283, 1.3725258553829671, 1.3855469172252168, 1.2319461391915336, 1.322030422501745, 1.2989984977272875, 1.3604716960831, 1.3567589003840446, 1.4527011485892982, 1.4977777702823607, 1.2576533198784299, 1.3168015889312998, 1.1479913840437956, 1.054930184494617, 1.1346874293154792, 1.3246249573520772, 1.1579066792602648, 1.316765371413115, 1.1911100796356433, 1.2163761634259278, 1.3351507848713715, 1.2195237660774443, 1.0432793553413031, 1.0504062050944165, 1.0649701393617965, 1.120641698430253, 0.9983468292525489, 1.1473691034405769, 1.100967666686645, 1.3101514017575946, 1.313814853338592, 1.148080433161342, 1.1902610767934545, 1.2003468704793785, 1.1751193288542656, 1.3298043818011451, 1.3219472257713352, 1.23248477871001, 1.1541526046483426, 1.1829640925076639, 1.133978122854184, 1.121903151115803, 1.1118955279780982, 1.0836865234082875, 1.262420535843969, 1.3476667965619307, 1.2165463670795598, 1.1619887727175362, 1.3004981789142365, 1.228629328952275, 1.1919739298049825, 1.1079242836339098, 1.2640395824842547, 1.3711710090252889, 1.364530466785098, 1.3273037833097576, 1.2625002652773651, 1.144327865915943, 1.1280241248690155, 1.3037144860518097, 1.419894084320969, 1.198138723718171, 1.0157879864374877, 1.2247973654859479, 1.1858026868540836, 1.1779724340081925, 1.225347811682305, 1.3278763949942691, 1.2039979223121342, 1.0848858866530295, 0.984218601825754, 1.07528382669271, 1.0201421020662427, 1.0079259742918314, 1.127674692366723, 1.312749095709947, 1.2436132855881403, 1.3300792597656583, 1.1348235133334141, 1.2901568181773693, 1.2650053488109168, 1.2962570483857425, 1.1990650993104304, 1.1315107957452275, 1.0699065391494702, 1.1199614525061543, 1.1750668164537417, 1.2771684984537284, 1.3273460954700453, 1.3144724189940107, 1.3733703058732647, 1.1711223722226252, 1.1442338133357866, 1.1854004579119095, 1.2782631194019785, 1.3238927942241823, 1.2625963147326127, 1.1293243925458358, 1.3018956411285663, 1.2902285784301601, 1.4671881653802101, 1.209812234047833, 1.3058890208837535, 1.3130039440488788, 1.2225954872901899, 1.2158771292039543, 1.166828908546404, 1.215441704550819, 1.2822206515087706, 1.2866141309923083, 1.0925604488396814, 1.0018103174497397, 1.1327637949688802, 1.1513795341876283, 1.1905436995156373, 1.321542663648604, 1.3004401511092776, 1.2578935520323726, 1.2600082702259037, 1.247976317457778, 1.235648990379508, 1.0976185672614522, 1.3576030411959497, 1.1565619801202014, 1.3954780978261767, 1.3079780571861959, 1.259385592217552, 1.2089778669198727, 1.2965277173316285, 1.4097224662988466, 1.1827550959409239, 1.1833377309915585, 1.137478148547654, 1.23515339302338, 1.346555864752593, 1.360575468481382, 1.0371276851398057, 1.0952423918682002, 1.0383993966752758, 1.1888481730530898, 1.0116466521057852, 0.9664914571796069, 1.0588016831283507, 1.209810130860304, 1.2206824314515856, 1.0232762024430446, 1.1497189745535252, 1.2828443513107937, 1.2364802616921935, 1.1846761905785537, 1.2724715011560777, 1.2366694441401522, 1.0687454924943829, 1.0589615913164372, 1.103311912376376, 1.1356028535097327, 1.215056117884477, 1.24832284386274, 1.3327361670143796, 1.3517140083585466, 1.0882976559865862, 1.1767826700732633, 1.2413203234328558, 1.3088977148882208, 1.2677518796492842, 1.1047966713350685, 1.0545455778797093, 1.3027398228966534, 1.2369633516604206, 1.2334006719969846, 1.3730920772725852, 1.3059066595963338, 1.1913858980645262, 1.2504266394656653, 1.2374673450848634, 0.9866942081233354, 0.9881690802013307, 1.0110681817744278, 1.3148423299087844, 1.1980585153505254, 1.186443365265788, 1.2018604856897892, 1.2061247442433936, 1.2136767357173337, 1.1262520706627135, 1.102223270312862, 0.9872877106258444, 1.0643459972360534, 1.2558052564193383, 1.1921166673135761, 1.234463177579944, 1.3167173277934876, 1.2733354363360467, 1.2471950720368286, 1.265936285999242, 1.23472845997357, 1.2487331921252238, 1.1779842811429804, 1.2646021502418932, 1.1991785601983014, 1.3512883170237404, 1.2365375749679888, 1.2874241261544106, 1.1317977214358417, 1.104549520664971, 1.2349557908265814, 1.268458726033983, 1.3527786263115535, 1.334145819108992, 1.2668239901523437, 1.339857857242665, 1.3779991234325006, 1.320830660979102, 1.4504116660094353, 1.2585601557110628, 1.3302974177918503, 1.2269355522570118, 1.0879091330828428, 1.4158543210784809, 1.2134389978059623, 0.9985881152439301, 1.1146639282750743, 1.1782302576629156, 1.2164452714427736, 1.1940432682837432, 1.149713756915437, 1.306912023473002, 1.1914482477868886, 1.4391994027661488, 1.2460675914396129, 1.1683849039906604, 1.086839722085351, 1.3522838840341693, 1.207537579308748, 1.014332912610791, 1.3359947402378638, 1.1495697847987296, 1.0350736242232208, 1.2528885960109588, 1.2240463694535406, 1.2747576100268785, 1.3185534531611767, 1.3940699161439536, 1.2407128724708059, 1.1270523551086056, 1.2279049717283081, 1.187660601948569, 1.1703781695570854, 1.0758055026597133, 1.0102036292677559, 1.0258377204846019, 1.216623379546786, 1.2592165127481967, 1.1813169379570554, 1.2190858927421657, 1.344217387118029, 1.3457439504693887, 1.303472083575364], "acc": 0.985, "dt": 0.012, "binder_o2": 0.6415253851337985}, {"N": 8, "at": 2.8, "kappa": 1.5, "start": "cold", "mean": [1.5794790050773302, 1.379627535643185, 1.4669893189907, 0.2688729897447987, 0.42012389441791864], "err": [0.01636176985584147, 0.022855596312656754, 0.02870363904295366, 0.008845988308023108, 0.011191762751251163], "cov": [[0.010583663922115698, 0.014217437776732497, 0.017066464884982552, -0.00213493271745715, -0.0005251659058360669], [0.014217437776732497, 0.019321909534734023, 0.02314129792767533, -0.0029762663865230393, -0.0008905683536711448], [0.017066464884982552, 0.02314129792767533, 0.02861022023766464, -0.003793635531403192, -0.0014618761794770695], [-0.00213493271745715, -0.0029762663865230393, -0.003793635531403192, 0.002776389236811297, 0.0038143442605688077], [-0.0005251659058360669, -0.0008905683536711448, -0.0014618761794770695, 0.0038143442605688077, 0.005976461996718819]], "corr": [[1.0, 0.9942103814649529, 0.98076498118455, -0.3938455985868742, -0.06603229962435048], [0.9942103814649529, 1.0, 0.9842424474259748, -0.40635592945975135, -0.08287435380266046], [0.98076498118455, 0.9842424474259748, 1.0, -0.42565214643036814, -0.1117964229265195], [-0.3938455985868742, -0.40635592945975135, -0.42565214643036814, 1.0, 0.9363918609810775], [-0.06603229962435048, -0.08287435380266046, -0.1117964229265195, 0.9363918609810775, 1.0]], "lead_ew": 3.2925284962767205, "lead_ew_err": 0.2548376982471219, "lead_ev": [-0.5210953209887004, -0.5241127525012151, -0.5259695960787282, 0.365382607142073, 0.2088468901088174], "lead_ev_err": [0.04857055122616359, 0.046045559313380675, 0.041300156916002626, 0.20877121621120592, 0.12939241485343542], "nnc": 0.009168906228929283, "o1_series": [1.4929018738928326, 1.3650109779719841, 1.5152588773312234, 1.6780396666885125, 1.5597995451957252, 1.4866773275666536, 1.767310116497466, 1.6444677356090769, 1.6236319180155312, 1.4870328072768682, 1.5081992109320819, 1.4627663927870937, 1.526737108647466, 1.4626082173321326, 1.3557992793098894, 1.4945466536610432, 1.3605384934486322, 1.638446611669449, 1.566754425798846, 1.545297735913796, 1.3784668899787431, 1.65890775666304, 1.600199756582359, 1.616491817829087, 1.543648886242944, 1.6509416344627577, 1.4696772894342898, 1.395591090401533, 1.6191415927297763, 1.6067047917228936, 1.507222351430903, 1.5802990457546418, 1.6444943742523768, 1.6861453135090632, 1.6269345358851997, 1.3980526806682467, 1.5146567332220724, 1.56886552341311, 1.4360114063750165, 1.6142696408790251, 1.6206715557664166, 1.4703205334708351, 1.5375961717494726, 1.4374795158984137, 1.600484933295586, 1.561084858682752, 1.5844230600815417, 1.4859054345814506, 1.6997508245851662, 1.561145519249438, 1.4130025042923795, 1.526919156390957, 1.5763390638836556, 1.7993263821055547, 1.7193648552481857, 1.727815976648976, 1.6025676528969783, 1.458936470714086, 1.6897514853418565, 1.5397239362435646, 1.4980614399711427, 1.6058093345130282, 1.3786059705087381, 1.5082092026638327, 1.556694602713247, 1.4492989789095305, 1.3751537327405987, 1.357643868839121, 1.4569733058118577, 1.580966783545788, 1.5523090380352196, 1.6087221034272423, 1.619668661598871, 1.5840705339729138, 1.5497081325281197, 1.3025231449366874, 1.4737919758378637, 1.4135395096720211, 1.2831701501774586, 1.7249711969843489, 1.523510168050476, 1.5525419254261896, 1.6159384249963478, 1.6320862861506593, 1.6906918605254329, 1.5535248133525696, 1.6803211650202146, 1.5392699192355128, 1.552357840013527, 1.7950466822684037, 1.7556704072703033, 1.5600375276712324, 1.622647863123753, 1.470618533682524, 1.5405803401587153, 1.4606762431827258, 1.6455310597312964, 1.4543981459649435, 1.5447641094862314, 1.661881259709098, 1.6030131543314647, 1.5466402444385343, 1.4962533992132632, 1.6551648395654506, 1.6234131014031976, 1.5490858287266662, 1.5806271773967109, 1.5351776822292937, 1.5444284391888266, 1.4147049890562577, 1.4702296329551774, 1.5545182671920594, 1.5239441840523504, 1.8060577650362266, 1.6521737751191272, 1.5724605515543777, 1.4738339285061874, 1.7777747219722495, 1.420008088761538, 1.6602516436435861, 1.4861181427802914, 1.6142345797090059, 1.4999978464478434, 1.5283124086982411, 1.5988158200882014, 1.5128686286739867, 1.6174907056633807, 1.6339061052394261, 1.5733448754260744, 1.525673377512745, 1.3811091948049898, 1.4971946743727655, 1.633690432937256, 1.444923598501951, 1.6824142296016578, 1.6104931682236754, 1.6612921892693957, 1.7190901503380314, 1.6106130702320698, 1.610268383304153, 1.541798985476724, 1.6030290906185258, 1.742235310708271, 1.4780363399816852, 1.4107326958968056, 1.51763145783863, 1.4174045777675761, 1.5687454421937812, 1.5296783570993684, 1.522013389877404, 1.7007417817015418, 1.7048247302949575, 1.5254846944440539, 1.3995337444855014, 1.5378810666248843, 1.4831854528378488, 1.476584771615585, 1.5007723260147405, 1.6078034600311009, 1.4487183652397628, 1.4640531077302203, 1.4861148240231183, 1.6669995151338028, 1.6561850870884922, 1.453474182460192, 1.4655655772430016, 1.4106063877919448, 1.4871126759343025, 1.7167719957556584, 1.5846493747079262, 1.4621278009302636, 1.365954172320274, 1.2861601111143792, 1.4334680682057086, 1.5945737616316265, 1.5984689885203243, 1.6129795607037485, 1.4330451180320207, 1.6168759446500065, 1.5664136400554916, 1.6262089970901372, 1.5224214333970498, 1.4060029029794312, 1.5440675822170342, 1.5405147600750424, 1.6576386842957294, 1.473421971707174, 1.4682648738558353, 1.6915317465495687, 1.4147956695674964, 1.3842723540473547, 1.4617843390257264, 1.563818757862884, 1.5498554423636017, 1.5734789768112123, 1.6702569063424648, 1.6916196327543425, 1.6106022188200457, 1.6106022188200457, 1.6106022188200457, 1.6802312480394415, 1.65233178108608, 1.65233178108608, 1.65233178108608, 1.4960178585673307, 1.4677750926208373, 1.5207367428987597, 1.5703977337401023, 1.5703977337401023, 1.5703977337401023, 1.5703977337401023, 1.702918953179118, 1.7493094417485495, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.7252306392129042, 1.671065828028258, 1.625545636965425, 1.625545636965425, 1.625545636965425, 1.625545636965425, 1.5559910906112493, 1.4997347471749283, 1.479812919599341, 1.4950241059267242, 1.5196189514337908, 1.6302845619223891, 1.5758450474285506, 1.5998238071754165, 1.6257468585272932, 1.5610475028100241, 1.5525047500386573, 1.6090614982414175, 1.6989925108260797, 1.6089946671004154, 1.6089946671004154, 1.6182679333879373, 1.6342720219855476, 1.5382269066073673, 1.7094934171623906, 1.6501675903193154, 1.7545100405429024, 1.6366001109728359, 1.5263510249487056, 1.539810689200777, 1.5853791701242277, 1.5648307241435553, 1.5324538353273596, 1.654833036939793, 1.626340619843846, 1.4897597915149001, 1.5447924662263939, 1.5447924662263939, 1.5447924662263939, 1.5589738547776426, 1.6262477561662272, 1.629095224379075, 1.6415711041151355, 1.63684846518706, 1.7041305939347071, 1.5350102452506023, 1.579626630501347, 1.6117536474912193, 1.5792019734464378, 1.5783545241913197, 1.4873262492967974, 1.4873262492967974, 1.582013290804166, 1.582013290804166, 1.582013290804166, 1.582013290804166, 1.582013290804166, 1.746040619826809, 1.6780037202815108, 1.6780037202815108, 1.6941422443697118, 1.6879300574678613, 1.5540533409379131, 1.6546760735397368], "acc": 0.7276666666666667, "dt": 0.012, "binder_o2": 0.6535677358167025}, {"N": 8, "at": 2.8, "kappa": 1.5, "start": "sphere", "mean": [1.5508301975683314, 1.340958638788358, 1.4234323835279548, 0.2778033746066052, 0.4272132989736416], "err": [0.010567338361180765, 0.013669006675731923, 0.015480627799987042, 0.0024428538549798244, 0.0022386235380500363], "cov": [[0.010890971191388467, 0.014411996736919723, 0.01707633002330904, -0.0012877432899076938, 0.0011263487435072366], [0.014411996736919723, 0.019340034172112202, 0.022793058137715077, -0.0016930002668111995, 0.00150394875621452], [0.01707633002330904, 0.022793058137715077, 0.027845654415127437, -0.002018077355032378, 0.0017388661051292043], [-0.0012877432899076938, -0.0016930002668111995, -0.002018077355032378, 0.0024089318084683734, 0.0033154939133479616], [0.0011263487435072366, 0.00150394875621452, 0.0017388661051292043, 0.0033154939133479616, 0.005464206812091652]], "corr": [[1.0, 0.9930296866583183, 0.9805788470518437, -0.2514106887460972, 0.14600778416192609], [0.9930296866583183, 1.0, 0.9821894506859207, -0.24803682006248345, 0.14629883107071553], [0.9805788470518437, 0.9821894506859207, 1.0, -0.2464034825197296, 0.14096907934434474], [-0.2514106887460972, -0.24803682006248345, -0.2464034825197296, 1.0, 0.9138447425621574], [0.14600778416192609, 0.14629883107071553, 0.14096907934434474, 0.9138447425621574, 1.0]], "lead_ew": 3.062573154144865, "lead_ew_err": 0.023840055296795906, "lead_ev": [-0.5673130483685848, -0.5674051464744302, -0.5649221857256579, 0.1893016887386025, -0.03514398413289042], "lead_ev_err": [0.004176018702276745, 0.00414136409545427, 0.004116077886667625, 0.04664825806277153, 0.04151696384509838], "nnc": 0.009230158881171, "o1_series": [1.4728417594387588, 1.5773306076181823, 1.5533490795074196, 1.4926985188513562, 1.4726096137025932, 1.511900011716918, 1.5168821658723042, 1.6704273963007463, 1.4249155107284668, 1.4966608142040068, 1.6180911506324176, 1.4442111632202717, 1.4359715025896302, 1.357087536893311, 1.6304981528665088, 1.6172594798097195, 1.5847558063330558, 1.3848499799991858, 1.4465492792044983, 1.3306360040694167, 1.3192526405404146, 1.4763177961586742, 1.709844560219281, 1.4283038036134112, 1.3469452863889848, 1.6284307497027786, 1.4638477352633648, 1.6294045960894208, 1.7397536692307245, 1.658523784938268, 1.5532167552495904, 1.499288653728466, 1.873322102818845, 1.5578938765264116, 1.3603655605918934, 1.489572152959645, 1.6794991057066082, 1.6458832123211777, 1.5019045338861563, 1.4069355685054452, 1.537344191934593, 1.5486433423913848, 1.5409698468559485, 1.402527987527319, 1.4644565561137637, 1.4954057245865742, 1.4587521901569593, 1.4294035723848233, 1.5138411783984913, 1.534862693248117, 1.5594722431935368, 1.7258686130732679, 1.6942216707830373, 1.6614160042338617, 1.5709861749751535, 1.676108416889858, 1.4792203623349536, 1.4516772575032708, 1.5798712070532248, 1.624208018997482, 1.5846674013559994, 1.4785141364077654, 1.490227740472911, 1.5564060191656521, 1.4332654262958855, 1.6471631452558575, 1.6648356622959022, 1.6004471693096376, 1.647148953900777, 1.6317236267439357, 1.5860299257225046, 1.5461170390526715, 1.6881118534021904, 1.5390259375245425, 1.580580004825709, 1.6191344883507655, 1.6639960275293881, 1.5008788444997925, 1.6651498520089327, 1.6509197936934399, 1.485319384214101, 1.5469681162703153, 1.7065045873782716, 1.5872021100017037, 1.581709070838279, 1.5372174336986895, 1.5172104559178632, 1.5327199030953942, 1.5068781038230803, 1.5917393566903997, 1.4583237562488596, 1.4611393994634199, 1.6380717441948807, 1.5925795609292448, 1.4730676369962308, 1.3642716918509263, 1.5138438943570525, 1.4325879389921843, 1.3754506213388804, 1.4874539307087853, 1.6695717177343647, 1.5797657852979854, 1.7009653774372726, 1.506174280515542, 1.6220759471187014, 1.556374318162566, 1.4925686486570768, 1.557145300990641, 1.6732513848603996, 1.6009021745882017, 1.643881152430859, 1.5870798634266596, 1.6256385932736979, 1.653935833422179, 1.3698184481860485, 1.5559079008044403, 1.66269163669691, 1.4488205233201918, 1.361681103923607, 1.5347705394861242, 1.647096781669303, 1.5560340403708164, 1.4789959629153004, 1.502413615252154, 1.4516756302879923, 1.5065182760065035, 1.581329602089742, 1.5121358834456404, 1.3606825237945674, 1.403682754214433, 1.4371797090397451, 1.3785757775358294, 1.5979611982561917, 1.5370872871191175, 1.662617099869364, 1.6687115605029255, 1.6638533680418865, 1.5181589348512046, 1.492528435263619, 1.4130816241844495, 1.4283783044966305, 1.531646321260586, 1.57967514794362, 1.5054475938930318, 1.6361700821477534, 1.3378277790230113, 1.5073099150538671, 1.3730345266567556, 1.5974677415820668, 1.351779271593709, 1.4673799335695752, 1.4636587865202455, 1.466540695072026, 1.505274379213989, 1.5869270090365284, 1.5531423403067026, 1.5809087963030959, 1.672416863243603, 1.6490787558842692, 1.728020245610538, 1.6625707348850967, 1.4205266121359923, 1.644456257030814, 1.5594349594466708, 1.5870808010338546, 1.6224561376824753, 1.5868099872144095, 1.5672286347685493, 1.401954494434919, 1.4900675269760173, 1.577899209642664, 1.5170906881807023, 1.6576222218683307, 1.575599451689357, 1.4646228805654091, 1.4833405211695443, 1.6017445713258498, 1.6212529659552994, 1.5619518737287843, 1.5064588560928436, 1.465846314388102, 1.5217527982172696, 1.794061714422408, 1.71106903012034, 1.812808917551251, 1.5185894334962269, 1.3468436185953023, 1.389477023889091, 1.5849192528089435, 1.5245573587630548, 1.4137021775993037, 1.3472632440750383, 1.526069197420698, 1.4890233301106972, 1.4160341162099312, 1.3682838549115113, 1.645247374069084, 1.5461614001704467, 1.4255119393655302, 1.3832626393672443, 1.6929236074719098, 1.5560962844191422, 1.6161092859903858, 1.3978256362472992, 1.523318951307349, 1.391116936601685, 1.5560359242832555, 1.6000425946024965, 1.444711662751613, 1.5392341150502409, 1.5112629808693099, 1.7885857509704584, 1.539994626446691, 1.4749851837413983, 1.5295983091765617, 1.6903739343792263, 1.5837938051901486, 1.6806720731816842, 1.6211300081986044, 1.583098864911152, 1.5642148857025295, 1.6309120625798135, 1.7070355492553502, 1.5148285384820581, 1.7368858387756296, 1.522131715838719, 1.5877917238735435, 1.595683691052348, 1.5116886224384944, 1.536877558943214, 1.5547101170207087, 1.6490939199959027, 1.6444547128533715, 1.6475428920340618, 1.6660008942011622, 1.5952357176069598, 1.531900779976596, 1.7526375721308627, 1.673475105461219, 1.7381815499029534, 1.7190547971036882, 1.5218253153023784, 1.4684750744961415, 1.453855134993972, 1.5319086736985374, 1.7720586560641625, 1.5426518688587785, 1.4535090455286133, 1.4398203375917868, 1.4666673191973847, 1.471425093963985, 1.6123277817579234, 1.5486382237329162, 1.4736363685992775, 1.5161553177595979, 1.6448193288203086, 1.7579407167741072, 1.5908898933992384, 1.4505814835101063, 1.495936159837093, 1.4051648610982646, 1.4051648610982646, 1.4154870567184106, 1.3645984096710375, 1.5565547099553072, 1.6194181622688282, 1.5361565691704684, 1.5131824909703393, 1.4891532699881784, 1.679603714430257, 1.6709432592409852, 1.6745974197038977, 1.717003744035887, 1.618912607971987, 1.618912607971987, 1.6656606841461818, 1.6749325509165882, 1.6105937870337734, 1.6101983071793167, 1.757841566853974, 1.5656919878673285, 1.554503612311155, 1.622130551763074, 1.4483217372470996, 1.4127559634168507, 1.4818260774736345, 1.5647310035294555, 1.6553950194811595, 1.5708563035666345, 1.67888892764607, 1.6308119619848829, 1.4862763284984062, 1.5994482066081723, 1.7171813871894233, 1.6042919008725003, 1.5305379807996333, 1.3489771848242615, 1.53682885673743, 1.4093824632377199, 1.703153352626283], "acc": 0.9063333333333333, "dt": 0.012, "binder_o2": 0.6523922025957807}, {"N": 8, "at": 3.0, "kappa": 1.5, "start": "cold", "mean": [1.8771331764076298, 1.7987443518470796, 1.9925270740614505, 0.2457028811737135, 0.4584109146577558], "err": [0.004361776421861604, 0.006259958110850418, 0.00846991643912916, 0.0016737681713098298, 0.002600360188511606], "cov": [[0.009758869471947408, 0.014230922104993556, 0.018391922317285984, -0.000860975299173843, 0.000814416399645232], [0.014230922104993556, 0.020938122105531663, 0.026975569663300804, -0.0012235883366469495, 0.001247401401388334], [0.018391922317285984, 0.026975569663300804, 0.0357569508973663, -0.0016034966147156391, 0.0015641938933031172], [-0.000860975299173843, -0.0012235883366469495, -0.0016034966147156391, 0.0018992181720379141, 0.0032955989194792218], [0.000814416399645232, 0.001247401401388334, 0.0015641938933031172, 0.0032955989194792218, 0.006344607813114729]], "corr": [[1.0, 0.9955530857209719, 0.9845712052594028, -0.1999878027581261, 0.10350095687011303], [0.9955530857209719, 1.0, 0.9858742458928853, -0.19403453581143393, 0.10822683864486658], [0.9845712052594028, 0.9858742458928853, 1.0, -0.19458097706406086, 0.10385034799103582], [-0.1999878027581261, -0.19403453581143393, -0.19458097706406086, 1.0, 0.949389736544951], [0.10350095687011303, 0.10822683864486658, 0.10385034799103582, 0.949389736544951, 1.0]], "lead_ew": 3.0344561734552116, "lead_ew_err": 0.011121718273815103, "lead_ev": [-0.5707450349456977, -0.5707018287711796, -0.5686339775898558, 0.15808306013271667, -0.014651735442638533], "lead_ev_err": [0.0029977423734214434, 0.0030474022664798536, 0.0029363433587191613, 0.033935845529713016, 0.028010307060619462], "nnc": 0.008822100645150401, "o1_series": [2.0424576111586443, 1.9663189623627306, 1.8809330009988932, 1.8186064185007493, 1.8214037715407363, 1.8546110523675297, 1.8731498605630343, 1.8415026038208104, 1.9698483557170796, 1.8780887375709678, 1.8464987342203725, 1.7471405201501884, 1.7478401719464922, 1.752988449939466, 1.8278576421313741, 1.8886186919080539, 1.9650096065015905, 1.8034749845600726, 1.9122243369255107, 1.7836508497263661, 1.9011029933149866, 1.8048389640231453, 1.7728596599109998, 2.0035464197983615, 1.9249996156772309, 1.706888325615315, 1.7706204212678305, 1.858355717359514, 1.7547463328258472, 2.0423151560344706, 1.9462943256762575, 1.7885517960857775, 1.8773921913621314, 1.9672001747835497, 2.080405740465401, 1.761069057184139, 1.9466832357301096, 1.9105521519959392, 1.777184084587624, 1.81363267365024, 1.7804768685124204, 2.0713437428064463, 1.9572560024158596, 2.0796386254788035, 1.9065934826212145, 1.8790783730328235, 1.9111083439419099, 1.8966571923748838, 2.0096546144421996, 1.8517672622777364, 1.8583808967362399, 1.8910031336177018, 1.9606196870516666, 2.021286931726853, 1.932285807626623, 1.8475836629178861, 2.0308549491115566, 1.7075881517831646, 1.8719661628037139, 1.8071156430550384, 1.740436444701297, 2.0206766566638708, 2.02208819505279, 1.7643338779040425, 1.7679358411788066, 1.9504163115776054, 1.9902968651079596, 1.9474183028263163, 1.912641264170859, 1.960936632075016, 2.006186707070566, 1.9165163104333067, 1.8777518243222242, 1.8279361751068743, 1.7642349724665762, 1.8788117336074526, 1.7262389111899696, 1.63117711979796, 1.6446951928323035, 1.8539310694567763, 2.031799483132361, 1.8229807361085872, 1.8499968109014298, 1.7917639422115008, 1.831575232779605, 1.899202082411604, 1.9458883721850098, 1.8080743930738248, 1.859680741912574, 1.8808279039829963, 1.648202417923256, 1.869028061338465, 1.9136076917553357, 1.8888703438064467, 1.7381453900603696, 1.840366349853706, 1.7649624009244558, 1.9050419446487292, 1.9565397942058729, 1.9788145907771328, 1.8636790343241842, 2.0275611731874754, 1.9311668935138186, 1.9294134737186268, 1.9715133969637564, 1.78585177466292, 1.8340684353671775, 1.9179513600726628, 1.8582031770672305, 1.7559793545586089, 1.8937832284665854, 1.872405497593594, 1.9253199594171648, 2.0818456302404584, 1.8544921127405982, 1.7895825175089835, 1.886495002684442, 1.8927193979315242, 1.841279153304108, 1.8315029102502471, 2.045526832737007, 2.008805373252955, 1.9585822436085518, 1.8224727901392872, 1.7326553709472186, 1.6911275116270126, 1.7993003252680906, 1.9072061661162183, 1.835664737201601, 1.8628758634162907, 1.9489756760906727, 1.8689932284493234, 1.989213053643672, 1.9370700928413576, 1.8033534740221295, 1.8103553870225535, 1.662253795590832, 1.8473022642205525, 1.9254529138699898, 1.9211309649080306, 2.009359259753014, 1.9102826190892452, 1.9904903792972812, 1.9002666720063535, 1.9237877578433566, 2.0080686645905037, 1.926094211181162, 1.8543894047982068, 1.9270119500110532, 1.7923528119142011, 1.8645797172605987, 1.7831284466534743, 1.81592592489817, 1.9532186530260622, 1.7867048289375673, 1.9195211644326646, 1.73586709128095, 1.868078316570271, 1.9235246279699005, 1.9178848113003566, 1.8121743439651166, 1.8749616051807512, 1.9009276968365105, 1.7703589983152297, 1.8778950115607587, 1.9517006289521945, 1.967930495084725, 1.799762182418289, 1.9435245858133863, 1.8938704560617494, 2.0101076290909843, 1.8902272111484675, 1.9783888405742562, 2.0351706347015996, 2.0394746264024297, 1.9469550942106504, 1.827758814801828, 1.8023637387516063, 2.02536605429684, 1.883902283938743, 1.6831812455453317, 1.9736434877131634, 1.761369609092863, 1.8922146883570505, 1.9822628421066693, 1.7803224049203936, 1.7714249679514962, 1.8187868479767164, 1.897613322464682, 1.702662837036595, 1.7729052535018486, 1.8210992063175855, 1.8844537114846736, 2.0458240064845605, 1.8936582971225802, 1.8638980771436933, 2.0163168160046245, 2.02397292060979, 1.8970212317488668, 2.010232035273638, 1.7104823733855, 1.7448761542155424, 1.9482143017720879, 1.9410518177029974, 1.9268685250141635, 1.7873966036525508, 1.9117351288575044, 1.9619871029937286, 1.8836236608722419, 1.9705781111408238, 1.9803285858356132, 1.8827428913989155, 1.966704834344989, 1.9104503978733307, 1.9426606708218392, 1.761169979899011, 2.00068521353381, 1.8893503491373667, 1.7938459919350351, 1.832510069967514, 2.140495883916209, 1.8918573964237653, 2.03571370641553, 1.7310425679917518, 1.8022212439690541, 1.7419466653604845, 1.9439227113410384, 1.9236292656869125, 2.1187076797882587, 2.1154216531366643, 1.7171506055700134, 1.8857722246084077, 1.8469554799728862, 1.855129174054345, 1.758817728420499, 1.854907565963921, 1.8204553572507625, 1.7841053630868455, 1.8903442584566645, 1.9338699097968801, 1.8932607934845278, 1.7177927498088073, 1.9230578217492358, 1.919291991454913, 1.9599242862539068, 1.8842043094754553, 1.9150562405837426, 1.8450526556611746, 1.8758632835112832, 1.763434871121385, 2.1114378009524737, 1.8490175701127693, 1.708156284080774, 1.6697753023847604, 1.8102625717526828, 1.9887692829029175, 2.140911504366581, 1.78824395854015, 1.9319283463128958, 1.783325332521299, 1.8553386771366527, 1.8026316718944901, 2.0041722691786523, 1.9067351155168208, 1.9091330497929708, 1.7389265711881257, 1.6850338983048372, 1.7896236360503783, 1.7357876972834614, 1.9962567959214363, 1.8024198620608112, 1.9744771555351484, 1.9041830234336494, 1.819257113509188, 1.9595096585067804, 1.8629362437890806, 1.8550722721169077, 2.007780471904138, 1.9543308383524889, 1.9045677363841083, 1.966887696585928, 1.886591321369519, 1.8974638574827605, 1.8664400484768278, 1.8593053992715305, 1.8792855302050508, 1.8913901403866387, 1.7863579291595424, 2.0163235217584647, 1.8930613596628176, 1.7446035335608419, 1.8932172718453428, 2.134808193620761, 1.5881896698786206, 1.7901284111361497, 1.7193699549182293, 1.7451554500550999, 1.9846130538984654, 1.9555725520832958, 1.8352064404506518], "acc": 0.9793333333333333, "dt": 0.012, "binder_o2": 0.6580607192737453}, {"N": 8, "at": 3.0, "kappa": 1.5, "start": "sphere", "mean": [1.8786846895965446, 1.800650393774147, 1.9912224896332433, 0.24685313121954516, 0.46078191829964027], "err": [0.00763981746792396, 0.010805407621344468, 0.012903017168931247, 0.0023420577593069995, 0.0041171738779287835], "cov": [[0.009105153934493472, 0.01326805068882467, 0.017217917486885326, -0.0008097249161351839, 0.0007679868870462012], [0.01326805068882467, 0.019534662705932158, 0.025225815640665377, -0.0011791880784195832, 0.0011269969818490692], [0.017217917486885326, 0.025225815640665377, 0.033499722690446446, -0.0015628871825551186, 0.0013875017227967515], [-0.0008097249161351839, -0.0011791880784195832, -0.0015628871825551186, 0.0018740880159327153, 0.0032741498306714874], [0.0007679868870462012, 0.0011269969818490692, 0.0013875017227967515, 0.0032741498306714874, 0.006323590315105058]], "corr": [[1.0, 0.9948566729736283, 0.9858625514020675, -0.19601931409310255, 0.10121113512551362], [0.9948566729736283, 1.0, 0.9861015762008899, -0.19488801383870802, 0.10139999456347179], [0.9858625514020675, 0.9861015762008899, 1.0, -0.19724773810321486, 0.09533032249948654], [-0.19601931409310255, -0.19488801383870802, -0.19724773810321486, 1.0, 0.9510901742847534], [0.10121113512551362, 0.10139999456347179, 0.09533032249948654, 0.9510901742847534, 1.0]], "lead_ew": 3.0346688382346283, "lead_ew_err": 0.011450729030735884, "lead_ev": [-0.5703510593025201, -0.5703363794515803, -0.5687472767528201, 0.1608556337480653, -0.008251285009983953], "lead_ev_err": [0.002886908826769968, 0.0029586663780629247, 0.0029275716669187497, 0.03508835347179496, 0.03259806668931334], "nnc": 0.008802189353227234, "o1_series": [2.1154606288479703, 1.9222520948533046, 1.9238636006661247, 1.9104941012871273, 1.9267010059885261, 1.940378073144992, 1.7424597648232931, 2.0372538785977037, 1.7699223520148495, 1.8274457010836713, 1.9507874574239152, 2.031500948547081, 1.854741132759706, 2.0462734126935995, 2.012000877253274, 1.6127915981932666, 1.9474496271640374, 1.8191664704244852, 1.931418957131727, 1.922881982196727, 1.9184186469555493, 2.0023273970892284, 2.166297647919731, 1.8946518921502782, 1.9399984227539067, 1.927233172578895, 1.8287802894398264, 1.8288233108015446, 1.9883767418159939, 1.7464400501676454, 1.7267165736180976, 1.7147356181792284, 1.8970047775744772, 1.8633061130530826, 1.765948837421817, 1.8206579874861593, 1.9146484310254652, 1.85244156111638, 2.1157051116043326, 1.7820902188096044, 2.0078134734944415, 1.6914158074921282, 1.759981257885959, 1.851565507083715, 1.8390034926607515, 1.9044492328699563, 1.8374063261164473, 1.8749914976823259, 1.89175888260902, 1.7748690181014717, 1.8360550648729277, 1.8824530570748768, 2.057053937232055, 2.0143097886620653, 1.9502844736110336, 1.8820813516230446, 1.8517408112971283, 1.759024880630982, 1.8407442527678883, 1.7616795379764323, 2.061648244444731, 1.6653761070751596, 1.8949033710841436, 1.8484862140060736, 1.982178613387386, 1.7713362298367856, 2.0013195706046036, 2.0327933299585936, 2.0117715507309164, 1.8315121024050982, 1.8545853195407576, 1.6950531750792681, 1.799318209537197, 1.6058367036761985, 1.7500160568002279, 1.7947292143845206, 1.8786848144533759, 2.0348153036234526, 1.8654110127059687, 1.809709946136702, 1.877850485013063, 1.8481802622776535, 1.923636224602622, 1.919373987885899, 1.8379999697896694, 1.950297121161268, 1.8112791358893054, 1.7595720527795295, 1.9110272413124871, 1.6910254226278325, 1.9745483007031883, 1.8789345683507515, 1.921904164438383, 1.9533229069592104, 1.8744943957802787, 1.7530071104482388, 1.9062519665310416, 1.92883748884387, 1.84644587208048, 1.8092386748176499, 1.7922272447837784, 1.8357923916713905, 1.8823209944437647, 1.8602950329434318, 1.8464310589171524, 1.8622252321107107, 2.016623892482298, 1.8183108914079946, 1.895052192727086, 1.9369480900287974, 1.9079466792240363, 1.8236647127501135, 1.881787403253837, 2.0463365846808657, 1.6335311085982576, 1.7416010334505272, 1.9570518328682027, 1.9111568140019557, 1.7928032154262579, 1.785494155783767, 1.910430890416665, 1.8095686127553132, 1.8144425956056005, 1.7648156630894065, 2.0562912502905912, 1.6984694192048126, 1.8069456148910783, 1.941969525176591, 1.9659405662355691, 1.8544509874792674, 1.7822714751210549, 1.6015051509643454, 1.8775032051321736, 1.8878160262359072, 1.780916694217439, 1.9207965480641587, 1.8925611624183367, 1.9730068728373968, 1.7680359438424467, 2.0925004833111545, 1.8329681251160808, 1.8438606571173062, 1.6670939705412575, 1.7591398697706169, 1.762716532244778, 1.8175014095175586, 1.9707703301318813, 1.835109096677078, 1.9437965925181073, 1.90460843548753, 1.866540142627236, 1.6268677559178744, 1.6433617310571078, 2.0015371998021076, 1.7278016764706048, 1.6433729907181096, 1.9288147756694924, 2.042459809641385, 1.7575938911799884, 1.7464303924833864, 1.7633904751863512, 1.789896177961718, 1.829950469344637, 1.9161029694372647, 1.9670696209444476, 1.9445223865243109, 2.047758384434532, 1.9438480534070366, 1.7984117005386917, 2.0123647104250635, 1.817800907452845, 2.0601332517551807, 1.7689135325947358, 2.036488520005587, 2.00650250527665, 1.950812970890698, 1.8414991151741962, 1.88452820795415, 1.8597401704578507, 1.7495255322729015, 1.8135128876295052, 1.940891814466023, 1.8286225243711236, 1.868363014553351, 1.8132998361705424, 1.7873792895905845, 1.83526128278925, 1.9374651325165417, 1.8507027139464594, 2.026849741838449, 1.9220616444507157, 1.8259834510786879, 1.9201261579454212, 1.983212516343841, 1.8496809235615295, 1.9146104399017534, 1.9817529816772486, 1.7795190606862432, 2.0956488307549117, 1.899088783143819, 1.809452678435282, 1.8605529326970804, 1.7913998632310326, 1.6767584112553982, 1.7690386502069855, 1.8717472542341105, 1.8648584051878982, 1.9002839795132218, 1.914436230692231, 1.8418583347240278, 1.868173529932775, 2.0160223789851095, 1.9742455933259724, 1.8516115688194656, 1.8143985568197487, 1.8143985568197487, 2.016449778627085, 1.9035670692567024, 1.948764838203493, 1.8278261625205237, 1.825665590603158, 1.8952071436917404, 1.8299303269576122, 1.9211592577417316, 1.794947285898913, 1.9678359556183644, 1.9501621075119722, 1.8409095969934284, 1.9696714361564132, 1.8364930004988176, 1.8094316798312047, 1.848745193285443, 1.799099276455185, 1.761969255887229, 2.0074715277322914, 1.9707110793338067, 1.9503452466451707, 1.781166598401439, 1.912978266243472, 2.0736883326050215, 1.8318132309231396, 1.9441407360565042, 1.8079244520183808, 1.9394041478296333, 2.0283871281150354, 1.8444793538938349, 2.015714975516528, 2.013375469220543, 2.164454803982026, 1.863268665942609, 1.9534674995942771, 1.851527701708816, 1.9703047647209369, 1.854899020323543, 1.8882395043232656, 1.8882395043232656, 1.8882395043232656, 1.8882395043232656, 1.8882395043232656, 1.8882395043232656, 1.8882395043232656, 1.8882395043232656, 1.860373572211437, 1.9487721162215583, 1.9487721162215583, 1.9487721162215583, 1.9487721162215583, 1.9985436011408457, 1.9156584851269425, 1.9705811404315856, 1.8070933765273094, 1.8630924220692888, 1.8539413717853392, 1.9613599806098994, 1.9295403502191681, 1.987486107796666, 2.035844889095132, 2.0239902308675126, 1.9328120888811204, 1.989410191024866, 1.7706252132662113, 1.8694077955630717, 1.7508439258154527, 2.010839176984981, 1.9362106199082356, 1.7413700385809712, 1.8760624055170119, 1.878332348035788, 1.958175645596873, 1.7691219435095609, 1.8232731747728068, 1.802284104383831, 1.802284104383831, 1.802284104383831, 1.802284104383831, 1.9089488040150249, 1.7692690686789967, 1.8007229367744855, 1.7155089034966489, 2.00194381823366], "acc": 0.849, "dt": 0.012, "binder_o2": 0.6586917488621848}, {"N": 8, "at": 3.2, "kappa": 1.5, "start": "cold", "mean": [2.214415156685948, 2.316097247291023, 2.6891816941802724, 0.218882253346682, 0.48275969022930015], "err": [0.004571097028745958, 0.007236655410730512, 0.00974075723419511, 0.0015080887189065756, 0.0029911318251317504], "cov": [[0.008503346187691344, 0.013513471335706176, 0.019013721647088293, -0.0005930928064221604, 0.000564000683553782], [0.013513471335706176, 0.021630344906356052, 0.030308928208401913, -0.0009518869789326218, 0.0008792450316975292], [0.019013721647088293, 0.030308928208401913, 0.043475731752973305, -0.0013763303495507363, 0.0011456137112811466], [-0.0005930928064221604, -0.0009518869789326218, -0.0013763303495507363, 0.0015083189773014507, 0.0031905004209142316], [0.000564000683553782, 0.0008792450316975292, 0.0011456137112811466, 0.0031905004209142316, 0.007192625917336438]], "corr": [[1.0, 0.9964150356260518, 0.9888917444453578, -0.16560792996978344, 0.07211754983888509], [0.9964150356260518, 1.0, 0.9883605593707121, -0.1666506708140513, 0.0704911285981012], [0.9888917444453578, 0.9883605593707121, 1.0, -0.16996231536286366, 0.06478448576059342], [-0.16560792996978344, -0.1666506708140513, -0.16996231536286366, 1.0, 0.9686535441674315], [0.07211754983888509, 0.0704911285981012, 0.06478448576059342, 0.9686535441674315, 1.0]], "lead_ew": 3.0242146298971617, "lead_ew_err": 0.0149840342174138, "lead_ev": [-0.5714411603061436, -0.5713982769574812, -0.5701561042310815, 0.14743109915675554, 0.012045630222494837], "lead_ev_err": [0.0037076210021147016, 0.0036361616601358246, 0.003452237443111687, 0.03961274112051947, 0.029064532795665954], "nnc": 0.008558571819328942, "o1_series": [2.2531095708722377, 2.319518169563823, 2.141916421437726, 2.116210147436907, 2.2956697955437324, 2.348129428961208, 2.2062569035078052, 2.271807816052317, 2.1420090136904895, 2.295714508720854, 2.039029186281102, 2.2826200619206514, 2.380121028960165, 2.273706246945319, 2.150515514343962, 2.12433442234943, 2.285142895362859, 2.1597494920701967, 2.037561306556284, 2.2206491364197705, 2.151100078592534, 2.1968091856265275, 2.2729567398443296, 2.250890715224629, 2.2758794943136933, 2.181217319300484, 2.2288824739190303, 2.266642235923042, 2.1745638364613815, 2.219983875500377, 2.344208211511032, 2.1260817053674774, 2.2204106709686866, 2.1833366651128414, 2.075833974473359, 2.20056737471429, 2.202462311868964, 2.272042365492928, 2.214559755478067, 2.3700813054554253, 2.299648158780828, 2.3987866079668243, 2.3170683613237637, 2.3241170889650373, 2.176265726645128, 2.194966393410827, 2.2352572540529, 2.24351966909813, 2.248556882687347, 2.233179781055213, 2.3837947867256335, 2.1246137296821375, 2.195018213914342, 2.2824511594088572, 2.1032816827884164, 2.3575657217722847, 2.02901874177173, 2.2919155701685057, 2.3016353451818263, 2.2085374477544537, 2.291974453841557, 2.2708001839717165, 2.2625439748170226, 2.0975015322311577, 2.0763076468129213, 2.0984136996501377, 2.2071182476021303, 2.1673864111154426, 2.262828901701148, 2.2700829218452734, 2.2241611078254064, 2.267857715011962, 2.2325981108828215, 2.1784833003875503, 2.1961731022203086, 2.0548483574941168, 2.1478885710925972, 2.22312943121728, 1.9392410573380263, 2.327450757288411, 2.2109286903019854, 2.140415945122526, 2.3073445093026073, 2.1422476199139417, 2.097549449881342, 2.0919061913268253, 2.2874712139501376, 2.225139215585807, 2.2803656578187708, 2.4202855548443427, 2.1472046000312517, 2.2446916899355633, 2.3719727770988346, 2.249385409763333, 2.1597565669291354, 2.3081446329367763, 2.287560641254305, 2.2564480195726215, 2.2655420145071203, 2.2585073824292254, 2.2043211805837784, 2.196931597961982, 2.284604450345099, 2.1185831868450107, 2.2716885280520662, 2.262456312852806, 2.207357186287048, 2.2631417363261566, 2.24106109287675, 2.1562322529485356, 2.1361617336547245, 2.1621770997680656, 2.138610384332088, 2.2977726052498824, 2.1634207026264063, 2.183305949493456, 2.2421628422276, 2.292889592025924, 2.228666993435149, 2.0476410492614203, 2.11697485229127, 2.145927265568446, 2.1840059929620352, 2.2913341828439897, 2.302112705425415, 2.066644214152627, 2.2560169404801833, 2.3154961098400904, 2.224556747877833, 2.241592862420237, 2.167967094926531, 2.2359104618265677, 2.3810060040517076, 2.2426780253087286, 2.0556479771016045, 2.169478005497136, 2.2850595613467513, 2.0920844218290013, 2.2723677800439193, 2.1785429273773134, 1.9991317680598912, 2.175845087263137, 2.1739430430568163, 2.233704490288312, 2.3170199791898507, 2.124718692723756, 2.176271281130098, 2.2539505109293247, 2.2590266835946977, 2.21086118514401, 2.2683602527850417, 2.3382783258047066, 2.2492724611981965, 2.3677344528015674, 2.339936331794303, 2.2243527852906215, 2.189867860285185, 2.1184537597048423, 2.0922556904761667, 2.2109383767340374, 2.3359158369886885, 2.3952955377776637, 2.215657394927319, 2.0959530303081233, 2.214393942001884, 2.1688031815746247, 2.2041027084485263, 2.1839077106051428, 2.1681376776443395, 2.100048700664563, 2.431650408961819, 2.0403670548139083, 2.1063382031547935, 1.9723186004790034, 2.209368982624885, 2.302239396628427, 2.265172266409365, 2.2525908625227005, 2.1665686335347667, 2.2417635244344307, 2.0483123007186577, 2.161390390194444, 2.242106646227115, 2.3019282725735173, 2.2951060553985267, 2.31130807320398, 2.3268410226803864, 2.1399592046841267, 2.2101654577180687, 2.196560057418158, 2.276511511751856, 2.2974772643090606, 2.3040108118106435, 2.321603985719282, 2.297240862590929, 2.2303330616714114, 2.1501844796212874, 2.2575756331320633, 2.162654659044194, 2.074541595249892, 2.246795776831039, 2.0278914554163907, 2.261340746792324, 2.1936397866550204, 2.2154818667607854, 2.114455489887659, 2.330191967198422, 2.2384501042215703, 2.2108437430159755, 2.226370983210203, 2.2833480713055927, 2.173450677010986, 2.183967471616892, 2.149361146452785, 2.21556924810249, 2.3609095557772726, 2.2263491354647056, 2.194633774887241, 2.2560515016066214, 2.3165176035727058, 2.2880319914192055, 2.2741019241528893, 2.2508262832256154, 2.2263806610069494, 2.061856158933152, 2.146591219137538, 2.3055517560484065, 2.2137087401995275, 2.125874622659185, 2.152028417083203, 2.3075639561705557, 2.1395982921407404, 2.1082729186966858, 2.313102016537729, 2.0496421355491092, 2.264993794875947, 2.23266895446229, 2.1923259144253855, 2.2288855711652515, 2.09122307923317, 2.166196880731883, 2.3093178835670454, 2.2581521617088502, 2.11518438380145, 2.195602859283147, 1.9783431505848217, 2.1282446073209336, 2.223312495404846, 2.1131409012525273, 1.9812257066910055, 2.1353610597758372, 2.0036774568739446, 2.150801699202306, 2.2213744969973, 2.1319684659927978, 2.1970976895961187, 2.1034582320610777, 2.3214224615248904, 2.1988814787033615, 2.1214292413742526, 2.2682209422461748, 2.3725096921528106, 2.2602081577340716, 2.3561897963539975, 2.270543351034278, 2.2693381995376853, 2.1209953390227465, 2.2122504731170967, 2.133331090596837, 2.1690732847349476, 2.237586791764177, 2.188364348597414, 2.1330945850520804, 2.223542035093388, 2.2137752150641896, 2.132126365960658, 2.3250769353704293, 2.2631939920166575, 2.1442144401538874, 2.0546566142680165, 2.251518193778182, 2.322338789723268, 2.187264994171166, 2.118194653840022, 2.2986197041385514, 2.094091994899945, 2.0850379746482792, 2.164341752266742, 2.3811458449305762, 2.2885889925584477, 2.380423351327842, 2.3427053225621135, 2.1322432131867393, 1.996913724904528, 2.329504943632905, 2.05249992277081, 2.142406763657383, 2.3594124047176543, 2.3184042251422996, 2.3120872009261904], "acc": 0.9593333333333334, "dt": 0.012, "binder_o2": 0.6613346961050968}, {"N": 8, "at": 3.2, "kappa": 1.5, "start": "sphere", "mean": [2.2120258863904314, 2.312785681896471, 2.6858821691585777, 0.22157919588913266, 0.48827340336646], "err": [0.0057389749243903585, 0.009270128839379691, 0.012762901101964734, 0.001202093098201195, 0.0024905660061320723], "cov": [[0.008640167453827945, 0.013712565143064981, 0.01948235054476229, -0.0006946634664273817, 0.0003723605368669342], [0.013712565143064981, 0.02191920529699883, 0.031015562927666773, -0.0011067769940421674, 0.0005809735031302519], [0.01948235054476229, 0.031015562927666773, 0.04480529903726296, -0.0015303768420151824, 0.0009108266178829438], [-0.0006946634664273817, -0.0011067769940421674, -0.0015303768420151824, 0.001549340243343909, 0.003248216453780961], [0.0003723605368669342, 0.0005809735031302519, 0.0009108266178829438, 0.003248216453780961, 0.007256462514216018]], "corr": [[1.0, 0.9964263915249765, 0.9901832680608694, -0.18986284251232052, 0.047026222025384944], [0.9964263915249765, 1.0, 0.9896977334893649, -0.18992158242595825, 0.04606609994006121], [0.9901832680608694, 0.9896977334893649, 1.0, -0.18367933328213365, 0.05051362615267704], [-0.18986284251232052, -0.18992158242595825, -0.18367933328213365, 1.0, 0.9687441280270305], [0.047026222025384944, 0.04606609994006121, 0.05051362615267704, 0.9687441280270305, 1.0]], "lead_ew": 3.0393530698286177, "lead_ew_err": 0.014935586987638895, "lead_ev": [-0.5681298575241902, -0.5680568065688159, -0.5664535642072643, 0.17799471205458764, 0.04458891765757582], "lead_ev_err": [0.0034087717174403186, 0.0034295305274833344, 0.0035333375530920467, 0.028031834909490513, 0.027685960762817166], "nnc": 0.00856593988996871, "o1_series": [2.163195599584709, 2.2618422240599356, 2.2181777100597175, 2.3531438466836336, 2.208577185701336, 2.1114634444907603, 2.149641296775044, 2.2194988093809336, 2.317763210818985, 2.2706784170136216, 2.1533264690312843, 2.293253346082067, 2.1326138740377374, 2.1706980218100638, 2.2899750201334133, 2.185142542338445, 2.2487979776509284, 2.0354391759085813, 2.182123931575499, 2.2381599864132316, 2.087255013142453, 2.1787078301383054, 2.3126826387123147, 2.187867798059453, 2.3014226771772206, 2.1121500482631834, 2.2959534262481283, 2.3167635186781235, 2.047640641723211, 2.223172640310941, 2.3881951949180347, 2.241242539597275, 2.1859568821145823, 2.14419839423866, 2.0196092375050094, 2.3558760810590025, 2.0359191510860226, 2.1941490190808253, 2.289424447883376, 2.0551852293854207, 2.334931739513716, 2.2341105353569515, 2.244776158205631, 2.1653232264583053, 2.131418347503665, 2.087833473499817, 2.367080157402172, 2.163033748228317, 2.1627010690232082, 2.122885204487779, 2.0661978645359547, 2.164922234258822, 2.2595172583312073, 2.160951148725781, 2.2341277247715334, 2.1354966111710407, 2.3102489275022218, 2.2491031115475346, 2.224062573538874, 2.290194796316862, 2.188738413284308, 2.3847747779959514, 2.166946357404079, 2.2392106369787137, 2.27488383917682, 2.0947665558890756, 2.2992641527015167, 2.1063909570668953, 2.1469873191686175, 2.1160346846775955, 2.026485206959875, 2.284974791471353, 2.210955451787961, 2.2769212708327853, 2.3439786911902907, 2.2260368390427496, 2.2595326938493954, 2.1792195348326873, 2.1041487037670548, 2.249434663966449, 2.366931385188111, 2.3740928976551436, 2.214946879756986, 2.3910920246673433, 2.213881392261971, 2.146175923873675, 2.3749228842654304, 2.1635245361686763, 2.2725636258161686, 2.1591683657182545, 2.1686346496208464, 2.0045447218978527, 2.2236036873806455, 2.2409575807724478, 2.173138927392544, 2.1692287292139207, 2.441557476807869, 2.2475098020191435, 2.3080228782085888, 2.172196262709781, 2.204437614970376, 2.176541736271891, 2.1959772951701098, 2.196373288446497, 2.0949979508428624, 2.1490619789796126, 2.3987191012181674, 2.215336041471576, 2.2068336320913944, 2.3247333651007205, 2.2778001327606106, 2.366667885182996, 2.213040032504712, 2.4201490353662587, 2.29584163177092, 2.2418704554351834, 2.1503603622163414, 2.3535581715955196, 2.3474275842282752, 2.0632459090647486, 2.049758537145868, 2.2055624022062066, 2.242123336931959, 2.20656816545155, 2.314122727797746, 2.2751619555037426, 2.307810475113185, 2.392065009664676, 2.056804198557609, 2.178327793587948, 2.3249706783965824, 2.140011039033064, 2.2055008942136007, 2.2786477136961674, 2.2439711921763763, 2.1962835048688953, 2.027243854944717, 2.3971787622662104, 2.384205536954463, 2.4328982761538223, 2.1816739887107497, 2.0668264670581724, 2.030360160386859, 2.006509534052399, 2.1551584718155268, 2.1649974799822878, 2.0768086489470585, 2.1026384548173347, 2.075143666923335, 2.1424435097039156, 2.105429491336336, 2.215953610992665, 2.240906345904832, 2.145713362365507, 2.2768666619628233, 2.2627562341956833, 2.1419747028150025, 2.0748156561135525, 2.1127220008957748, 2.050798463968926, 2.187107810754157, 2.113985267323364, 2.110544868473904, 2.2882118143043244, 2.1687383817688084, 2.281340145773078, 2.1970926307293723, 2.30006853513484, 2.042868244783791, 2.180286954302933, 2.170220663416204, 2.4458420569881656, 2.171637012610434, 2.1817115762972623, 2.1579483532435124, 2.02926196030947, 1.9755460411525032, 2.02605421187298, 2.120952608053366, 2.320578942156624, 2.3402831821739873, 2.268884907873314, 2.1851237170833464, 2.1188244458164953, 2.1839560770762603, 1.989683376687368, 2.1846876881313624, 2.070214387134909, 2.039154406240205, 2.142159399055445, 2.3449126033380203, 2.2026388095980334, 2.1993715246415633, 2.292395956875355, 2.142025117672964, 1.9754581160458526, 2.246847694697532, 2.2642100461818857, 2.2231141483912733, 2.1477309526735486, 2.169163687103741, 2.1912999194126783, 2.2491670737533487, 2.1376510337044303, 2.227553460905906, 2.237724525407912, 2.140121664417906, 2.46297020917184, 2.1465118735684956, 2.302016111838897, 2.0163868271164604, 2.165707556531475, 2.1556810942424214, 2.1935923781413678, 2.1370411832643814, 2.155764753302534, 2.221560660245615, 2.0907890249520262, 2.1853905422650732, 2.103616244435641, 2.214624633068203, 2.2466135568887644, 2.165205617055541, 2.0987197833377955, 2.2327449986032892, 2.244316412411927, 2.449389212186971, 2.186133682739791, 2.247804566326963, 2.259817632308737, 2.3058526027682644, 2.4076316872337435, 2.215640119937741, 2.3593815336669675, 2.2193257398518984, 2.1771800106765937, 2.156582409816188, 2.3078578142542776, 2.111706843630856, 2.2371202772373167, 2.238567369442364, 2.2812428326006797, 2.304178734338237, 2.188428802009229, 2.2245476894249947, 2.305928275060036, 2.2466404238764497, 2.196690786118923, 2.251330666595359, 2.2598519232412695, 2.113529049209351, 2.1042702086450387, 2.2028154534083173, 2.169030836905714, 2.138491138258244, 2.248563787238149, 2.3948517826742073, 2.28286953865892, 2.3629638034002847, 2.2588363816810233, 2.206703886338932, 2.200537886013083, 2.1716629168755435, 2.3259159043870485, 2.1823067872437933, 2.2470540198101494, 2.1213333141481896, 2.3179890017270743, 2.3580339039837153, 2.1421361977479103, 2.2743132797508183, 2.3489966450554114, 2.26940942928216, 2.1695033347739123, 2.0486312544292353, 2.161455541674819, 2.2510778010835137, 2.227043827122246, 2.0724994004563686, 2.2191573218211973, 2.1540797724095473, 2.2588913374646715, 2.2846742604510766, 2.256350587957005, 2.2376484625742807, 2.2803020799226177, 2.2020164269859412, 2.2041502098929344, 2.2473661184447584, 2.098617938491956, 2.2856570938163188, 2.300766240092494, 2.128934320829835, 2.1816265877092524, 2.2814895281496366, 2.1111397274731445, 2.3030486201616984, 2.235414646446764, 2.0992520358397684, 2.1252741266002735], "acc": 0.9646666666666667, "dt": 0.012, "binder_o2": 0.6612200717906772}, {"N": 8, "at": 3.4, "kappa": 1.5, "start": "cold", "mean": [2.5681975340120644, 2.9035184404566516, 3.547791211194824, 0.1998551247041863, 0.511216327352343], "err": [0.004287735927002336, 0.007399799110537289, 0.010945058797734174, 0.0013433336495500036, 0.0028524850411779934], "cov": [[0.009314844071816647, 0.01597778259205815, 0.02426328927204566, -0.0007086101702043114, 7.770959907464654e-05], [0.01597778259205815, 0.027570592523146906, 0.04174518639030699, -0.0012239823057161026, 0.00011261071781083102], [0.02426328927204566, 0.04174518639030699, 0.06419646903193328, -0.0018379261607500805, 0.00021121201882132737], [-0.0007086101702043114, -0.0012239823057161026, -0.0018379261607500805, 0.001330211075857561, 0.003245616846352863], [7.770959907464654e-05, 0.00011261071781083102, 0.00021121201882132737, 0.003245616846352863, 0.008323875316233718]], "corr": [[1.0, 0.9970241155918432, 0.9922161933845499, -0.20130719929053656, 0.008825190534882635], [0.9970241155918432, 1.0, 0.9922652538675552, -0.20211186515412263, 0.007433509380580097], [0.9922161933845499, 0.9922652538675552, 1.0, -0.19888966165895658, 0.009136929497887473], [-0.20130719929053656, -0.20211186515412263, -0.19888966165895658, 1.0, 0.9753807630395048], [0.008825190534882635, 0.007433509380580097, 0.009136929497887473, 0.9753807630395048, 1.0]], "lead_ew": 3.060427945478403, "lead_ew_err": 0.025469428683524895, "lead_ev": [-0.5626162922447643, -0.5627215275917141, -0.5615652944127946, 0.2076201988959246, 0.09135460145548045], "lead_ev_err": [0.006233226807435247, 0.006138325306290338, 0.006270266771639799, 0.03551245382089299, 0.0398843670255184], "nnc": 0.008395496650551478, "o1_series": [2.5489141038037153, 2.4712679435297993, 2.570277625024741, 2.605347491968144, 2.5383773133371963, 2.489515236860884, 2.621091351221435, 2.6799723131741997, 2.507698580394739, 2.6186382704772297, 2.5343190832193203, 2.436148134495599, 2.4656415275095167, 2.460556764149788, 2.5778963709037432, 2.5334769589262347, 2.449027553226391, 2.612527519035302, 2.4994129871376, 2.7134977859454876, 2.6840021742095397, 2.6475918028826815, 2.731459492257523, 2.5656560069411687, 2.5970996014137393, 2.6820637543301067, 2.562281104833343, 2.627518243712552, 2.5837106408665997, 2.6091080302008587, 2.5011999829950056, 2.6898408466157804, 2.702477621566994, 2.5270340668615483, 2.649743145999586, 2.6093640354373555, 2.6551427729962187, 2.535594466677872, 2.6389032374437327, 2.5748697581406295, 2.4267444327834635, 2.4822925831172493, 2.5828646496401815, 2.632583577925293, 2.435493189315543, 2.492197121854001, 2.540953588305194, 2.5002112986440093, 2.3548447599350313, 2.367905085634005, 2.4234167540959772, 2.5287912162946977, 2.7168712510802506, 2.5326383377795443, 2.6269057570970666, 2.651400586867309, 2.6569422923602977, 2.6636946059299795, 2.5982441505891014, 2.5760680012690234, 2.7154316474834586, 2.6432669506807933, 2.447451941554692, 2.5034714119179995, 2.635222269235573, 2.4349712788906084, 2.5742629350177557, 2.6358284902161278, 2.629802431792946, 2.4654189102316, 2.5874702027811356, 2.554984381166692, 2.6198435833986675, 2.517445628831453, 2.4686323916484216, 2.8961499265836093, 2.5978594886805775, 2.669759550585362, 2.371841668298403, 2.539998204815793, 2.48058186578794, 2.7912272450762226, 2.4681383291215973, 2.422022642869652, 2.463633466319353, 2.4881241050034903, 2.6353673967302154, 2.5968750584848004, 2.6305448443825172, 2.593869779518678, 2.407710477440046, 2.7351699694278833, 2.430813655492735, 2.5267384595028055, 2.492648380331677, 2.5950991257740315, 2.638386209188029, 2.5373443731360945, 2.4878361346441933, 2.4846205849737872, 2.5892625618535785, 2.583327200673609, 2.735228186075407, 2.53299900067755, 2.511573029314439, 2.5854000488225406, 2.6930604271946326, 2.753414801711303, 2.5636234556160367, 2.5750735923502184, 2.5988817984024397, 2.5864140903823705, 2.652987642058405, 2.5885398931989885, 2.534971058719913, 2.4885279316700473, 2.583963112959471, 2.5782731130639993, 2.607008864625363, 2.45911336493335, 2.5661927950955845, 2.6845023234877354, 2.3560950521756707, 2.4381696201207133, 2.566111634278719, 2.5412514341176875, 2.620755269607523, 2.394254591823666, 2.5859605351466812, 2.569879775521313, 2.4529196153167625, 2.5884812461796805, 2.497488876026818, 2.555733861344144, 2.5574141841529032, 2.4986720830694207, 2.4344801210063287, 2.558654754321739, 2.416570381488441, 2.4806442159301385, 2.509380656011402, 2.607120564797789, 2.523549329899225, 2.6160939023901273, 2.5348527578581876, 2.5619190420930984, 2.6337186448291243, 2.5808180715074753, 2.5192111590124053, 2.6046670092147943, 2.617029377850332, 2.7694312791542375, 2.4078142386073758, 2.6410834066985625, 2.463193316067664, 2.441483430673707, 2.5502736275807587, 2.7602740382921613, 2.440991103030641, 2.4428486455595, 2.658212064763065, 2.627353845842476, 2.5232445917236483, 2.5560038918958363, 2.485551138968592, 2.7180879646616622, 2.584422333263102, 2.5625057558720172, 2.4540587674400665, 2.6253920556580073, 2.6557855247224627, 2.6597181776112135, 2.416324927952709, 2.4541455196779616, 2.689729883241021, 2.5295043740892473, 2.7368642809235215, 2.376474493292363, 2.5316496016119627, 2.5380122704296904, 2.5289398118765085, 2.566129848534568, 2.6625395582191516, 2.7096568862622594, 2.565438389847446, 2.608004942829112, 2.461977637666519, 2.57056348224409, 2.4970650480221535, 2.624711468346373, 2.5314561553261123, 2.5604375549069487, 2.6398821791685183, 2.6054839040021456, 2.672926973153907, 2.3535574554802876, 2.5612697498535444, 2.446268989297699, 2.617896413284857, 2.562062901297974, 2.620193459002776, 2.525909147759882, 2.627834682415048, 2.7236187118484354, 2.557559098063308, 2.6108396559432756, 2.617711903812215, 2.491688658232145, 2.5510071412529833, 2.4233433238711664, 2.615012722679076, 2.706393888038363, 2.5905481428451864, 2.4323057139860356, 2.6187940487800105, 2.655072064091377, 2.6780105520549764, 2.6732689210833884, 2.634053911942358, 2.557077260315392, 2.55502332368651, 2.785085113815491, 2.5205785686811897, 2.5699464570912482, 2.609124643286929, 2.6586013345633117, 2.406954372276192, 2.6982425822988843, 2.432131024868571, 2.509675043608474, 2.5112967547836, 2.6648102661954782, 2.4233853097181193, 2.429366999949506, 2.57781132477725, 2.594001247687107, 2.4413765646302243, 2.592856531549921, 2.476743881315345, 2.4904433365154293, 2.5957357751929355, 2.549984590184294, 2.6842560025067135, 2.633212450263341, 2.5802853125017493, 2.5443927555396924, 2.624630153420222, 2.542209889088987, 2.5812460590380883, 2.4898965997196023, 2.6407544360128012, 2.591210232088213, 2.7980150831170363, 2.484570347606584, 2.495737385409218, 2.687321559788815, 2.4729089766594043, 2.5155508509789515, 2.8042440131667803, 2.4908648315287243, 2.4291006770706227, 2.4937794152797386, 2.6188433324912417, 2.647945193096673, 2.633506054078931, 2.608347148680285, 2.6481312640135943, 2.6599862708584086, 2.7890277331427202, 2.694574320724293, 2.70333650845984, 2.597753717735052, 2.7224135478997726, 2.601104825766695, 2.6337158271708416, 2.4856000693577807, 2.7301975144371884, 2.3918977044614653, 2.5767083672571527, 2.462040406544766, 2.5768536774014548, 2.442496393000313, 2.4799888094521103, 2.4526451246986873, 2.4867356157778255, 2.5569535764154403, 2.785974815800537, 2.606964005519658, 2.498787339068675, 2.497541860074973, 2.7555972452747786, 2.588296141430702, 2.588804270310329, 2.6182685297414094, 2.516494574047108, 2.584192499695155, 2.585234441000301, 2.611870921194134, 2.5381678125873965, 2.4776218492465696], "acc": 0.9466666666666667, "dt": 0.012, "binder_o2": 0.662313436625614}, {"N": 8, "at": 3.4, "kappa": 1.5, "start": "sphere", "mean": [2.562061955900353, 2.891178723066732, 3.5300859710207932, 0.1987101407347006, 0.5075711212384669], "err": [0.005314498044489349, 0.009121286055038475, 0.013224576758716737, 0.001025762990176041, 0.0023741757939904178], "cov": [[0.008079048645387443, 0.013771789962660465, 0.020851636868891063, -0.0004095616992806542, 0.0005750944969824158], [0.013771789962660465, 0.023620976565966775, 0.035648081326426086, -0.00068177235263888, 0.0010252239121821504], [0.020851636868891063, 0.035648081326426086, 0.05473373969955799, -0.001084954290177225, 0.0014082990527735189], [-0.0004095616992806542, -0.00068177235263888, -0.001084954290177225, 0.0013241448232927066, 0.0032889794793482144], [0.0005750944969824158, 0.0010252239121821504, 0.0014082990527735189, 0.0032889794793482144, 0.00852554277977475]], "corr": [[1.0, 0.9969224006249529, 0.9915907807811803, -0.12521936040686021, 0.0692943908540976], [0.9969224006249529, 1.0, 0.9914245625152787, -0.12190533654683754, 0.07224516440249545], [0.9915907807811803, 0.9914245625152787, 1.0, -0.12744304417979588, 0.06519380167246401], [-0.12521936040686021, -0.12190533654683754, -0.12744304417979588, 1.0, 0.978886640280385], [0.0692943908540976, 0.07224516440249545, 0.06519380167246401, 0.978886640280385, 1.0]], "lead_ew": 3.010022366768678, "lead_ew_err": 0.007650766071224301, "lead_ev": [-0.5746552628868656, -0.5745194373549967, -0.5736665043386854, 0.10257914620610659, -0.00911073549091553], "lead_ev_err": [0.0019958022801854543, 0.002001189599951561, 0.001948740399724389, 0.03164779411834374, 0.01908791288243169], "nnc": 0.0083950839178017, "o1_series": [2.3329306770280493, 2.548860500089768, 2.492598354789477, 2.6731068145506907, 2.5763970377124163, 2.6179341479264844, 2.4740543218193287, 2.5612629382093997, 2.435935498710083, 2.563560858858197, 2.4249231083070457, 2.658047580223262, 2.557712697579192, 2.6262071501178976, 2.5106265565527806, 2.6567563446130684, 2.5822451607665, 2.545777235881938, 2.48120338041389, 2.3322589481937084, 2.672332713915708, 2.5825924318734454, 2.553147907611575, 2.4564897135655834, 2.5743640123570097, 2.4788990431152365, 2.565033569139975, 2.476747905021393, 2.4643446400002604, 2.47216681336423, 2.419124934356792, 2.567258820692069, 2.675250029783692, 2.3566538783179336, 2.5844744135906046, 2.6529516486348426, 2.591022366035844, 2.5336173219406897, 2.521985137272531, 2.4893510799957896, 2.8169829204137224, 2.512300776108059, 2.452439786882754, 2.481521455738548, 2.5876072561839973, 2.578190297665004, 2.497461508380497, 2.4337678036374246, 2.5416613932139156, 2.5489421769664715, 2.666643117480998, 2.696439613193197, 2.6721384154649748, 2.666514883022949, 2.4566610473533035, 2.4737291390298175, 2.4262642876270855, 2.5488406041153544, 2.583415249006573, 2.6650730866658106, 2.4942327358985876, 2.551214264675119, 2.427668224927595, 2.6175477211870963, 2.534234610026081, 2.597491471561603, 2.6457305444573302, 2.5542308066051502, 2.8025824015475624, 2.4881198627385612, 2.5895950362123488, 2.6169906053510874, 2.5078058873885345, 2.5804050169179193, 2.6328187671579837, 2.4896510241558887, 2.4840967285694253, 2.6229873686438054, 2.660949214981148, 2.4630017322940283, 2.618198561289139, 2.5338183952442477, 2.719709679050707, 2.4941541048404874, 2.6198261687701865, 2.692496492700216, 2.654331311013107, 2.5148477377141543, 2.650294446171314, 2.4985790362856353, 2.6246235956180226, 2.5091093068444055, 2.6136227556182905, 2.5474916808309356, 2.7247184160948352, 2.561813881560284, 2.697916710878943, 2.5573532277135245, 2.7022013908819464, 2.594148904748394, 2.5565315365132806, 2.6658403862671545, 2.656552743723329, 2.4645912265778485, 2.322482151573051, 2.5765078712450324, 2.6073575283999104, 2.5468114827669117, 2.4562356071608873, 2.45377741668917, 2.47014261208919, 2.5186636228129275, 2.7142787123889147, 2.403551002239575, 2.655762694110069, 2.546219882077289, 2.554409179587747, 2.6433553936379854, 2.6011008039734422, 2.580660033950687, 2.5093738405508033, 2.6889173493725185, 2.5967538606665608, 2.5903785318180557, 2.567130150245929, 2.5102015624654355, 2.52102087897999, 2.6565842228829606, 2.517433857862006, 2.639005079060226, 2.569291058137331, 2.538335696569799, 2.6454217609660695, 2.618386636074285, 2.6574136534171613, 2.6239698809127225, 2.492037898409972, 2.4415786221028943, 2.7966335606185497, 2.515021291789389, 2.4193141615825606, 2.5828162335246323, 2.5342468303110097, 2.6336042119901597, 2.4948074288595823, 2.7536455542129117, 2.5766858138120203, 2.564613293230048, 2.3923151210726936, 2.4937175358886474, 2.701595394635442, 2.540913724681184, 2.326640830672166, 2.611641012825315, 2.5617543350127465, 2.5375347769094136, 2.5829215259490033, 2.6117716471104364, 2.4339434824286643, 2.545046507670642, 2.6669757292007725, 2.5359377066879727, 2.6741034884501866, 2.6165104235186787, 2.4350058312999843, 2.60974844913774, 2.414996286224239, 2.5540637459465856, 2.6498019640988906, 2.6300384173501805, 2.573735259797343, 2.5181995311015637, 2.5621239229822432, 2.4477611214362396, 2.580301123356289, 2.432526099778208, 2.59115979770397, 2.589994927446643, 2.435098273597399, 2.563756047515128, 2.3858296673354777, 2.472054044201737, 2.4911442982478227, 2.5156702804897346, 2.61253977931431, 2.604329546370341, 2.5457659964054575, 2.5199890436405306, 2.6541758869131256, 2.660251235721865, 2.479864514546742, 2.623761503680888, 2.4509503689704983, 2.5132977151150873, 2.6461262149281604, 2.6817339743546826, 2.5222747019148066, 2.3884120992888866, 2.534131370844725, 2.535092842863903, 2.4561777158658344, 2.561525734194962, 2.576461904759393, 2.4703071364576923, 2.3832072441784273, 2.5897122067413747, 2.5096737810047283, 2.3597586319485657, 2.662563528040093, 2.549367606526886, 2.6135943261321466, 2.5789800807525416, 2.529107321913882, 2.5318206055045254, 2.5829466570358113, 2.5735019965086243, 2.4490541582998064, 2.436350333049923, 2.64693665709107, 2.4720494195329996, 2.466519597932641, 2.650416403372741, 2.5423406293458477, 2.602376138449947, 2.720381497123916, 2.6223850748125175, 2.6578566439077074, 2.555881435833375, 2.5592698172892225, 2.4871125791491124, 2.5594002855389832, 2.566258139463491, 2.646815003270631, 2.7543065295251044, 2.507608582101991, 2.565663936778174, 2.5155941670707156, 2.5448782547386224, 2.5360067375278, 2.6157073827076793, 2.6118468919842264, 2.6340788015607655, 2.4967061491413527, 2.594615278576726, 2.450986116017522, 2.678899677505129, 2.4069503493734277, 2.5292726214908674, 2.699496038095024, 2.6640352764242246, 2.515695794840757, 2.636743902840203, 2.6065483900102673, 2.5023518418939, 2.6392989920091603, 2.5380472106343044, 2.7224173512045913, 2.669116207578636, 2.550360358620701, 2.4999730091782615, 2.5237815916908604, 2.539140637382281, 2.566645621768385, 2.5543392573888575, 2.544731444998561, 2.4091393922631017, 2.6466742988168575, 2.4997568998031103, 2.4619076585933497, 2.732696658614352, 2.53641386141208, 2.638168662010427, 2.4580115625922305, 2.46023890523739, 2.5161095426520492, 2.600029306309475, 2.4646439391406885, 2.5700190165124965, 2.6011792522239015, 2.429116186474038, 2.4482430360989964, 2.6952910015443026, 2.6258228891540307, 2.544281229089218, 2.595818421717814, 2.6544332546503515, 2.5826317459042247, 2.498361470909925, 2.674821996749568, 2.572545293821781, 2.567461690964855, 2.4981538432203783, 2.6424195478880455, 2.6668032640849195, 2.526065910454644, 2.557859685236126, 2.6411724073313243, 2.392501219396909, 2.669193552879138, 2.6117063553416178], "acc": 0.9513333333333334, "dt": 0.012, "binder_o2": 0.6629079251968061}, {"N": 8, "at": 3.6, "kappa": 1.5, "start": "cold", "mean": [2.9231411891085712, 3.533395590728758, 4.5382465276542465, 0.17908880589840123, 0.5224043277691192], "err": [0.002909608586344204, 0.0053099427094262614, 0.008394248592490149, 0.0009026735662599868, 0.002680609706819728], "cov": [[0.007873717826907815, 0.01435360821634581, 0.02336913377504857, -0.0003699632402183947, 0.0003021027338438678], [0.01435360821634581, 0.02627800209234517, 0.04270132027860708, -0.0006757445413260108, 0.0005471946626324437], [0.02336913377504857, 0.04270132027860708, 0.07027108358254305, -0.0011173109687146155, 0.0008376915908796045], [-0.0003699632402183947, -0.0006757445413260108, -0.0011173109687146155, 0.0009206955795699744, 0.0026104645712094828], [0.0003021027338438678, 0.0005471946626324437, 0.0008376915908796045, 0.0026104645712094828, 0.007665543180073098]], "corr": [[1.0, 0.9978723595552731, 0.9934919810789011, -0.13740755819328318, 0.03888599937143016], [0.9978723595552731, 1.0, 0.9937034702794599, -0.137381529033999, 0.038554423537527555], [0.9934919810789011, 0.9937034702794599, 1.0, -0.1389081438288569, 0.03609311484705955], [-0.13740755819328318, -0.137381529033999, -0.1389081438288569, 1.0, 0.982626126609422], [0.03888599937143016, 0.038554423537527555, 0.03609311484705955, 0.982626126609422, 1.0]], "lead_ew": 3.0199519490746254, "lead_ew_err": 0.0072104382186872085, "lead_ev": [-0.5721335818543596, -0.57217605592225, -0.5714383753304976, 0.13295693294182548, 0.032532487241271967], "lead_ev_err": [0.0019394822349632188, 0.001957946462605498, 0.0019030388142805203, 0.02026353594482374, 0.021316103035429107], "nnc": 0.008292280706301608, "o1_series": [2.8872669141881997, 3.0137283787135174, 2.920340087570021, 2.984148384740227, 2.9202609693981207, 3.019315555959434, 3.1196060233855154, 2.9253450894784234, 2.9493195220425106, 3.1003375889280136, 2.7253728329451095, 2.923767689284917, 3.082124955783863, 2.8406365036539767, 2.860384787877003, 2.949190301910602, 2.95131884897464, 3.0798538615486635, 2.8114026289950096, 3.0826539801494826, 2.9354298957823732, 2.936772522234221, 3.0248884907440967, 2.9996002993858966, 2.6939405492666264, 3.006140850575544, 2.904549106937825, 2.8458700047661503, 2.9030711561467437, 2.7432405621832934, 2.9822623327959534, 2.895319265216241, 2.9351763326577864, 2.79284773869407, 2.8355962420339655, 2.99269952846046, 2.989002549351972, 2.9384030150570357, 2.8319985656232722, 2.8422678838151394, 2.970977496011119, 3.025498729208639, 2.9384028621734264, 2.9931481822268435, 2.969266682672411, 3.0128867266849046, 2.918611460959365, 2.9615704700735415, 2.8593291970049104, 2.9135733608812897, 2.97798925774375, 2.9307318021387134, 2.8616816540809094, 3.0132902744414287, 2.8471597806766193, 3.0557600102800064, 2.829992294454021, 2.9857449075711298, 2.9426497551444055, 3.0504619440854555, 2.8865231646216136, 2.8893890468840926, 2.97562045346866, 2.876697695726662, 2.9762558981423313, 2.9437269011596037, 2.908048241794485, 3.0622996835443037, 3.016997540009188, 3.0274715464336404, 2.9796186140059304, 2.9210022983007597, 2.894915224042781, 3.0545263533869695, 2.9133289245511227, 2.92596249936713, 2.9732508274507405, 3.129723310844569, 3.0463387059612934, 2.8433204515718504, 2.911234549309709, 2.9485726328656097, 2.9524463655051676, 2.8865992863095187, 2.8325014191792706, 3.0984353315177113, 2.8347839200213993, 3.049675885063131, 2.8195321765811068, 2.670730535907133, 2.945815147655416, 2.884546220324032, 3.1033591013992687, 3.0049487384197966, 2.893870377880609, 3.0127809705754878, 2.9335079398725163, 2.7923815265226537, 2.9972398101818176, 2.9584187417263244, 2.826656612772121, 3.033824573617381, 2.8411710817624076, 2.8726472689971287, 2.987385447419896, 2.900417397809372, 2.844784712335893, 3.134990102138162, 3.014432164338367, 2.8412980549906792, 2.8846361035572126, 2.881569048380665, 2.8461452406974717, 2.866111548420091, 2.9713291245043814, 2.80622172511005, 2.910215717763759, 2.929457464243325, 2.985055730457459, 2.920627683850249, 2.9035381611474644, 2.8349704466041104, 3.058702092987075, 3.0717286627343636, 2.6941276438635153, 2.8489707868108782, 3.011018738037656, 2.9614794393201933, 2.9776303306606673, 2.925524553691081, 2.7207834287504595, 2.9060514047639563, 2.7476382135474138, 2.997927531726254, 2.816669837006305, 3.031631162977154, 2.9166904804170497, 2.9093694994766066, 3.073779809904979, 3.00769070110527, 2.936677079618267, 2.959599839712152, 3.0128224064550366, 2.962867840555429, 2.98135791211677, 2.9293267496208553, 2.9335895946403827, 2.930216554495451, 3.0187112639746774, 2.8429519222613795, 2.948083748157347, 2.8268069625649774, 2.9684783789147153, 2.7785312811180916, 2.9507977424966687, 2.9330922211738564, 2.755505216272475, 2.8659660768590953, 2.933976349938993, 2.7569758900384373, 2.940946063651382, 2.8559712474868135, 2.8616569454420993, 3.078814182872098, 2.9382510713990517, 3.049715955540101, 2.818724494365298, 3.014733923257173, 2.918526972310171, 2.995603367007668, 2.7411086255087547, 2.7843246906122854, 2.9322112942140075, 2.942817783324907, 2.944746706444338, 2.901029650254104, 3.020142111705014, 2.8472156548953764, 2.8459892676528336, 2.947867146216615, 2.855484230430057, 3.046489517181418, 2.923315307912125, 2.868519875596848, 2.791392317588457, 2.815484686607517, 2.9208602158393795, 2.917570884138007, 2.936887651555822, 2.9228581140204484, 2.8337689233210375, 2.9262256545697998, 2.7342255694573847, 2.9112405545017292, 3.0362251367182926, 2.870443212383485, 3.068062453785268, 2.785011596488483, 2.902217976375057, 3.009253780950427, 2.8539305916381363, 3.0453200205452786, 3.0572200371293476, 3.0003348195755635, 2.887649634048226, 2.784302319721735, 3.001896951214344, 2.971469629910266, 3.006181563471571, 2.934204740474914, 2.754549196274808, 2.853577412780497, 3.008015775497819, 2.9591002994598887, 2.9788597493935747, 3.0548140440533507, 3.089428546720344, 2.898001743328204, 2.8854837350496494, 3.0324352804888335, 2.958337160888335, 2.9163410520697655, 2.9241605689463617, 2.9207455114585144, 3.0550401709715986, 2.931483860353218, 2.982103172873838, 2.951082231369475, 2.860959214337357, 2.8772794722987918, 2.895333193740267, 2.929385660974104, 2.899169774463754, 2.891185154955105, 2.8555951388094476, 2.9751231934666635, 2.939353889773976, 2.821466228142426, 2.8704855637283258, 3.0079616675018084, 2.9853924352088725, 2.9757642884495006, 2.893002830583484, 2.910325438090121, 2.9488219739064365, 2.9637339022395985, 2.951125442651651, 3.1368657641147473, 2.9720374986211002, 3.0143883316308315, 2.7962648418323623, 2.915832812686185, 2.8646669850266715, 2.933089821213458, 2.9152145073884297, 2.8444156013906974, 2.980102217308197, 2.846014509654167, 2.9428825285971336, 2.8702580930804134, 3.1099835298256355, 2.9866981424083914, 3.0072564225411327, 3.007276942376569, 3.05998470020187, 2.833257883510118, 3.086739151214306, 2.9862051526557067, 2.977727727206771, 2.942569772390426, 2.994056942235693, 3.045041162282132, 3.03233856223439, 3.003957827978488, 2.8444474902860524, 2.9383687176084763, 2.9561682153729736, 2.9719299234574095, 2.801918617185475, 3.069686234988094, 2.9405009818921863, 2.9639664206971412, 2.9800861640148066, 2.86898134363346, 2.9082041212109564, 2.9010938749561612, 2.8207745777565103, 2.8210981162513806, 2.9329755424766684, 2.934080493145128, 2.983799015717314, 2.870790292925158, 2.9456042273531127, 2.8472969475123184, 2.768541369269493, 2.9798297224213304, 3.039536259242543, 2.707989971573088, 2.8979653796323905, 2.9884923584953036], "acc": 0.933, "dt": 0.012, "binder_o2": 0.6638888921161556}, {"N": 8, "at": 3.6, "kappa": 1.5, "start": "sphere", "mean": [2.929923150853863, 3.5448185460036346, 4.557161619556818, 0.18008813586410052, 0.5262291262270866], "err": [0.003921542259067145, 0.007219899381110453, 0.011609790045384231, 0.0008919802518162662, 0.0028767583698772648], "cov": [[0.008931693356186461, 0.016301683081676826, 0.026680534765442264, -0.0004027265646742913, 0.000419315011699548], [0.016301683081676826, 0.02988048708324408, 0.048794041209427444, -0.0007614191178861188, 0.0006903975526295113], [0.026680534765442264, 0.048794041209427444, 0.08060989991553874, -0.0012665907121794597, 0.0010653541652636811], [-0.0004027265646742913, -0.0007614191178861188, -0.0012665907121794597, 0.0009743259680042067, 0.002768864133745834], [0.000419315011699548, 0.0006903975526295113, 0.0010653541652636811, 0.002768864133745834, 0.008179383701518245]], "corr": [[1.0, 0.9978648098403889, 0.9943366261521458, -0.13651841470939735, 0.04905838165763148], [0.9978648098403889, 1.0, 0.9942114520422738, -0.14111650174521317, 0.04416163215642464], [0.9943366261521458, 0.9942114520422738, 1.0, -0.1429190001539558, 0.04148962660723556], [-0.13651841470939735, -0.14111650174521317, -0.1429190001539558, 1.0, 0.9808197809841851], [0.04905838165763148, 0.04416163215642464, 0.04148962660723556, 0.9808197809841851, 1.0]], "lead_ew": 3.0211498558322836, "lead_ew_err": 0.011112717336785514, "lead_ev": [-0.5721871676673294, -0.5724054248694036, -0.5718373040641846, 0.1315147574124394, 0.025687370442860635], "lead_ev_err": [0.0029904495236506953, 0.0028753917903518223, 0.0028711587951963788, 0.030671773530758537, 0.031202540060637895], "nnc": 0.00828741584567262, "o1_series": [2.9607301910008235, 3.02231272444796, 2.952282243762218, 2.8576029954848154, 2.952697553560646, 2.7831828589331, 2.900596622116713, 3.0154676082946885, 2.9000924681617066, 2.963183315503746, 2.8677697346943276, 2.9493440574161847, 2.9014481762990068, 2.789221267474592, 3.0275885964204243, 2.8751317394061715, 2.8897486938024493, 2.955504078361362, 2.9369775096147555, 2.928019991247624, 3.0357168630088096, 2.8613374980606756, 2.917900943939795, 3.071267808116231, 2.9754045368622015, 3.171982363078042, 3.052168301224052, 3.0454677851676575, 2.861938470662518, 2.782686142753335, 2.907471168529588, 2.9757123813277016, 3.0976584581479574, 2.9854291030346056, 2.7794480345723462, 3.005645316698184, 2.988200836859421, 2.7876906056664783, 2.8013232588045303, 2.7762236974710146, 2.848259607617349, 2.8844992397327887, 2.95284178458704, 3.01672883377194, 3.108649855297019, 2.9939493998147957, 2.9504995357253057, 2.968307077840169, 2.840306245477203, 2.962217006400057, 3.0082616645361915, 2.8582564089440194, 2.922539727427668, 2.8936342602686103, 2.838988922330166, 2.840848281449846, 3.0387419051093136, 2.911195605777216, 3.0137141567269827, 2.9076853459283205, 2.8039898545211055, 2.8070583479056452, 2.916372135649138, 2.9406948468767666, 2.6483509501734037, 2.757664505110704, 2.8660677778478574, 2.8647681472694946, 2.9059200884109395, 2.7373549478168506, 2.8848129380752097, 2.797947022817301, 2.7478745318209294, 2.9424143425872185, 3.057730421400688, 3.019768395279618, 2.77598227053205, 2.911453560609726, 2.9065097701620566, 2.954857450932943, 2.9218686550047765, 3.0297124732588507, 3.0076628676279693, 2.834752725461492, 2.862025160418891, 2.944271088075445, 2.9946631963004724, 2.7806795921008005, 3.004576769395518, 3.0289356745557305, 2.9194014107330126, 2.9483525827081767, 2.8642478124154844, 2.9284100550009686, 3.033123002876838, 2.9404590375012063, 2.7954726752398114, 2.9768102584163625, 2.90777531478238, 2.802439905484859, 2.7908819498728024, 2.9598533250218413, 3.0227275890924785, 2.9193895673131873, 3.087529529675279, 2.9460790290838514, 2.8554525502801447, 2.9655951184302736, 2.869926263875046, 2.8869833644918437, 2.9514935823659036, 2.9416168159004332, 2.9257018555419414, 2.881842074774766, 3.0036764829404197, 3.1064114536343697, 3.01580688929662, 2.99968625450913, 2.8685688289031255, 3.066231518848874, 2.778046334125786, 3.0191248114859937, 2.7300745560071347, 2.760880742602001, 2.9350053159334752, 3.0657646270364096, 3.1369039470993227, 2.8981487122897387, 2.7318143606749983, 2.9282363850162803, 2.960924054540003, 2.9396171289801325, 2.946922512092944, 2.853239303723635, 2.8628613755590506, 2.8011004135527493, 3.0164326236529453, 2.921313099303977, 2.983183522647739, 2.8369936655436043, 3.0418649545697605, 2.8651453800463353, 2.9120563120855296, 2.9199410655635814, 2.8940127155789095, 2.923805115254195, 3.0091117273069603, 2.86286491333047, 2.7884399904672104, 2.831474394173468, 2.950777164224072, 2.9683643814334415, 2.985847661439278, 2.8098665644013465, 2.9219652760224517, 2.8637791066229683, 2.8310128962927257, 2.9227603849704122, 2.87380722222024, 2.914366958016448, 2.9230406579929955, 2.8550919737304072, 2.826675516032546, 2.9688961452403126, 2.9572916627266213, 2.921019442292303, 2.909056436871637, 2.9694312609092464, 3.1276926010364097, 2.8340525096320226, 3.022756310939812, 2.9924918871577892, 2.864812528422071, 2.9846238763647364, 2.860498115103673, 2.8017267800693335, 2.861076237513763, 2.8889989322524876, 2.8260947679212305, 2.806528741452668, 3.057093116104044, 2.9866624603449194, 2.660877284653192, 3.000086066465494, 3.030227219312285, 3.067806314920394, 2.8312418135510145, 2.8970889353584237, 3.0918575434203768, 2.886983558318692, 3.0518041651877312, 2.8889913962760616, 2.978178687943352, 2.800472915570298, 2.800050977917222, 2.936920539946696, 3.0253154049924396, 2.864270956495032, 2.9090181975052576, 2.8812216853180175, 2.8257518994506854, 2.9320163679481537, 3.0190244928228878, 2.850543257467275, 2.9357879378100917, 2.8234335424743673, 3.021005748504647, 3.082345625243577, 3.138475437701274, 3.0102320720226006, 2.7811214125676695, 2.9086730773500618, 2.891768393210149, 2.9328220365775697, 2.935277415096616, 2.842517307411139, 3.0075941214135873, 2.9492875620250056, 3.0667256417669893, 3.130942527234436, 2.7362581608999745, 2.7524690336426234, 2.8823022602922874, 2.9436904190968303, 3.100523412021638, 2.8916399438340665, 2.946665606595242, 2.9271297538922116, 2.817387142742508, 2.9859484063190993, 3.0194481094624877, 3.0700163122923962, 3.04235321541342, 2.902195317008195, 2.753975618071883, 2.8100629266516552, 2.8377192881171074, 2.7959533252476305, 2.881596331868204, 2.9629587389555776, 3.0665575673032697, 3.1129776810708805, 2.869288522956694, 2.8455516754459773, 3.016714616089087, 2.923056960592276, 2.8216182283841063, 2.7627686572974954, 2.9008165439292384, 3.1040137857173447, 2.9827634794635864, 3.1370965086094857, 2.8776598902190336, 3.089676824017805, 3.0298149554913776, 3.028975267609398, 2.989545767772118, 2.8183795494759796, 3.068548500222869, 2.910165166394247, 2.9603064917109725, 3.024511325981182, 2.797756125072212, 2.885076812201102, 2.9015252964932308, 2.969235794607894, 2.813855356062416, 2.9717997382081025, 3.0067358027332807, 2.8232393523861727, 2.94498459603212, 2.836821064096479, 2.9175962534784663, 2.758407549677046, 2.8489553205299862, 2.749624284373735, 2.726771692473622, 2.98512829333165, 2.7315581862145937, 2.662041084164718, 2.9052305360417208, 2.937238583959954, 3.043814426087443, 2.899118088444025, 2.9762430642596946, 3.009999536161983, 2.910224727053518, 3.003719264800458, 2.888414482253701, 3.025486243814092, 3.0632858891008996, 3.0245190448067314, 2.8801893730798476, 2.8695516603642117, 2.8747189049074033, 3.0200454298200157, 2.708575328806911, 3.040428230243746, 2.956214825650251, 3.0173218075838877], "acc": 0.9426666666666667, "dt": 0.012, "binder_o2": 0.6635136537718316}, {"N": 12, "at": 1.6, "kappa": 1.5, "start": "cold", "mean": [0.20044112347508747, 0.0408944626269972, 0.13234559694222595, 0.5496295949215444, 0.10789244682232323], "err": [0.0010008299997171955, 0.000341862833915715, 0.0005981733594480014, 0.0017364416507870757, 0.0006131983176017635], "cov": [[0.00023930330534032885, 6.734322624350976e-05, 0.00013876047533436365, -7.323389374971696e-05, 0.0001106226723888272], [6.734322624350976e-05, 0.00010341599202982811, 8.482188666216832e-05, -2.9573581570597032e-05, 3.266064686101038e-05], [0.00013876047533436365, 8.482188666216832e-05, 0.00019031758801127272, -6.406757091247664e-05, 5.949659251615057e-05], [-7.323389374971696e-05, -2.9573581570597032e-05, -6.406757091247664e-05, 0.0033873818599229858, 0.0006217254631519549], [0.0001106226723888272, 3.266064686101038e-05, 5.949659251615057e-05, 0.0006217254631519549, 0.00020056392844233154]], "corr": [[1.0, 0.4280807695573984, 0.6502074895832917, -0.08134028659015428, 0.50494419455873], [0.4280807695573984, 1.0, 0.6046090094036449, -0.04996639236242043, 0.22677987781672784], [0.6502074895832917, 0.6046090094036449, 1.0, -0.07979335337591924, 0.30452728969198367], [-0.08134028659015428, -0.04996639236242043, -0.07979335337591924, 1.0, 0.754293146992359], [0.50494419455873, 0.22677987781672784, 0.30452728969198367, 0.754293146992359, 1.0]], "lead_ew": 2.421012871989735, "lead_ew_err": 0.05443358490567795, "lead_ev": [-0.5297288269213818, -0.45013476388389295, -0.523471796738639, -0.16993382311763439, -0.46245630934341747], "lead_ev_err": [0.009171348954313388, 0.009429489611248867, 0.005510410184570141, 0.023329019999268223, 0.01420040937635157], "nnc": 0.023043402758398786, "o1_series": [0.18982640016715122, 0.20728345869609266, 0.22262798342283524, 0.23159898492292552, 0.20195609205049234, 0.2560406020271626, 0.204170650341721, 0.22658173862095124, 0.2298578396659155, 0.18976199731129384, 0.18438270712243052, 0.23411641628014143, 0.19383515954044664, 0.1996625526036053, 0.20370738272031913, 0.2007701376619952, 0.21560436818749984, 0.22177148675852265, 0.20110699253645037, 0.20047945791250577, 0.2212250107438094, 0.24471466896587252, 0.2151694974877772, 0.23015700130731384, 0.20654406554467494, 0.2205820743416538, 0.2112502483218203, 0.1968753260385886, 0.1777247261844369, 0.21062682850329903, 0.1946022586023736, 0.21345352800494846, 0.1963851772443629, 0.18001392297777855, 0.1885053773434967, 0.1768065833287814, 0.19068562888026352, 0.20298985570430625, 0.20554429985447875, 0.1913034265661547, 0.22020286519522406, 0.17733818268626753, 0.17838131430625692, 0.2199372036347595, 0.21189848084433452, 0.1877077453846164, 0.19617262503380598, 0.2008007909318381, 0.22080100308176745, 0.20576752417930838, 0.1890316332251124, 0.18367724326774854, 0.1905575370248439, 0.18810679914840825, 0.2216479378403361, 0.22592327555656663, 0.20684086125845066, 0.1842437358451326, 0.17733002771178105, 0.18530611844968048, 0.20924612695922445, 0.20000287974961817, 0.17980633201879812, 0.21609793991918055, 0.1853891026873712, 0.21801257748701816, 0.205059011309362, 0.1971659627554995, 0.1647210232655656, 0.20583963728726232, 0.21343106811949478, 0.22735657066940995, 0.17946446249293832, 0.1900905982410229, 0.18666490659567214, 0.21589514578165728, 0.19898467016414847, 0.18946302910034263, 0.20297133670334616, 0.21686497536310873, 0.22074298041240242, 0.1915885875057601, 0.18853157910541463, 0.19540088104756442, 0.21100352655452834, 0.20014416129737267, 0.17833695183641696, 0.1770385480848859, 0.20201352782703957, 0.20482764621799932, 0.1807991942454152, 0.20441088567406995, 0.2059872328566192, 0.1703320863283275, 0.18621100099436852, 0.19862315804594682, 0.17772741364217526, 0.18976939631159676, 0.19700383486820466, 0.2055972327782515, 0.21452691227403334, 0.2205624466912749, 0.19308033756336762, 0.20268362564741557, 0.19026567287238755, 0.1887558211376705, 0.21875295930059005, 0.19917198234381644, 0.17336741742120296, 0.18090228869040859, 0.21204056938469937, 0.1977777527648906, 0.1944656655973349, 0.17098220096341002, 0.21158547114320111, 0.16568092647894916, 0.18095130299319293, 0.2010246591269527, 0.20253408511709228, 0.1941676677085828, 0.2256636757890701, 0.19880597791226862, 0.20287776632747592, 0.20316443326291556, 0.20109093068319764, 0.20503341930488428, 0.19432856254071748, 0.17059997089240778, 0.19744668782770824, 0.18228334564969695, 0.2129136945157494, 0.23123441226243457, 0.18335538296252174, 0.19583146680995409, 0.19678578262249108, 0.17245350689894848, 0.19218273782273487, 0.1935640344749405, 0.2134040316495459, 0.16993976481646522, 0.1929874025604491, 0.19111666871566252, 0.20279503575378893, 0.18925185598880578, 0.17925184509348707, 0.18461285263139393, 0.18814414437883917, 0.22351432106440536, 0.2064782761750469, 0.2024430121151406, 0.1707845928590137, 0.21155897387045494, 0.1725951264861348, 0.2107518002806893, 0.1996947285008459, 0.19395700916890057, 0.20253898066527318, 0.1845194609032476, 0.20705078454455947, 0.18411668800984804, 0.18111592079109282, 0.21220260810479155, 0.17639971903960225, 0.19498647694902038, 0.17457402533045627, 0.20427967070544334, 0.20796564730851358, 0.1841939073438336, 0.204757360813903, 0.21411021983861112, 0.20256180687141676, 0.229586182869452, 0.20312563439060283, 0.20048326013710424, 0.2017451758458248, 0.1722514661532826, 0.1998262356059496, 0.19109930943760653, 0.20148580114990342, 0.20046234947045938, 0.21746620975039097, 0.2130550191948124, 0.21195122589790014, 0.1842097643466931, 0.18788345195813105, 0.18776634538624626, 0.18225740196315754, 0.2018317307180397, 0.17947047620042833, 0.19759776200830637, 0.19741031164598352, 0.20774031152493017, 0.1695975998263927, 0.19596917773923242, 0.1753502476436405, 0.2194783569734671, 0.20820987850577646, 0.21169834543543817, 0.20233574959100015, 0.192652963521916, 0.19166283503910592, 0.20657205900159806, 0.22573670512192226, 0.180747221008242, 0.19088229022768266, 0.21873721572025928, 0.19393463454726478, 0.21410116982295405, 0.20320573695805746, 0.20143566193187862, 0.17624233221841823, 0.22710565136835623, 0.23031576840869317, 0.22793904041225765, 0.21532122238372528, 0.2059278001689332, 0.21970904546858255, 0.20186788548870593, 0.22135905665601896, 0.20761329954033136, 0.21707852601593602, 0.20328593385136706, 0.18789374030747777, 0.21298101102868144, 0.19454913283264805, 0.17687728443307205, 0.20461546805238953, 0.2149568419313867, 0.19829380252728623, 0.19232642466849847, 0.19493478243175277, 0.1727749961187972, 0.18114273395456398, 0.19498357268383015, 0.2034049697292876, 0.20772986468206828, 0.20704397686132825, 0.18212893230081553, 0.2041442644780309, 0.18886750079448814, 0.2259724674266955, 0.20454394345169577, 0.22141857391909037, 0.22651513075785237, 0.2175063996158889, 0.19637024180727852, 0.1988102488635015, 0.1846486651949929, 0.18336680450677098, 0.22259199877720745, 0.21099921706815952, 0.187770880581677, 0.21273256436015106, 0.22506714605458614, 0.18727404251085508, 0.1900712459367714, 0.2199437419762108, 0.22436762764066323, 0.21564251886244584, 0.17691324197577857, 0.19543987309930466, 0.20980714040200638, 0.18534501574302908, 0.18491111716459377, 0.20263342180538907, 0.21296874002257304, 0.20611733018591397, 0.16061525361439669, 0.2020861698850169, 0.19632921923639987, 0.19180150157609088, 0.233680713166307, 0.20465963093573578, 0.17974288172086453, 0.23579640706564695, 0.19493878941550366, 0.18039973237591606, 0.19479607228594711, 0.17465349617646161, 0.17923858708066753, 0.20180934776418707, 0.20068591035021918, 0.1913279395766483, 0.193124871132701, 0.19137318859365163, 0.20535891224150318, 0.20708406923904407, 0.2189327820721082, 0.1978614307472228, 0.19891743803571688, 0.2095312617906041, 0.19093224846054702, 0.2390260236633697, 0.20136930397774552, 0.21740791548598482, 0.20006282479488097, 0.2207421467880829, 0.19909316132660138, 0.18911387038517832, 0.19310290814847655], "acc": 0.986, "dt": 0.012, "binder_o2": 0.5879211134887807}, {"N": 12, "at": 1.6, "kappa": 1.5, "start": "sphere", "mean": [0.20164953671400077, 0.0413201073925657, 0.13263082891554923, 0.549015206510237, 0.10847017901611201], "err": [0.00046792716763222834, 0.00034439641938758793, 0.0004085705060520025, 0.0017552993773909278, 0.0003308117297755475], "cov": [[0.0002559497002133122, 6.485264074777544e-05, 0.00013295953671918896, -4.201066280655726e-05, 0.00012775892516831482], [6.485264074777544e-05, 0.00010348123711500385, 7.853129330906016e-05, -9.42238773248175e-06, 3.339925852146209e-05], [0.00013295953671918896, 7.853129330906016e-05, 0.00017836244204128712, 4.834780120233314e-06, 7.178989503289414e-05], [-4.201066280655726e-05, -9.42238773248175e-06, 4.834780120233314e-06, 0.003252763248526094, 0.0006021011214164193], [0.00012775892516831482, 3.339925852146209e-05, 7.178989503289414e-05, 0.0006021011214164193, 0.0002051809092361501]], "corr": [[1.0, 0.39849194422454864, 0.622286637916052, -0.04604219222477665, 0.5575007575191316], [0.39849194422454864, 1.0, 0.5780431231301588, -0.01624066986712237, 0.2292121022430999], [0.622286637916052, 0.5780431231301588, 1.0, 0.006347442794808192, 0.37526938750405636], [-0.04604219222477665, -0.01624066986712237, 0.006347442794808192, 1.0, 0.7370122966102578], [0.5575007575191316, 0.2292121022430999, 0.37526938750405636, 0.7370122966102578, 1.0]], "lead_ew": 2.4719426334833483, "lead_ew_err": 0.047611304154464504, "lead_ev": [-0.5107031269738671, -0.413822300493774, -0.5081224840728464, -0.2343974856773695, -0.5047799318524078], "lead_ev_err": [0.012494763841214772, 0.015461602715890532, 0.01177713617275038, 0.03773932922554518, 0.014583042689894365], "nnc": 0.02284934862426806, "o1_series": [0.19528199500327256, 0.1768169788138017, 0.20465985168345158, 0.17635743251901456, 0.20732561300852057, 0.19866949512860504, 0.2410527603104262, 0.1910257410328251, 0.20049475418016313, 0.1886361658034269, 0.22220934057212577, 0.19009756674993492, 0.19446683662900138, 0.18905233932850157, 0.19526957385517812, 0.2011718477583373, 0.19446372540921805, 0.21712004893973313, 0.20643528639922498, 0.19023504746614123, 0.19033320057792125, 0.18861912446412166, 0.18237176428872268, 0.20190934984144027, 0.20533448264652837, 0.19646429709748098, 0.21214713590571177, 0.18230660330083853, 0.1757060736924703, 0.21728720723229764, 0.19935197139400046, 0.17965947455496473, 0.18626639950059298, 0.18258596107663352, 0.2119472363129987, 0.2420558315425859, 0.19019148680201495, 0.20662764836920322, 0.24096020847772698, 0.21520734337963285, 0.20471228421924037, 0.22218739006755409, 0.1819100660388432, 0.1724132464226458, 0.1803704247027077, 0.20366011334861678, 0.22869588520359038, 0.20830722771882496, 0.19778743032891458, 0.2033290179704934, 0.19764779012849143, 0.1904443848314468, 0.20898519141244284, 0.22496813932465665, 0.2211965303312594, 0.19664386172200274, 0.18798275210620974, 0.18883315998051564, 0.19964256451272883, 0.2031411348513218, 0.172120770454421, 0.21822606177888998, 0.21644956029015142, 0.2126375395289165, 0.20415258686941873, 0.2000202249664007, 0.19705236371779009, 0.21296766465707068, 0.1940887856144535, 0.21799215035148223, 0.2213592861971194, 0.20969544243612864, 0.20304682411875727, 0.21792002394960827, 0.1891388050504099, 0.17422286799579714, 0.20398130983839463, 0.1896038855585019, 0.20766392635451222, 0.21912971231720796, 0.18423245649516565, 0.1991636954596364, 0.2075754780815121, 0.2054920991174637, 0.19034093265037255, 0.2060774345569868, 0.19849258251101404, 0.18345787839702965, 0.20669958696392893, 0.20260030061833056, 0.19526012182099217, 0.19891634856063775, 0.21533527435314864, 0.2053687100717997, 0.21214834488480327, 0.19127767401921114, 0.19940916396881406, 0.194356570567126, 0.19944447810370264, 0.21361662348109642, 0.23599324667425192, 0.17686117244066415, 0.1801724196782374, 0.22074542249544774, 0.23379610363144115, 0.19285584532013492, 0.21291105419411205, 0.2091786633787319, 0.2107574325128282, 0.23211969889736844, 0.19910960124894278, 0.18028693064472448, 0.18832273541225483, 0.2040323958449357, 0.18869320477183496, 0.1952663287535875, 0.22409349242329973, 0.21201539686119808, 0.19308736937722445, 0.19201806759187315, 0.18259619247321401, 0.1843190896257829, 0.18285846432978836, 0.21911774623395072, 0.22230867464646542, 0.18399678935595443, 0.19667059340860849, 0.18492549768822136, 0.18351515349414083, 0.19089214385383835, 0.22784150650833446, 0.23522249050926203, 0.186119813718891, 0.19812051154709312, 0.18845284624266728, 0.20799706392688366, 0.17210690369251258, 0.17524603261015193, 0.19158316553101265, 0.2066486553281387, 0.19989201173369608, 0.18184461150111103, 0.1640628207289252, 0.19579980146792064, 0.20047120161292917, 0.21971989926849095, 0.21989561600000299, 0.20580853631944185, 0.18120771253949247, 0.21169867422290134, 0.17709349645247677, 0.20856452836358225, 0.1984277849336723, 0.20648236969612702, 0.1773941502314906, 0.2173712399817456, 0.21392239021898718, 0.21221145282691614, 0.22290407652522726, 0.18776046851649777, 0.19826347944691, 0.17373048338989225, 0.2086475685927485, 0.2263669930115073, 0.1856649325834869, 0.1816618436279916, 0.16874258282701435, 0.2113558036550387, 0.22771213586880046, 0.20497987968952966, 0.21366149123167413, 0.20721093879331848, 0.18721642164701752, 0.1706356510506646, 0.17320868587350527, 0.20493419136224283, 0.19120213502270397, 0.20532174423647578, 0.22118504998828153, 0.17564671408067645, 0.1697817429261508, 0.19379023004396825, 0.2319011908228584, 0.1993536680432228, 0.17411852292282276, 0.20294417099066764, 0.20454606265754688, 0.19403617026263523, 0.1843679355145108, 0.2208733955330374, 0.20020546657023303, 0.18789895353465658, 0.1930113829847801, 0.20905068127272197, 0.1794431260162548, 0.20563406099622955, 0.24171932373556604, 0.20141947310196706, 0.20513331400693, 0.21154883789535356, 0.21860828077410033, 0.20010215631535327, 0.17924910789405474, 0.20897213577280688, 0.17461934041929347, 0.20511790505366265, 0.18704846587823343, 0.19787589853273188, 0.19656001067542178, 0.20772849604358926, 0.19329716199104643, 0.22328945596764044, 0.18923037517085584, 0.19610029984128244, 0.1997246869259386, 0.20620517570481514, 0.21300380484947454, 0.19695149248197408, 0.20352983126622737, 0.20799998230743924, 0.19758608397782965, 0.18038937018076695, 0.20819219282143467, 0.20850832397464167, 0.2229461808878112, 0.1917866557095859, 0.17747070645158475, 0.19792873009949613, 0.24217829380908407, 0.23591488766011504, 0.22408852573568072, 0.2027559764836121, 0.21926689137964955, 0.2119909825709316, 0.2403829375326621, 0.20600980415691328, 0.21207423605400105, 0.19760993808432303, 0.20418859035429493, 0.20306596933230955, 0.1904702537797957, 0.22577941859197784, 0.21344988486600458, 0.21949753853178805, 0.22965442650931964, 0.19021714631721012, 0.18058432223235274, 0.21360084483822972, 0.22212253337788918, 0.19724099193746533, 0.2192126434878184, 0.20212846266434237, 0.19272401750317902, 0.1894285044963883, 0.2177832977593136, 0.21848341930472007, 0.21823401233168013, 0.21282995889640371, 0.20514629620911096, 0.1898037021140193, 0.21179216319636573, 0.18976300217682468, 0.18675632695458633, 0.1740917764908662, 0.2031092754842029, 0.2088181335143392, 0.19019686417914838, 0.19013010075243886, 0.2147495183402316, 0.1975454954180883, 0.19498633807800775, 0.18409561389157933, 0.20208397034274053, 0.2152341616035366, 0.22166689936142359, 0.21048105939994965, 0.19963775868753425, 0.20865809315306216, 0.18778254005641024, 0.2147163643959579, 0.1784193406579899, 0.2012438214810723, 0.20928321613302842, 0.2152395570357065, 0.20874097120513044, 0.23624804458957746, 0.18068109447690345, 0.19796763704323878, 0.19911603244790632, 0.18820444392753438, 0.2134852524891525, 0.21358684775067271, 0.1950295332143181, 0.20030761278052683, 0.19319725996531734, 0.19708264550476, 0.1966398640715367, 0.1917546655751194, 0.180321496794954, 0.20223098875240136], "acc": 0.9853333333333333, "dt": 0.012, "binder_o2": 0.5892778919974753}, {"N": 12, "at": 1.8, "kappa": 1.5, "start": "cold", "mean": [0.2051234287200046, 0.04890099756816601, 0.13880329809701578, 0.54706501660927, 0.11017134532978803], "err": [0.0005888451196416618, 0.00017394203732098667, 0.00027800307065995106, 0.001903123948029798, 0.0002335172149836943], "cov": [[0.00024119072191584867, 7.933334686456601e-05, 0.0001434265007234022, -5.44973382043833e-05, 0.00011418405917457553], [7.933334686456601e-05, 0.00011731054898122804, 9.860358919664871e-05, -3.895112604152901e-06, 3.882064532072527e-05], [0.0001434265007234022, 9.860358919664871e-05, 0.00020566910319853767, -3.983405466072356e-05, 6.646217204563001e-05], [-5.44973382043833e-05, -3.895112604152901e-06, -3.983405466072356e-05, 0.0029763460256691586, 0.0005678304707643393], [0.00011418405917457553, 3.882064532072527e-05, 6.646217204563001e-05, 0.0005678304707643393, 0.00019374149541783752]], "corr": [[1.0, 0.47163599642113807, 0.6439684298466916, -0.06432107317469613, 0.5282188013381506], [0.47163599642113807, 1.0, 0.6348040120480728, -0.006591887297184401, 0.25750335574544], [0.6439684298466916, 0.6348040120480728, 1.0, -0.05091295187455635, 0.3329497394366032], [-0.06432107317469613, -0.006591887297184401, -0.05091295187455635, 1.0, 0.7477659060997542], [0.5282188013381506, 0.25750335574544, 0.3329497394366032, 0.7477659060997542, 1.0]], "lead_ew": 2.5054021351180116, "lead_ew_err": 0.03182036550668133, "lead_ev": [-0.5194968248732899, -0.4584543887072252, -0.5128612097311506, -0.1915525164564911, -0.46927991158150073], "lead_ev_err": [0.008783351987148703, 0.0068682872523377365, 0.006320563030772878, 0.022360584540073645, 0.009201949781220613], "nnc": 0.023067462029891555, "o1_series": [0.20484783016431696, 0.22927712014152737, 0.2095225189810324, 0.1953995505172927, 0.20498764687320495, 0.21041252942925473, 0.1981484717532292, 0.1673567147758674, 0.2018704853618133, 0.21375704259330602, 0.19357016200110205, 0.23511375133288967, 0.2101781312674449, 0.20017447224128304, 0.1977145112878667, 0.18223721987353084, 0.19409183097981378, 0.21962857629295576, 0.22970259779516697, 0.1930383138573597, 0.20384399975260514, 0.17451338784878892, 0.1848753308778204, 0.19996655186095053, 0.19577391363448693, 0.20673168797913177, 0.2244493777081878, 0.24241947220137977, 0.20824593018317966, 0.22012724995517524, 0.2240451012812145, 0.18614364178065465, 0.21562838638296078, 0.19700949889280814, 0.19474952854236044, 0.18361216902611194, 0.18488882425916517, 0.21644805304471396, 0.2179789872274888, 0.21704898268615094, 0.1893051182264224, 0.2046163508929446, 0.20295500983337114, 0.21484462377765098, 0.19809881573508803, 0.20449138173343986, 0.20870306621877907, 0.19173262020165824, 0.1952802649165357, 0.19592975856780603, 0.22106065801581234, 0.19009132686129562, 0.2533064828965381, 0.2490203925492076, 0.2515998287504943, 0.21179756939035807, 0.19142844250015317, 0.2255849878145284, 0.20830365657792532, 0.21650752551676997, 0.22550298183332357, 0.20303272541825834, 0.21533694451640636, 0.216572376668501, 0.22394235343955726, 0.19511748889403477, 0.1735128898767178, 0.1859425903433171, 0.18985933593955714, 0.18401021520201238, 0.22046298972390868, 0.20583080443675833, 0.20069017947938272, 0.19352220387139207, 0.1978980757363377, 0.1843167744540719, 0.18228244955966255, 0.2138459433004135, 0.18512603698955762, 0.20673288289063219, 0.2012926193368178, 0.2069000643967956, 0.19985000886379656, 0.18232556752758583, 0.20725003476463727, 0.19523181181790392, 0.19659967047920401, 0.22530105188954216, 0.1984908115798076, 0.20842726579582851, 0.19495199204380756, 0.1960691305837749, 0.20318920614775365, 0.20560311569044643, 0.2251934468481505, 0.20778993224028713, 0.20532918249177154, 0.18300460515184203, 0.20012361067268983, 0.18664246315543306, 0.20238128736336222, 0.21727325697348115, 0.17521465784375134, 0.196484287233866, 0.19485944978274614, 0.21669453388937374, 0.24570780490626612, 0.208821276599651, 0.18188584161657445, 0.17304932012984972, 0.20670965842101963, 0.18670145112966557, 0.1770061646020851, 0.22500232109513707, 0.19509318902536033, 0.22350097567918922, 0.19670789564059865, 0.20484519268022158, 0.20946302462553743, 0.20938254177006002, 0.19110323196424173, 0.19628476253964894, 0.21402573876922806, 0.2265047144776459, 0.2035261181578411, 0.1928274393349245, 0.2080365833912571, 0.2119784313011009, 0.20660521348178296, 0.21622159216282366, 0.22739366896801322, 0.2104848675968126, 0.2074193642639251, 0.1886602403126626, 0.18259131436340448, 0.1980958191763139, 0.20271901231308345, 0.19808472927494317, 0.18219647519830506, 0.2155490662870917, 0.20237094257345514, 0.19430952325007855, 0.1883711070431372, 0.19086861268397823, 0.22052904828917708, 0.20704863232021908, 0.2170870248705724, 0.225254351959515, 0.2242579246949211, 0.1965793309324869, 0.21170657067374615, 0.20620499453642804, 0.20158222556978325, 0.19215028060402556, 0.19645297195108202, 0.24290634273034367, 0.20075496175112822, 0.2001809664568626, 0.1989635745148088, 0.227369989954679, 0.24115024394667964, 0.24795082871973906, 0.20496086034197142, 0.20771616856009906, 0.24510492146687232, 0.23968790516812455, 0.21604555066775535, 0.22149756849372196, 0.23191837504365584, 0.19415642521431398, 0.1803929972327954, 0.20596903514248702, 0.2304661158369266, 0.19805263860576686, 0.1997075193157229, 0.20760984579080988, 0.20749713651120938, 0.20868127835301237, 0.19527848338664466, 0.20520665945359465, 0.2407374196345965, 0.19612016203398783, 0.19758849436460388, 0.1868738020054931, 0.20132861685687722, 0.20809073811116635, 0.1920198210109994, 0.21798915473074146, 0.24562947649581218, 0.19299317245839578, 0.19520233087619404, 0.2000987495017567, 0.19115912370498955, 0.1839866957403866, 0.20468743120909322, 0.18873621450214867, 0.19423897779698424, 0.2189855568500328, 0.2069064433261904, 0.20766092742115905, 0.2005161954129115, 0.2105229363699107, 0.21380536307667894, 0.22290292211093593, 0.2119534976745913, 0.22079277846330894, 0.1809799047495998, 0.16989403734809705, 0.21419280939129687, 0.20161466626400626, 0.19678107378726073, 0.1786740933293888, 0.19444260501818775, 0.20959345543699756, 0.2206894577014342, 0.2091486636724185, 0.21924294179303225, 0.1790671283088708, 0.21086973187582578, 0.20256003370869977, 0.20558090307408916, 0.20918350997070614, 0.2042583824206314, 0.21113676086995475, 0.19366136617586305, 0.1945300808630552, 0.217828527009816, 0.1998931177422677, 0.21353626685230667, 0.1866743341357107, 0.19790890732937136, 0.20653808372633697, 0.19313915403194523, 0.19392114989386153, 0.18545065209955905, 0.1656569152960156, 0.18168650079731416, 0.17908662178051094, 0.1972912107766443, 0.22168897573395635, 0.20872263859294268, 0.19531973237917355, 0.20369781388964808, 0.2014883824540522, 0.19851141176588455, 0.20884089600163, 0.16841755028429267, 0.20205301147702334, 0.18353950498838698, 0.238707728169152, 0.20785139053167948, 0.2041368545979286, 0.1863407380342574, 0.18299186402958847, 0.24557123412973716, 0.19736146458346582, 0.19014862521156065, 0.22356026704720933, 0.225469618056138, 0.2059613359123601, 0.20282216131287178, 0.2130578243250224, 0.18981748826546643, 0.18439947158110317, 0.19862023421385466, 0.20919270035695178, 0.18903506405798548, 0.1881299391647639, 0.2135814879970503, 0.21261358655301152, 0.19712137910575667, 0.18522361793950784, 0.18093637482833308, 0.18491300289262014, 0.2096766941489231, 0.19500215194958415, 0.21216955571317175, 0.1817863585787306, 0.1922545844776923, 0.19460330494566158, 0.19786143260239022, 0.18678086194166937, 0.21664052253401567, 0.2126342077446944, 0.25734564820024075, 0.19518879001872386, 0.21434762840277494, 0.2003773187990912, 0.17587302035131516, 0.20786478113934992, 0.24676851418620227, 0.19726900257747446, 0.1804774490565658, 0.20852293175711256, 0.17859922973058517, 0.21662454936100475, 0.23044066217789597, 0.22814793669968234, 0.23185028832933183, 0.23557379209043036], "acc": 0.9856666666666667, "dt": 0.012, "binder_o2": 0.6041844781859449}, {"N": 12, "at": 1.8, "kappa": 1.5, "start": "sphere", "mean": [0.2050608942691738, 0.04864089144056431, 0.13830779138910915, 0.5489307757157383, 0.11027171953706143], "err": [0.001179082207285518, 0.00043200643128763773, 0.0006108565133835668, 0.0022082837118461186, 0.0007999537980263881], "cov": [[0.00028529431299079204, 8.800787811467268e-05, 0.00015717619335657996, -0.00012173924675930304, 0.00012413774213049526], [8.800787811467268e-05, 0.00012118229423649618, 0.00010403310101812401, -3.9266890735656586e-05, 3.935121924129593e-05], [0.00015717619335657996, 0.00010403310101812401, 0.00020414725575348825, -8.594224132622621e-05, 6.674728210857396e-05], [-0.00012173924675930304, -3.9266890735656586e-05, -8.594224132622621e-05, 0.0034313614416949085, 0.000611043280075068], [0.00012413774213049526, 3.935121924129593e-05, 6.674728210857396e-05, 0.000611043280075068, 0.00020685768323651786]], "corr": [[1.0, 0.47332060148212485, 0.6512810410805344, -0.12304127409768785, 0.5110006546460023], [0.47332060148212485, 1.0, 0.6614243600540242, -0.0608938867778466, 0.24854371160147404], [0.6512810410805344, 0.6614243600540242, 1.0, -0.10268373780863976, 0.3248074522567775], [-0.12304127409768785, -0.0608938867778466, -0.10268373780863976, 1.0, 0.7252753390548137], [0.5110006546460023, 0.24854371160147404, 0.3248074522567775, 0.7252753390548137, 1.0]], "lead_ew": 2.4787370561507394, "lead_ew_err": 0.03431259081254629, "lead_ev": [-0.530330324917252, -0.47799590511357215, -0.5354468900906862, -0.1132185802853216, -0.4367468856651505], "lead_ev_err": [0.0071164221315048425, 0.00879571292672394, 0.008889790263264112, 0.029195468724608657, 0.014430694419651668], "nnc": 0.023046132049018512, "o1_series": [0.1975577978306645, 0.2011743905803385, 0.2657932327927938, 0.18679321107035574, 0.19993030550155602, 0.2028423712907496, 0.20798219426842873, 0.16928344010015875, 0.21271167058498053, 0.21055515117406473, 0.23166374515111463, 0.22280657589353087, 0.22147898509044797, 0.21932808964744094, 0.2138310415613122, 0.19689572945143277, 0.20061453230704246, 0.23273688065963605, 0.2129705121213301, 0.17737046404080842, 0.19762001909934798, 0.1952672699378097, 0.20623230169893883, 0.19924463734682726, 0.21595641227221596, 0.20666918090539768, 0.1926860650584931, 0.21897059217885884, 0.1837344792988348, 0.19364356743697936, 0.22204321025121473, 0.1644332985431075, 0.21085939700186232, 0.19618183006495443, 0.18566482518379415, 0.1915587224448276, 0.21990336507399189, 0.18983316970531205, 0.20576982772907473, 0.19590141679482886, 0.18830855470688135, 0.21280598785143898, 0.20260038075074935, 0.21436202557307693, 0.22305344148683323, 0.20528146569940237, 0.21068788626721263, 0.19418796524984883, 0.1964284980609972, 0.21890034066018205, 0.23310575079569418, 0.19952510283070266, 0.18718504302553235, 0.1950705576912672, 0.19885959051425944, 0.2102204379024574, 0.21086416739835345, 0.19977799881930533, 0.19568562359266695, 0.2168249177139567, 0.21048296632075927, 0.17080478794553458, 0.20606562254468033, 0.22316164436632924, 0.24688929518735753, 0.2166731089913231, 0.2216417004987635, 0.19250681550776727, 0.2315332584530418, 0.21893563583570494, 0.2112275576233966, 0.19993728697280913, 0.1957391171022317, 0.21121817870903134, 0.21987887022818764, 0.19583568883981137, 0.20427045579154324, 0.20600514070232878, 0.189688772146382, 0.24417215863300243, 0.21187397951808923, 0.21977466257851322, 0.19461886933099062, 0.25132625616999715, 0.1818107990528424, 0.1941951987121963, 0.18439760894906365, 0.21216494738232727, 0.23105344666168712, 0.23120292469867287, 0.2276619473351738, 0.22152764874542819, 0.23101219380005647, 0.20787075291410068, 0.19261865488439106, 0.1946002456474448, 0.21907846005940124, 0.20220213306146503, 0.21249086068802264, 0.2391445958589051, 0.19637825856585733, 0.196002149179915, 0.2264358792831379, 0.18779173113575154, 0.2099255364069094, 0.2262884502904983, 0.2207255084658114, 0.19270436895832901, 0.17193294146314095, 0.17586210099087682, 0.18523601632977515, 0.2076039546728889, 0.20744157291897988, 0.21878048779844939, 0.19306228407371803, 0.214181368086489, 0.18864782475735334, 0.1911296106695858, 0.22446273769535877, 0.1823961867082692, 0.2192332623793965, 0.20960099813497152, 0.178755063194028, 0.2204786929694664, 0.24932984510740053, 0.2081601728768584, 0.19910622894443358, 0.21595958695260536, 0.20187466686315098, 0.2510706739057643, 0.20147555208795914, 0.19521552588664992, 0.2152520386566633, 0.19238238566537125, 0.21304096664009808, 0.19549949855775806, 0.20303109812525375, 0.1819525975298056, 0.21209714867505478, 0.1895280099837298, 0.21235080540481188, 0.22118152822917775, 0.1763820960507546, 0.21791788475317, 0.22207886147636177, 0.18464315489709085, 0.19761815016333348, 0.18482314449666046, 0.18456052748783452, 0.21148021358721297, 0.1795651722693032, 0.193588886267293, 0.1904908429558886, 0.20213885102690698, 0.19005632537521755, 0.2146015036152295, 0.21775097569707835, 0.19315797934492893, 0.20419085440993406, 0.17361273152191092, 0.20814649264044138, 0.2180530390412809, 0.19927120539784995, 0.21724419451836963, 0.22017174012590876, 0.19203141973020146, 0.19819412329176578, 0.20010934936634525, 0.2242055652651388, 0.20447599315696852, 0.20165709774284057, 0.1864893215547147, 0.18364184804234288, 0.20115900299316453, 0.20497652697653695, 0.2226689696320766, 0.20327324652504553, 0.20109462832978342, 0.18207556215659437, 0.20919183821128076, 0.20870210925610333, 0.22601979467288558, 0.2051514329053277, 0.1878765892812356, 0.19181668824380316, 0.19889064443809043, 0.18485218637204526, 0.20352602732658198, 0.1991530998155483, 0.2020977921155899, 0.17641820712892106, 0.22513984148363494, 0.2134286091633396, 0.1974640131259398, 0.1851459336912569, 0.2195573585923648, 0.2114184979410817, 0.2038012868355482, 0.17484044348097708, 0.20022267036906832, 0.19415722290679813, 0.1640284222990506, 0.2141916878251414, 0.23375267110423525, 0.22415170912922497, 0.23165001635053606, 0.19357498254559247, 0.18082211183041827, 0.16075198095213752, 0.21723195122688455, 0.20316794546468891, 0.20726935642616523, 0.2428255149179345, 0.2152410661152461, 0.1695087859899707, 0.1862483326956291, 0.22618709733588346, 0.2191927573413825, 0.2141797173467702, 0.21706438435826847, 0.18649099310812653, 0.18134485582730328, 0.20882067295569026, 0.22343211778365932, 0.19747117300897604, 0.18016876160919104, 0.19351590882540987, 0.2079763297497784, 0.18724815081862511, 0.2167764710097554, 0.2550660758360634, 0.21531133392125024, 0.2244243496854229, 0.21080356809537468, 0.20737614160123397, 0.20723611549867316, 0.19611987552999852, 0.19841552005435772, 0.1845538765578305, 0.20403392151937452, 0.23436614291301502, 0.2214352898087914, 0.19201755251081087, 0.190384507874479, 0.20822177167613368, 0.20993823331756659, 0.1950010257902585, 0.1992354614300675, 0.18329495901714352, 0.18274455578031035, 0.20741121631863935, 0.25245527374970417, 0.2895958417024059, 0.19473906848232816, 0.20221081317163614, 0.20816096647010005, 0.2180754663928547, 0.22852208431940552, 0.19023794887911957, 0.17470427150344361, 0.2212912614083683, 0.19761410248786657, 0.18986575921194582, 0.21984177737117458, 0.21540211142286858, 0.21112516095934608, 0.18306728266280084, 0.2161182104388496, 0.2354022994261692, 0.19517018494113095, 0.21205508777207913, 0.24395635077001968, 0.21336655810208138, 0.19289068708867108, 0.17482970042065682, 0.1935095323749794, 0.22049495372311326, 0.1879149095924539, 0.21643323116018653, 0.19517804853558804, 0.1981240963622536, 0.19603430340899258, 0.1955256963773971, 0.22787603680165563, 0.20925901174118813, 0.19357621242188053, 0.20904115809664925, 0.2221050258241894, 0.20249639138443135, 0.21299996443910382, 0.18506834991509435, 0.19065414109936832, 0.18514280951611017, 0.20821795606521537, 0.21756799528767312, 0.21128823152969617, 0.18803625483136688, 0.1884742780169609, 0.20944788462891284, 0.1970238211212724], "acc": 0.984, "dt": 0.012, "binder_o2": 0.6007183218672216}, {"N": 12, "at": 2.0, "kappa": 1.5, "start": "cold", "mean": [0.2110592646112153, 0.0560120695579576, 0.14503031726513954, 0.5501552189623103, 0.11351076444937613], "err": [0.000907764474235985, 0.000698994806897207, 0.0007148461522869687, 0.0016190986617212592, 0.0007376430190721618], "cov": [[0.00027359943768809385, 9.152315304466636e-05, 0.00015017594160600498, -0.00011503444506254951, 0.00012099297349025962], [9.152315304466636e-05, 0.00013008300459393672, 0.0001132524982648864, -5.449784247260986e-05, 3.699539543750647e-05], [0.00015017594160600498, 0.0001132524982648864, 0.0002145324620449689, -5.466003838060789e-05, 6.7472910733688e-05], [-0.00011503444506254951, -5.449784247260986e-05, -5.466003838060789e-05, 0.0034136886963069784, 0.0006376445591076538], [0.00012099297349025962, 3.699539543750647e-05, 6.7472910733688e-05, 0.0006376445591076538, 0.0002166922575166898]], "corr": [[1.0, 0.4851355424915737, 0.6198637723864283, -0.1190305237293671, 0.4969135651916523], [0.4851355424915737, 1.0, 0.6779396000397582, -0.08178187671769502, 0.22035134055577488], [0.6198637723864283, 0.6779396000397582, 1.0, -0.06387213994531511, 0.31294011672004063], [-0.1190305237293671, -0.08178187671769502, -0.06387213994531511, 1.0, 0.7413870642910658], [0.4969135651916523, 0.22035134055577488, 0.31294011672004063, 0.7413870642910658, 1.0]], "lead_ew": 2.4564575644592654, "lead_ew_err": 0.048623874174836906, "lead_ev": [-0.5260963759864427, -0.48301383005691656, -0.5360231711793857, -0.12629325657669854, -0.43202941618566537], "lead_ev_err": [0.0051524944614953615, 0.008740700537667127, 0.007844779875664063, 0.032262261826147734, 0.011766224538457902], "nnc": 0.02280319326468793, "o1_series": [0.23211061201954367, 0.24233222252530626, 0.2338926262355704, 0.21864227633801553, 0.2124461413388261, 0.20536482759414587, 0.20345016286165973, 0.20991267889565518, 0.2031037878427241, 0.2188431874107125, 0.21114280313349487, 0.1996881814964323, 0.21909925689039855, 0.2084011691280103, 0.21217828286881396, 0.20047437152330086, 0.2311585372317163, 0.2124379030958139, 0.2190161431903862, 0.2250125846355585, 0.21223298598542817, 0.20201807581436237, 0.211221620750898, 0.2193562136669183, 0.24024785949103766, 0.1896729785362306, 0.20085040763364115, 0.21037848330706443, 0.18139155564103085, 0.20333088590005094, 0.18287775240210308, 0.205645638431742, 0.2226040078820145, 0.1736750843630831, 0.19641197278572303, 0.2550266513259543, 0.23297450916157394, 0.23099414842220803, 0.21366110641891234, 0.22361499159102827, 0.2217744978617122, 0.23310582083980658, 0.2077614800806969, 0.23231482130829828, 0.20907953461578208, 0.2078044675027449, 0.19004950726915362, 0.19070556396629984, 0.21763966300721832, 0.20633093017203913, 0.2222999114227597, 0.19209944764380868, 0.21177154250945404, 0.2093912792067615, 0.20748193179993513, 0.22843250690254813, 0.21547766455191153, 0.20438323606752318, 0.22332564411712566, 0.20768317774431522, 0.173215879351339, 0.22047679824662103, 0.20411786242767516, 0.20002608901485971, 0.2027354492073872, 0.18632560231495324, 0.21308012884770244, 0.20713368970317583, 0.23183871679260765, 0.21437766935873093, 0.2162700500345738, 0.2009420283674488, 0.1819137337129393, 0.2382044106337464, 0.19844578125857953, 0.1994773799549857, 0.20065335193676404, 0.23281886271313842, 0.21746465986142088, 0.18831743216576471, 0.22252717702808805, 0.2018065164626577, 0.2050729586249621, 0.2124907851478891, 0.21856315563624806, 0.20370056103762543, 0.19743200729281485, 0.19938059762737004, 0.1857926385829088, 0.2210558296803845, 0.20795517103758104, 0.20909257379005874, 0.20921557862816087, 0.183773565573252, 0.20046476835731603, 0.2212280263084559, 0.19696780776145886, 0.2337544050296063, 0.19076627380743114, 0.2176947663123775, 0.21188566278475748, 0.2162633179189106, 0.22443166767442976, 0.19272967422301704, 0.18284582006614686, 0.23047286782489318, 0.20347154664191103, 0.17160754608446568, 0.21369852671800377, 0.19382768583629004, 0.20212966014520897, 0.22543994435521192, 0.21907233694440195, 0.24610658168413543, 0.20364877946554394, 0.21234269184801152, 0.19678422657146794, 0.18556095593318814, 0.21050366654694075, 0.19263880293635005, 0.2361217977754396, 0.22750075282690363, 0.2337237518109952, 0.22180224287204803, 0.22923266334842532, 0.2257443514955501, 0.23073494031068537, 0.19919500399945786, 0.23648438533832994, 0.20478944258175832, 0.22448671536363596, 0.2159336128684715, 0.2051306628887759, 0.20786722042384465, 0.19824429788989312, 0.2192630222253886, 0.2056656589334498, 0.21692570144368617, 0.19575375179349666, 0.22411801883114524, 0.2166432239739049, 0.20105606223992817, 0.20608449900656758, 0.20021261677490726, 0.21793269676368787, 0.2023335837168455, 0.2153231197040116, 0.21110556155467577, 0.23828781969807786, 0.2072261704930314, 0.20649099062421902, 0.23802641308080266, 0.21729990097939472, 0.22244769786687335, 0.20138464242662962, 0.2194418969323481, 0.22451779680220404, 0.19055401466873356, 0.1790966950229059, 0.16745502940465426, 0.18279008038119834, 0.22054816734792437, 0.22711961614852477, 0.23970087354619896, 0.20744532682057604, 0.23049722153462923, 0.2233940852372346, 0.1796121309671449, 0.20157096009814832, 0.20817667008997162, 0.213264887550653, 0.21023681214616052, 0.20194479458823966, 0.19831357731570964, 0.22431901299539003, 0.20780603124981986, 0.20169258077849184, 0.20257880352566934, 0.21678983795758822, 0.2043526437845996, 0.19539385841927548, 0.23178338116861397, 0.20292585643236086, 0.23464905691092833, 0.21455441684788806, 0.2156694129896083, 0.2006639105665763, 0.21483170598341517, 0.1998623645492673, 0.21557401315487998, 0.2176710858379146, 0.22866415215221586, 0.19848599721990462, 0.21900354195860916, 0.20219848083749792, 0.21890022608217094, 0.23182970865340488, 0.24180033425712188, 0.24236124601120995, 0.20056964343321157, 0.2316974108247092, 0.21040289476443275, 0.2242105736343043, 0.1905679413803548, 0.19392897099641906, 0.2048543514987896, 0.21475113729233064, 0.20611869393823337, 0.22445446352094667, 0.2003915700232041, 0.22231841107237502, 0.20026717108976658, 0.2089614144813416, 0.19758773268027024, 0.20577544462586264, 0.1876599789185969, 0.19865104173946493, 0.2048816604344796, 0.1841071189611725, 0.18627734162685622, 0.20234898918883917, 0.19148814036326967, 0.2111592500713815, 0.22401492518666868, 0.18659836202783472, 0.21118857002735492, 0.2276202829271171, 0.2180437135608525, 0.2041673886886809, 0.20549438238554998, 0.19024223116440925, 0.2294823590192695, 0.21934362044838895, 0.19685717094097369, 0.22367837665934795, 0.21934867548829107, 0.1983760836159349, 0.19823031090655713, 0.21412642676993354, 0.19457310570707692, 0.22129801362791565, 0.20573363478317308, 0.24125493510481022, 0.21088555388439578, 0.22571138155118298, 0.2152985712851344, 0.20793462665090745, 0.2089793697954623, 0.20642427816120762, 0.22258211075150522, 0.24049291759241967, 0.2005179714994393, 0.2129644406066218, 0.21789093217822186, 0.20911872484684824, 0.19610144072740635, 0.19710663363840675, 0.20474360653654547, 0.20061299574562436, 0.20300574727669563, 0.20336640038815715, 0.25810796048587337, 0.22615636364241987, 0.21354279538369936, 0.2147905310033173, 0.22894774719052868, 0.25878617680809984, 0.2179640457789072, 0.19535307232330312, 0.15724616858426924, 0.21330633529243836, 0.2239893408605989, 0.21232001637567477, 0.22297445862135834, 0.2161141777479261, 0.18688180365584423, 0.20356748850953807, 0.21122739391140305, 0.18880393521645958, 0.21044473740267367, 0.1982892248798963, 0.1918268890618715, 0.22528242288319975, 0.2191267852846367, 0.2280584308059579, 0.22883071968067656, 0.2005478101901523, 0.1887319208748085, 0.19828161402970348, 0.1991100415396597, 0.2082015217333599, 0.19245362317805828, 0.2136426508294739, 0.21186891056856128, 0.24725759983388743, 0.1915307037317923, 0.2199999439763222, 0.19909203231620898, 0.20388972756273271, 0.1987920944157975], "acc": 0.9813333333333333, "dt": 0.012, "binder_o2": 0.6141315244768493}, {"N": 12, "at": 2.0, "kappa": 1.5, "start": "sphere", "mean": [0.2103990969195606, 0.05596869694182853, 0.1449298689300277, 0.546856700427664, 0.1127493934673218], "err": [0.0008346247828329361, 0.0004847378174814146, 0.00046783977615604954, 0.001592504072082511, 0.0004463468129738798], "cov": [[0.000305605066594067, 0.00011369791385865137, 0.00017518546343353272, -0.0001553679007347063, 0.00012555625511183482], [0.00011369791385865137, 0.00013320120688181013, 0.00012327164352802882, -6.936378868427143e-05, 4.296866564410331e-05], [0.00017518546343353272, 0.00012327164352802882, 0.00023157392910808338, -0.0001134486062230339, 6.724100279844449e-05], [-0.0001553679007347063, -6.936378868427143e-05, -0.0001134486062230339, 0.0033723925703042644, 0.0006159947260216584], [0.00012555625511183482, 4.296866564410331e-05, 6.724100279844449e-05, 0.0006159947260216584, 0.0002140537713120963]], "corr": [[1.0, 0.563531427716312, 0.6585260494942571, -0.15304246806964794, 0.49090407456618884], [0.563531427716312, 1.0, 0.7018822735482599, -0.10349268745386415, 0.25446985679280104], [0.6585260494942571, 0.7018822735482599, 1.0, -0.12837642299949611, 0.3020145787212927], [-0.15304246806964794, -0.10349268745386415, -0.12837642299949611, 1.0, 0.725014162183874], [0.49090407456618884, 0.25446985679280104, 0.3020145787212927, 0.725014162183874, 1.0]], "lead_ew": 2.5272607167653858, "lead_ew_err": 0.04149599619537163, "lead_ev": [-0.5414551396831829, -0.5097638654642274, -0.5405887084692087, -0.050920951982733095, -0.3900487637493521], "lead_ev_err": [0.00837765024698202, 0.007595266163203056, 0.009911758286667832, 0.040324694001557325, 0.027633296092171137], "nnc": 0.022941181805097226, "o1_series": [0.19850494845208938, 0.21090498999847654, 0.2062558314708853, 0.22083864098893313, 0.20114505264248417, 0.1945508013747903, 0.18490231143226296, 0.2152627633610482, 0.19820842736667404, 0.23421693532210483, 0.19217042847668436, 0.1892485979950055, 0.23599483058544102, 0.19755607500896424, 0.19450244635862987, 0.23667231148785037, 0.22717410231134239, 0.2198916484046602, 0.20695047946670764, 0.2084093564336692, 0.2364578289887828, 0.21980635167368806, 0.20187277990431296, 0.19987924425970058, 0.19611995572705582, 0.17344983850963022, 0.1836943634038915, 0.20562867212288252, 0.19612974943323808, 0.2179158128380111, 0.20299586030694247, 0.22964987869056308, 0.20303095255445414, 0.21073928640924763, 0.20799478698602047, 0.22628888826670548, 0.21001551182787384, 0.199748579984086, 0.191822458546221, 0.19374629369953306, 0.2025757578750415, 0.2181290907925567, 0.2351296518293421, 0.21003891885797882, 0.19757102572338758, 0.2206663311187639, 0.18917628797786, 0.19530026583023427, 0.2042353776212097, 0.22306839476711435, 0.21380978844403728, 0.23917006116574788, 0.2125230175054622, 0.22274696246091263, 0.20207973279712257, 0.2161350156207779, 0.21733081679418584, 0.19741026193416372, 0.21470250336480992, 0.2428643560201169, 0.23406343587652723, 0.2112055919551746, 0.24063461222739616, 0.19987781520846293, 0.2107149787205405, 0.21545773127117152, 0.20280973911252653, 0.19682068363031105, 0.22911926133845384, 0.21078051646645518, 0.20697085957727288, 0.19857770849851963, 0.22516293135761675, 0.23356463484751508, 0.19189108134775287, 0.19405276916019834, 0.19688987949084857, 0.2058698012220327, 0.2699579221744097, 0.1991464384502802, 0.20802020857200398, 0.20978086601376866, 0.1944396933105724, 0.21636350362516074, 0.23707113993888201, 0.19428637407604263, 0.1770011015233654, 0.20920598514004565, 0.19509382689534516, 0.19757686700169216, 0.20084662189614513, 0.18715074325484102, 0.23543228037654826, 0.21765663162066626, 0.22488749461846305, 0.2668675560369518, 0.2324067950498031, 0.22987873690237728, 0.21377866562997042, 0.18481897843314676, 0.1897966875129435, 0.23324797499460725, 0.22940359569586155, 0.18027581046435223, 0.21747451376933785, 0.2046458352641438, 0.20852487232574227, 0.2291652755277212, 0.19755140583346112, 0.22024636289595056, 0.23389460135238757, 0.22717826412698194, 0.2023509387566747, 0.22297055801202909, 0.22853500986795516, 0.2092571278437031, 0.208717337883957, 0.1776138989322127, 0.22385789973465112, 0.2098399220000238, 0.211630366470097, 0.20770483268986525, 0.18213093066838482, 0.22347456631024343, 0.1860916170637099, 0.19439276109052592, 0.2017948815095749, 0.21834341661004872, 0.21430632593716925, 0.2095731433854093, 0.19110711633817845, 0.2011626014235918, 0.20755982480552404, 0.24501637301274132, 0.2225124275231478, 0.23182677909015878, 0.20027769379187182, 0.22623450389194458, 0.2051676627077189, 0.1818589550772921, 0.22300624661762672, 0.20895407450106718, 0.1701732976465397, 0.22479424713810595, 0.2095003043541467, 0.23495203262860131, 0.22301220212533762, 0.2106190546223108, 0.1966697669020474, 0.20830468739266841, 0.2236335585368177, 0.23019642257540637, 0.22860155780676472, 0.24791630398197148, 0.2191821597339802, 0.22275811351314026, 0.21900585042731274, 0.19772113258272392, 0.2149591965972095, 0.20816582364292208, 0.19533486393562993, 0.19743948186199875, 0.21819557499511172, 0.22933931124486046, 0.19682818613485478, 0.22333784742261997, 0.20243002431453538, 0.20190482543269023, 0.23874211286385918, 0.2174366659934453, 0.17342008771413367, 0.2077054618195237, 0.2445223779930643, 0.22012003950125095, 0.18185623919956947, 0.23603446202896214, 0.22739001194727612, 0.22543452422296786, 0.2031161038490346, 0.20081841965092848, 0.22727109504901874, 0.2369827551743626, 0.21658556346740465, 0.19176090514667635, 0.23198202933495338, 0.21606743501922143, 0.21768147144984626, 0.1860488792357665, 0.204567831320003, 0.1859393751323226, 0.23551788104118257, 0.18055277118421553, 0.23324119266517268, 0.2207587601629613, 0.21311958954018004, 0.19828325522924986, 0.2268445157535055, 0.20641755155979333, 0.18786371066824742, 0.2165229899536802, 0.1894363676297093, 0.21350080020122458, 0.20142108320361526, 0.18263192629352326, 0.20156464334428698, 0.19652708498176985, 0.22394899290128556, 0.20283334337543923, 0.21236369431926358, 0.18593316457658665, 0.21856663497985135, 0.209636826646779, 0.19646266934807965, 0.19382226703422265, 0.1933752856674812, 0.2161084861763643, 0.1887972695858967, 0.2074516612968811, 0.19488348829726457, 0.1852528356651192, 0.219404507541631, 0.25238566132282086, 0.21247889967097303, 0.20944754547461514, 0.22511527448728938, 0.22529999551703195, 0.19820839367112525, 0.20144230314385128, 0.17858492708885268, 0.2029418507519652, 0.2030215227129864, 0.1838169676135778, 0.1862357154591486, 0.2240097636372297, 0.23533865401248766, 0.20291667678956266, 0.19397646916626943, 0.19083231269301568, 0.21157396201261097, 0.24147987504426618, 0.2029290933097293, 0.19716311447817816, 0.2043320017505766, 0.18867316313538068, 0.20948161555233558, 0.2000234723538107, 0.22884761140171964, 0.1746927300825518, 0.2144118368566678, 0.21256656316795666, 0.2367971132964273, 0.21556464754999619, 0.22989522021740097, 0.24390212373464148, 0.20949559277240457, 0.2224326848637888, 0.1830876071651062, 0.23862655062202912, 0.23621225681285413, 0.23459858386027133, 0.20452568334106713, 0.22033752679531302, 0.1976282223382341, 0.17127559512840984, 0.2062743704123951, 0.1932171954339616, 0.18420345224580995, 0.1887512488728733, 0.2011905316547432, 0.21003577621629976, 0.21696603951687735, 0.19713731680892507, 0.1892444749799712, 0.21845230438272167, 0.1977135806025233, 0.19436499648647101, 0.2019221894414374, 0.18824013459722386, 0.18013972070770862, 0.1990104122484494, 0.22489784240685598, 0.20781133460278295, 0.2023711703336032, 0.21917097549848438, 0.23262669874400949, 0.2218964805507401, 0.2001147120346053, 0.21889702197775243, 0.208429405001341, 0.2409880227737396, 0.24856981991981744, 0.205602259967676, 0.20755279717796554, 0.18964354481148327, 0.20112008081022537, 0.20260377856460499, 0.21059080513659179, 0.2077921440781663, 0.20333853063930935, 0.21732907551227398], "acc": 0.981, "dt": 0.012, "binder_o2": 0.6098244190531967}, {"N": 12, "at": 2.2, "kappa": 1.5, "start": "cold", "mean": [0.21946004524600426, 0.06631494331148623, 0.15439341957617223, 0.5433901458129398, 0.11669916150957435], "err": [0.0010488473600408599, 0.0005196081652890422, 0.0005933202461013318, 0.0014882708615653352, 0.00037915307936215044], "cov": [[0.0003082847880295215, 0.00013185190710240602, 0.00019153680564331111, -0.0001470079550330764, 0.00013233265642774255], [0.00013185190710240602, 0.00015694853994211355, 0.0001529804824785885, -6.195911225781018e-05, 5.816166587811776e-05], [0.00019153680564331111, 0.0001529804824785885, 0.0002686966001100095, -7.264006536240316e-05, 8.736682481388129e-05], [-0.0001470079550330764, -6.195911225781018e-05, -7.264006536240316e-05, 0.003260596766148597, 0.0006206466109932092], [0.00013233265642774255, 5.816166587811776e-05, 8.736682481388129e-05, 0.0006206466109932092, 0.00022771284610195283]], "corr": [[1.0, 0.5994206884029555, 0.6654954749774878, -0.14662777413164277, 0.49945597975718486], [0.5994206884029555, 1.0, 0.7449485869895294, -0.08661198657813618, 0.30765532153734226], [0.6654954749774878, 0.7449485869895294, 1.0, -0.0776062313227633, 0.3532008182658852], [-0.14662777413164277, -0.08661198657813618, -0.0776062313227633, 1.0, 0.7202811940282485], [0.49945597975718486, 0.30765532153734226, 0.3532008182658852, 0.7202811940282485, 1.0]], "lead_ew": 2.626985248081334, "lead_ew_err": 0.05316310778326733, "lead_ev": [-0.5260390932929008, -0.5119591380112225, -0.5348050398104857, -0.0815613130431987, -0.41050217410187134], "lead_ev_err": [0.006577434052105636, 0.006988652369526238, 0.006711023547243088, 0.03276571098386005, 0.01630954796517343], "nnc": 0.022432936084690845, "o1_series": [0.22911634115676563, 0.22729364796226173, 0.228242031623009, 0.2542653634628798, 0.19027624122709597, 0.22076967688277455, 0.24292091165768395, 0.1912687785595848, 0.2028337983054336, 0.2058567910648115, 0.22615559488190617, 0.23909351179019536, 0.2238564053293674, 0.23502679762821302, 0.21599774993222218, 0.23797753868142793, 0.21153166705431875, 0.22165889763411348, 0.2139152820413955, 0.24641236756534923, 0.2300224329026993, 0.19893444559297652, 0.21301016148838958, 0.20516466611872525, 0.22103524820676268, 0.21819697863125456, 0.2067409159666639, 0.2258786177522086, 0.20954831147773184, 0.24811606011079743, 0.20957502068032757, 0.22964148281239993, 0.23711438906105686, 0.24855577371307477, 0.20300066711220557, 0.2336969402041884, 0.21670425930165044, 0.21257242202178273, 0.20949082911434022, 0.2031002035269667, 0.20831355266388785, 0.23688140980881758, 0.2514690046050127, 0.2074536853007313, 0.21974374639475128, 0.20727508728436858, 0.23447474006588268, 0.2604922342444929, 0.21999228476314403, 0.18650731158619274, 0.19556512939727475, 0.19716617141782244, 0.23550303005838785, 0.21714041052195496, 0.23508525074542652, 0.2005108260254083, 0.23696513788763415, 0.22873309905073372, 0.2283129999367237, 0.23834369891024584, 0.24089672337922785, 0.20726912952042784, 0.2120299426111202, 0.2122202311560969, 0.22981062409411038, 0.2480332157695767, 0.23300251723446186, 0.21204640553478865, 0.2327783744563103, 0.20756745747869704, 0.22052583085447675, 0.22418902576268998, 0.21436425696856576, 0.24720551979624694, 0.1961393550983752, 0.21315776182955332, 0.21737510856974446, 0.21183115674490857, 0.20736100864463702, 0.2398955095737617, 0.18887131643191968, 0.2164430741189281, 0.2182129422302815, 0.21552289707323466, 0.21087530738249677, 0.21984112751652393, 0.27497361744246196, 0.21243167002967306, 0.23045328307885468, 0.2179863975875947, 0.20091430080394546, 0.2241549122986465, 0.20341566443655668, 0.22730355595196172, 0.2273739314073174, 0.23268334965096577, 0.22835168897352565, 0.22440107465534684, 0.22199785469788338, 0.21625836854462124, 0.23867416570033287, 0.21059014021419684, 0.2534532008884247, 0.24520459920739204, 0.22486255200281477, 0.21780307616307068, 0.20469604546538758, 0.22858052985421434, 0.24915811757137535, 0.23186751294782482, 0.20772151692991636, 0.2293858962398618, 0.21916970308010003, 0.21913186690667538, 0.22057879750955856, 0.21528611649610158, 0.24990481113389473, 0.20453010980437158, 0.1904322865174102, 0.1927831968930305, 0.221249682989622, 0.21957630853273702, 0.2171841103373375, 0.2179212666064199, 0.20566778013661563, 0.18574805294399843, 0.23094553328136116, 0.20025274136438678, 0.21041789978313305, 0.19814932789327624, 0.2107674000835392, 0.2588891289722412, 0.21461817445565376, 0.21418438004903434, 0.23455633185137875, 0.2234405848067708, 0.22796668793653949, 0.2070738644959054, 0.24781796477127513, 0.2066106449787579, 0.19420260167894507, 0.20155132200324694, 0.2346422242767037, 0.24542359238322162, 0.24690847910787309, 0.23721807879519702, 0.2238918963408133, 0.20008617605250326, 0.20880487693171979, 0.2353337474060092, 0.1967866514058759, 0.18880421721744275, 0.21242606233712674, 0.2096959747895309, 0.20654166097876764, 0.20461002863768002, 0.22420037286473393, 0.23385418407084377, 0.19167636329710425, 0.23780989936978536, 0.23487789528715597, 0.2622513777481472, 0.23875117574846627, 0.19440270514663427, 0.22122433420961718, 0.22078843695868974, 0.23583209254812468, 0.21315109281539155, 0.23555691081822724, 0.19754859251177959, 0.22830960005648343, 0.21763112184659705, 0.24054310682789662, 0.23445683366188172, 0.24030002283570784, 0.24772008522770742, 0.21697164463320945, 0.22222598999513643, 0.20095251380817064, 0.2420741528061872, 0.24041452736713037, 0.22479492371509066, 0.19606250776632356, 0.23074774577184679, 0.2407768996749249, 0.21691930418474412, 0.240995735726291, 0.23439404046730358, 0.20641154301399828, 0.2360786641629742, 0.21260999429565836, 0.21273155408323857, 0.2340488103328372, 0.22195127887742203, 0.185490285414326, 0.23623980299564304, 0.21978826298074006, 0.2260621642971018, 0.20188895548777008, 0.21660071026208996, 0.22287800570776595, 0.21168387452264306, 0.19998858451638002, 0.21893738390533313, 0.21769063877632425, 0.22750348922980748, 0.2384394714574338, 0.24151449963143534, 0.2503069093524852, 0.2575060074298137, 0.20153617776091348, 0.2088160484112383, 0.1929056693123622, 0.23979099508631668, 0.2220735953485259, 0.22367537462131168, 0.21390458473083046, 0.22968709303821744, 0.20854487251100856, 0.24716786995622975, 0.2082950749825983, 0.23357001561999396, 0.20165256703639756, 0.2522809634950425, 0.2112801475734541, 0.21096388577224795, 0.19984880399133656, 0.17958706103839692, 0.22701828274685504, 0.19094064889836904, 0.1976608378257016, 0.18674386983782668, 0.22291480013805862, 0.24765614101537922, 0.21726489724283857, 0.2247327199716904, 0.20967487549622155, 0.21110894381106057, 0.23008151524372097, 0.2251145931243524, 0.21436887574212532, 0.23615151926013173, 0.20345842301046563, 0.25242952304781446, 0.24860996281979514, 0.20498832505776943, 0.24786163373266026, 0.20788896623327763, 0.21875050490604458, 0.22560219297911002, 0.23561462639374162, 0.22455766112983566, 0.2150477717867768, 0.20203038553045957, 0.2081182267012044, 0.22093603026545017, 0.17896795951717265, 0.22120434471121833, 0.20603053838940394, 0.2135474287547076, 0.23907536910036598, 0.1915910105715471, 0.21707204231940072, 0.19965519714712646, 0.21836074709476774, 0.22005687475453858, 0.23981776477942957, 0.20734603324936599, 0.24669299166557826, 0.21483837065127126, 0.20397835725044755, 0.19934204812051418, 0.2434610004368461, 0.19640761253933806, 0.21906791464433795, 0.19215791842093577, 0.18621375045809943, 0.2249066686742518, 0.217640703404534, 0.20885498677789816, 0.23938001497724373, 0.22008754077705361, 0.22308350137601268, 0.19635975068456682, 0.22726876974779753, 0.18780839095079965, 0.20049959606832546, 0.18767440207997865, 0.222940367578475, 0.19556443336679574, 0.21895227118679605, 0.1929188119378938, 0.20974986649311944, 0.225912880261783, 0.185368208364561, 0.19783724964484847, 0.17253507580214208, 0.2362940905591648, 0.21289973192359365, 0.22063810024429967], "acc": 0.987, "dt": 0.012, "binder_o2": 0.6205598658854388}, {"N": 12, "at": 2.2, "kappa": 1.5, "start": "sphere", "mean": [0.21966066199642206, 0.06639112644172455, 0.1547291754024256, 0.5426236061673312, 0.1165576226112413], "err": [0.0007568577307878937, 0.0005105942890389366, 0.0006099117350263246, 0.0012685575181023887, 0.00041769660599920465], "cov": [[0.00033671779794737923, 0.00014256894462907484, 0.00019532077364898122, -0.0001549107033617555, 0.0001439845526922181], [0.00014256894462907484, 0.0001573386960894697, 0.00014849346203375517, -7.548561093546715e-05, 6.0108786407063575e-05], [0.00019532077364898122, 0.00014849346203375517, 0.0002589756931337832, -7.473702417415874e-05, 8.745315454823359e-05], [-0.0001549107033617555, -7.548561093546715e-05, -7.473702417415874e-05, 0.0033195566450436895, 0.000627653854381456], [0.0001439845526922181, 6.0108786407063575e-05, 8.745315454823359e-05, 0.000627653854381456, 0.00023213371351187145]], "corr": [[1.0, 0.6194041703830028, 0.6614330589156041, -0.1465238588159688, 0.5150077396400136], [0.6194041703830028, 1.0, 0.7356310590086258, -0.10444949847801523, 0.3145220349050089], [0.6614330589156041, 0.7356310590086258, 1.0, -0.08060579346709323, 0.3566784478870488], [-0.1465238588159688, -0.10444949847801523, -0.08060579346709323, 1.0, 0.7150082431697471], [0.5150077396400136, 0.3145220349050089, 0.3566784478870488, 0.7150082431697471, 1.0]], "lead_ew": 2.6396125559483705, "lead_ew_err": 0.04034218821822991, "lead_ev": [-0.5302710133292462, -0.5124591492632505, -0.529899138167658, -0.07370374468825948, -0.41227773908769494], "lead_ev_err": [0.0063785874986472535, 0.004865140935589711, 0.007525051077862661, 0.024928668597395762, 0.01670485988900601], "nnc": 0.022475170900743437, "o1_series": [0.21932246522421664, 0.22706516542712482, 0.20914737936323788, 0.2307115608234364, 0.22585970355622514, 0.22161702634177857, 0.24502438389474415, 0.1971224398792566, 0.18747106548840217, 0.22262891644415847, 0.23088075926156998, 0.20291558776795998, 0.2394442331708794, 0.19891658374644383, 0.1917359723344337, 0.20807866145110562, 0.21198534902573732, 0.21615276114049947, 0.25297091485562323, 0.23134067413091847, 0.21019995756474816, 0.23711309443204437, 0.21909984526519496, 0.18885254082260414, 0.2051127368750692, 0.24423565337818343, 0.2209995143173649, 0.22198913986557603, 0.2316819253693172, 0.25842067946385217, 0.2389182734173769, 0.22721911796002242, 0.26427853748077257, 0.21058089418140186, 0.19843881250013373, 0.21106005912935932, 0.2303336144904904, 0.23012648867082358, 0.2205009078943502, 0.21967751303897778, 0.2245024811045382, 0.22580895316541374, 0.19937683526913738, 0.2088833946848393, 0.23255443326917138, 0.20431565349844164, 0.20278750842151658, 0.20552310339393481, 0.2119980178145076, 0.21987326806169263, 0.19404389940288924, 0.21340241116388123, 0.22622320882904093, 0.19237402911698073, 0.21603639323739898, 0.20891115594336532, 0.21773381531792518, 0.22920498124957678, 0.23466601505595394, 0.2240246205723174, 0.24606190655430593, 0.1999512598810882, 0.18580033741193733, 0.21023165512684064, 0.22008144207760913, 0.21253982104569383, 0.2168894516829807, 0.23341655120015473, 0.19755707144523094, 0.21523867061591606, 0.2351737274704223, 0.226632823406524, 0.23544168363514784, 0.24843430252176438, 0.19115947021768795, 0.20630236341105562, 0.2182289338324166, 0.21210445440634126, 0.21741404772671796, 0.19491543545615586, 0.2400818810100208, 0.20789919135097237, 0.26189833721179295, 0.24481098112415223, 0.2069573240117521, 0.21135113504067454, 0.21089621637389067, 0.19894368356656905, 0.20806082488907413, 0.22514750709493658, 0.23553425038871753, 0.20444922979374527, 0.21881489729803133, 0.2165721136836933, 0.2049813538250706, 0.23761556329407713, 0.2513460422417719, 0.2140859331996869, 0.18521427065707513, 0.22708553839040008, 0.21372332597247656, 0.2111396371729534, 0.24053813582992933, 0.263110370306365, 0.21514656118987546, 0.22807699874983944, 0.24013852542756917, 0.23317233049402683, 0.21965819684104437, 0.2248523068430121, 0.2071959211028577, 0.2289976602499946, 0.19610741121289754, 0.21120484684545004, 0.23147581048167667, 0.21855141476940754, 0.20857359862869101, 0.23779608002826658, 0.22829164463263618, 0.21911658774328832, 0.22508484371021206, 0.2577908444850109, 0.21679015191373538, 0.2211321454651125, 0.20201674054826815, 0.23984119432891024, 0.20696926282982714, 0.22054858823702883, 0.20791025953745323, 0.21987662616078354, 0.21864142016500632, 0.2336626370174822, 0.26572357110535705, 0.206451367797296, 0.1981415576326914, 0.22293067004320616, 0.2316013677819178, 0.22640492919277044, 0.2309521011452106, 0.21102182080154916, 0.2064718126623552, 0.21634352404837445, 0.2064919476908283, 0.22399020171191206, 0.22548249203634033, 0.20122668733276272, 0.23370907822340511, 0.23184043982107225, 0.23202928839346182, 0.22397738552029628, 0.2411232541475535, 0.20653418851755842, 0.2411605370114196, 0.24034860292694452, 0.19998094739206365, 0.2169290718307756, 0.1926497122011815, 0.20063793890054812, 0.23287140863762706, 0.21170402664797294, 0.23905559473119237, 0.19972785032056478, 0.20302950611576506, 0.22256321366776236, 0.19298874772877056, 0.24652864740238703, 0.2656376599439233, 0.20308044758645538, 0.18160120045763103, 0.2293519237122951, 0.232654889686585, 0.24097703253545866, 0.20992225654811594, 0.24288120571638247, 0.21885569524304888, 0.21354252373101817, 0.20647481831789705, 0.16733916204087007, 0.26227102544402786, 0.19960611825671895, 0.21283971549530192, 0.21111962977090398, 0.20051413520631092, 0.22114218775231756, 0.22327174605766587, 0.19931635641074155, 0.2013679240469833, 0.24896154452782376, 0.214111913008891, 0.2301148339379382, 0.2062602296932414, 0.21808224147658978, 0.20174695884404203, 0.23217218592306776, 0.19259157062769658, 0.23980357262403407, 0.2470061271657205, 0.23125298793213872, 0.23323257207577563, 0.2147907085288051, 0.2103239006511864, 0.24383634290700526, 0.24968460330736247, 0.22326306361826548, 0.21913534955464498, 0.2069419886072081, 0.2078847900665217, 0.251922091179624, 0.20972960064107035, 0.20054458307902237, 0.19279716398424776, 0.21937750161353206, 0.206993754013679, 0.22654433363612034, 0.21925705850469343, 0.21721858489525697, 0.2191764905382162, 0.20531238100953603, 0.2189903982337339, 0.2603884999300345, 0.21071894475675684, 0.1886385817595616, 0.20284992383478018, 0.2324694658317996, 0.2111744237352681, 0.22707198897208533, 0.22727697054328733, 0.19861433302657977, 0.19459130460804794, 0.20887225523901723, 0.24253826698975495, 0.21210573746964345, 0.21784681087114152, 0.2193416169828372, 0.19670106659280123, 0.2116610479913896, 0.24514917022794216, 0.21478561403309004, 0.2353324476415098, 0.20207227382441373, 0.23515494657524932, 0.22866767016552872, 0.2177102404822695, 0.22081908032488917, 0.19322906058028974, 0.2162505263532878, 0.21657772183181315, 0.20796980150861463, 0.21084552015812802, 0.20722966910685292, 0.18565699887590703, 0.22898789936420835, 0.20898945836542357, 0.2282219523373646, 0.21071208333506458, 0.2060000848342582, 0.22448584448467634, 0.20680326105465768, 0.20601790696378014, 0.2298425546015222, 0.2292322137256201, 0.2189034130011441, 0.21291495866586274, 0.22332355545802418, 0.22228576966266644, 0.20259788032926615, 0.206880661745747, 0.20711226341292244, 0.24490230755893647, 0.20860508268158762, 0.22306805362740142, 0.26076783223752, 0.2693243679561078, 0.2209135630871109, 0.205609727628835, 0.19810570817944748, 0.21644683661469755, 0.24676206182070182, 0.23472150690060248, 0.24540051578732777, 0.21375633970893462, 0.2095051855108267, 0.20665941515727107, 0.21022536110050297, 0.19813248888286958, 0.22083654597127597, 0.2349231907002397, 0.1997543783768353, 0.22348350471905842, 0.24987720854763953, 0.19931891082624384, 0.20593133655571844, 0.19973821011834833, 0.2158906642342327, 0.20077874102033264, 0.21098637772143072, 0.21511030170799433, 0.21336647464918856, 0.23083410581795555, 0.24349928461570464], "acc": 0.9823333333333333, "dt": 0.012, "binder_o2": 0.6185689806345331}, {"N": 12, "at": 2.4, "kappa": 1.5, "start": "cold", "mean": [0.2305145815216979, 0.07836733128243493, 0.1658398889902673, 0.5374755265552205, 0.12108037754112483], "err": [0.0016325943300752185, 0.0006519858444192428, 0.0005039208077650956, 0.0015972658085179644, 0.0008530223288405091], "cov": [[0.00044876839942970464, 0.00022213832776651204, 0.00026615057576339594, -0.00018172809012770004, 0.00019033110111709253], [0.00022213832776651204, 0.00022200629371322837, 0.0002123240167168156, -0.00010937760015262748, 8.845236053368811e-05], [0.00026615057576339594, 0.0002123240167168156, 0.00033079956378658865, -0.00011633340216736455, 0.0001101566864419361], [-0.00018172809012770004, -0.00010937760015262748, -0.00011633340216736455, 0.0031199605958741237, 0.0005971752255820367], [0.00019033110111709253, 8.845236053368811e-05, 0.0001101566864419361, 0.0005971752255820367, 0.00025704066443735566]], "corr": [[1.0, 0.7037683325037217, 0.6907705470909264, -0.15358060493538747, 0.5603994605526335], [0.7037683325037217, 1.0, 0.7834910037513421, -0.13142294428367124, 0.37027625839950257], [0.6907705470909264, 0.7834910037513421, 1.0, -0.11451105360519061, 0.3777700137894632], [-0.15358060493538747, -0.13142294428367124, -0.11451105360519061, 1.0, 0.666847166526721], [0.5603994605526335, 0.37027625839950257, 0.3777700137894632, 0.666847166526721, 1.0]], "lead_ew": 2.7755405539694102, "lead_ew_err": 0.0483454810086725, "lead_ev": [-0.5360143050171986, -0.5250494855152491, -0.5237161928064513, -0.03202523034695046, -0.4021286318961159], "lead_ev_err": [0.007895974511648895, 0.006686639288550304, 0.004953610802395931, 0.040921556875686146, 0.02085033541696145], "nnc": 0.021911390102747154, "o1_series": [0.23741378382377043, 0.21617831159437387, 0.21154942099618512, 0.22223879820864237, 0.23446609601352575, 0.21620752753119923, 0.2437898616085825, 0.22029273045250897, 0.2904236820843634, 0.2101794204780851, 0.18799155776280857, 0.2055336272985322, 0.21906150909920719, 0.22862952825955407, 0.24156178436425296, 0.2271626821443233, 0.2708978359851265, 0.25220313605917, 0.26634688102558, 0.2537159485041688, 0.2347118433238181, 0.2460936117549971, 0.2228638655155877, 0.2593022068304372, 0.24038565286770197, 0.2273240567896746, 0.2129087473964338, 0.2620482108170925, 0.23454019521787453, 0.23610032133436032, 0.2055469233638966, 0.21889303959846756, 0.2416443186231429, 0.1747103246300797, 0.2349013451880037, 0.2667917181432224, 0.2100907369449979, 0.2198431309108902, 0.24422596882592737, 0.25469229236477936, 0.26076229633414794, 0.20305290083003746, 0.2188593801718601, 0.27687310719200725, 0.22929277704362594, 0.20132885252907123, 0.19921173714408813, 0.22548054019757713, 0.21517489738100182, 0.21188675298723203, 0.21620425923337672, 0.2273712111708362, 0.24971428081494207, 0.24404036746208757, 0.2181614577315517, 0.20482503709823907, 0.25037743647931354, 0.2565626993582434, 0.19940612241245959, 0.20820960909587413, 0.19673644054085684, 0.20983416693067328, 0.24044292231158268, 0.19973798549835367, 0.21689907664839658, 0.20173535872572657, 0.2506061265695908, 0.19713684139653062, 0.24131093857769662, 0.21191056188922258, 0.20950776035640992, 0.20752394206746613, 0.2002256817076808, 0.21299727449137945, 0.22972019874305902, 0.2538895640218873, 0.21190991277127236, 0.1954544861203189, 0.20124731109655547, 0.21205282755971983, 0.22561988996512058, 0.23415311654184093, 0.23641356370561972, 0.2977183530137629, 0.2753347534306286, 0.2500916844934778, 0.24469224752529634, 0.20432795885808616, 0.21597924435951207, 0.21910360583801572, 0.22551648481311545, 0.21156264788264426, 0.22817332792673672, 0.2252203985002193, 0.2293566918607986, 0.1989449906347937, 0.24783747332392705, 0.22509410305160127, 0.26950847104750203, 0.24416616592145038, 0.24144770103710997, 0.26317056846011067, 0.2522272476311712, 0.2218862815590043, 0.20531975243906667, 0.21284135402194404, 0.23808166124253383, 0.21117212205263686, 0.24273283000293708, 0.2183092592281466, 0.1951392204113884, 0.22541355503307725, 0.26088028975679983, 0.22179433214758607, 0.20811263794235402, 0.2442045693205637, 0.258794861195519, 0.23925800099466066, 0.23017348509773367, 0.2427174639394701, 0.20840925513458192, 0.20860915491212623, 0.20533320801039914, 0.22032044257183958, 0.2186538491649924, 0.24531976211082107, 0.2372866830305049, 0.2111849047853826, 0.2333931618468611, 0.24154169761836186, 0.2012812783218667, 0.2134838700846084, 0.19319523015787798, 0.20939120617316098, 0.21042640545878677, 0.23784497166165852, 0.1736798011692323, 0.2112365426292955, 0.24838274039195796, 0.21841278257679295, 0.23697275678448776, 0.20497442722620424, 0.23920094882276363, 0.2107825320979965, 0.20098681201986068, 0.22263746973399703, 0.23577539792861157, 0.23910774454665992, 0.24114213198723652, 0.2293853877746312, 0.2706743510649632, 0.2650671268906685, 0.21697788519773908, 0.20842578235209006, 0.1920334884833543, 0.20695303413050292, 0.24790140061232308, 0.20897366302615325, 0.23623933468852337, 0.2098958093979745, 0.2216725341542286, 0.2008614671297772, 0.1859495220529594, 0.23173836184841898, 0.2427068759361656, 0.2809164321310923, 0.22958961769020972, 0.2512444293329865, 0.24304375059762964, 0.21467066168726856, 0.2204164155422188, 0.23546038162965222, 0.21356036156221156, 0.24077947305316202, 0.26151455750605934, 0.26518287465670043, 0.22389471870240682, 0.22546461310097302, 0.24126649441438008, 0.3049459928979692, 0.2685886915484307, 0.25493819418741637, 0.2250863912435052, 0.2321655406586992, 0.20881494636358205, 0.23320787015067104, 0.23361586471232043, 0.24777298622353142, 0.2149688311975805, 0.21806199139889515, 0.22622468881036195, 0.22533714095858393, 0.21009655586240983, 0.23713931187761794, 0.24323187950527655, 0.21433969592651622, 0.24683839423236875, 0.25037965078441854, 0.21394028305975726, 0.2056916545405729, 0.251353183822391, 0.24584735810027947, 0.2443483761698419, 0.22285276180088232, 0.21304865602984108, 0.25440678719486026, 0.271701089234728, 0.19616408277257483, 0.24782988041239948, 0.205027706408984, 0.24772022610095246, 0.24984709282301454, 0.24791962655669175, 0.2419732802806959, 0.22079673259082055, 0.22584441208972925, 0.25293763981142736, 0.23900420286174828, 0.23129054884746203, 0.2677874112044638, 0.2241782918135144, 0.25235133938676907, 0.22700172960285953, 0.2467981238914106, 0.23627811491842016, 0.2491837533353286, 0.23459395393728283, 0.20737394778215154, 0.21578714723768144, 0.2101704358869011, 0.22322357890454125, 0.2257502896257558, 0.25422725776206323, 0.2588136604435349, 0.25799518641143937, 0.222025683337587, 0.22800452182767314, 0.22412440145008578, 0.2203691788017975, 0.24510261971190245, 0.24903991867436254, 0.22580209460454206, 0.22460114827009678, 0.2352614624957369, 0.22025651043648173, 0.23236752139914468, 0.19587383120364046, 0.2065099856522946, 0.2108218170512174, 0.1980285359522273, 0.22832176359632042, 0.24648153011520918, 0.19306706653315014, 0.1966639612431724, 0.21131261411488741, 0.20850680582132086, 0.21547993268543186, 0.2226541509885799, 0.21825139479550368, 0.19773332471155897, 0.2379267201148211, 0.22776211815655062, 0.21176547518789712, 0.22544755828603258, 0.24633032072437303, 0.23508760057956035, 0.23021771650089912, 0.24694588531283637, 0.225557366305423, 0.1915678011440938, 0.2177789431164553, 0.2271625782102881, 0.24766085322644027, 0.2381449584002936, 0.22279868604643946, 0.209631202122531, 0.22579729543249563, 0.23682808650085244, 0.24489846299206064, 0.21115210387149164, 0.23464498020022845, 0.20993549500209335, 0.19569971497430175, 0.22426394063379465, 0.23185264635110445, 0.20961950581901154, 0.19890757068791656, 0.27707740641936496, 0.24975223281023912, 0.22675436854861314, 0.23512483250329602, 0.21699020201029665, 0.23565641032031437, 0.25965559810345173, 0.23013790627257003, 0.26138748782028487, 0.2512079436517327, 0.26852779948027344, 0.23966318056447702, 0.2022108673790987], "acc": 0.9836666666666667, "dt": 0.012, "binder_o2": 0.6184532372716438}, {"N": 12, "at": 2.4, "kappa": 1.5, "start": "sphere", "mean": [0.2285952488171957, 0.07697226630822859, 0.16453306047870667, 0.5426184498844828, 0.1210362277999181], "err": [0.0009799208375857707, 0.0005127099327228913, 0.0007954288362440055, 0.001366780169939939, 0.0005598455083930991], "cov": [[0.00041895119630374353, 0.00019872175363841395, 0.0002541069850269378, -0.00010844304865260751, 0.000190473827027645], [0.00019872175363841395, 0.00020643610264177765, 0.000200191768453731, -4.987535173671148e-05, 9.118090728353495e-05], [0.0002541069850269378, 0.000200191768453731, 0.0003179851250759567, -7.120410975886223e-05, 0.00011198898259557495], [-0.00010844304865260751, -4.987535173671148e-05, -7.120410975886223e-05, 0.0033168470774713023, 0.0006628370633199295], [0.000190473827027645, 9.118090728353495e-05, 0.00011198898259557495, 0.0006628370633199295, 0.0002649256194109856]], "corr": [[1.0, 0.675726370670833, 0.6961959355759361, -0.09199352839714171, 0.571730829228304], [0.675726370670833, 1.0, 0.7813578649840194, -0.0602740565679025, 0.3898962914955657], [0.6961959355759361, 0.7813578649840194, 1.0, -0.06933283107230757, 0.3858423709315437], [-0.09199352839714171, -0.0602740565679025, -0.06933283107230757, 1.0, 0.707102024784875], [0.571730829228304, 0.3898962914955657, 0.3858423709315437, 0.707102024784875, 1.0]], "lead_ew": 2.79417235986934, "lead_ew_err": 0.034892762418971525, "lead_ev": [-0.5247113316222075, -0.5121047016357475, -0.5152242539265237, -0.10584681936586045, -0.43100720646620233], "lead_ev_err": [0.005582419007602143, 0.004184738888418624, 0.005500517753724949, 0.01955216714879213, 0.01133715913719957], "nnc": 0.022095190497068998, "o1_series": [0.23933363954645928, 0.24734058916816495, 0.22597326717556088, 0.25345873963503507, 0.24182274455795577, 0.23744574627969717, 0.24167048195084206, 0.2491244355890866, 0.2258986734173821, 0.22732736992290142, 0.2526850291298499, 0.20728026498771743, 0.20819014413940573, 0.2056504883662057, 0.24830564349579737, 0.22281080940387155, 0.24877758328679386, 0.24674323727312933, 0.22132032956263528, 0.2543055259943705, 0.20120836523765323, 0.2157170233738518, 0.26889374017296014, 0.22714052682378327, 0.2116798377488032, 0.25766574976346657, 0.2387934753663069, 0.2204603244839638, 0.20859299644200988, 0.21926510033544144, 0.20147505781176545, 0.21301893391362345, 0.19024165858489772, 0.2227099832924132, 0.22306711095536672, 0.22353035215564393, 0.21268958651297235, 0.21467625689755288, 0.25090867728381716, 0.2474728850210553, 0.23261888402511113, 0.2267313728692567, 0.21931385266181103, 0.24285683458116614, 0.23303846188330823, 0.25057324565306555, 0.2061220722687377, 0.20911438938107585, 0.1990169117158024, 0.2518914691065023, 0.2435161308171708, 0.23478628584360323, 0.21407652311914405, 0.23680660162634945, 0.23991339577258777, 0.20670706118476367, 0.22175785462695716, 0.21684062444769128, 0.2526450940431782, 0.26201313124521625, 0.24994038320619572, 0.2784607049129154, 0.2409125378994846, 0.23500859872153568, 0.22877967729906284, 0.21554433545684537, 0.22331480537464415, 0.22394796983714793, 0.2408885904404546, 0.22896982581715836, 0.23772802189956524, 0.24821663370554806, 0.18725461017989806, 0.21786751352838415, 0.2053155858028378, 0.19983832090542844, 0.23933926720141432, 0.21187844621896776, 0.2583724549154998, 0.25955448525193914, 0.24973663872338955, 0.23665374241398723, 0.20065510692092767, 0.1971128557357085, 0.19169190307006068, 0.24893793963981586, 0.23230718005041961, 0.22891512106068923, 0.2452640006260298, 0.22634076755808363, 0.24474404894404472, 0.2147404539885881, 0.24674401744667515, 0.26389486971690007, 0.2347789572740257, 0.25722318136723177, 0.23583840217670377, 0.2706056193697632, 0.21536678201353382, 0.2267699497460134, 0.21056617093806979, 0.2167210315528218, 0.18364713995230383, 0.19958007271683037, 0.22583473541537488, 0.2047349819547145, 0.22450265501453398, 0.2575650682358323, 0.22389923842899753, 0.24535901986780523, 0.2085029792201606, 0.2432033264498682, 0.22556384804698787, 0.22466329765507798, 0.265444286408717, 0.2193665449582072, 0.24461783496817505, 0.25297233732059526, 0.21296174615455696, 0.2227612058358638, 0.20366895748118186, 0.25084288787738923, 0.2101842114059146, 0.21056132248201115, 0.26161802564444636, 0.23782021662653363, 0.22022904570454235, 0.21874293139306855, 0.22136325460905384, 0.21377257527084453, 0.2413473008612946, 0.24619724477305724, 0.27799314411634507, 0.28817242347809313, 0.25517610426330734, 0.20873002310447372, 0.27656147130518716, 0.2162868939109465, 0.21852204360944547, 0.1987486785921542, 0.20318012219986972, 0.18456124053318212, 0.21485686582462835, 0.19499953915322296, 0.1935184920055898, 0.2176597907428525, 0.21638491597926396, 0.2442785706167619, 0.23230517397059458, 0.24688414968691605, 0.24507722942619056, 0.22645942840856825, 0.21756828326906638, 0.23999321616708455, 0.240161681726002, 0.2022218863880298, 0.2469752531222414, 0.2171158145992946, 0.24811584152610214, 0.24317406536312003, 0.24830673389735758, 0.21254808821343074, 0.22990911504652545, 0.213640551291166, 0.20175465720622346, 0.2339518432830029, 0.2082400742553466, 0.2082120752814914, 0.23255678334770374, 0.24018704604662558, 0.24657076974272296, 0.2561562771892337, 0.20006024444298603, 0.20410289214439603, 0.2748713278603454, 0.22462711739122407, 0.21969966002546437, 0.24996677150290353, 0.18035489714059344, 0.24047786739876661, 0.2198490524715671, 0.20978169713280653, 0.22052516190984406, 0.21682335365667418, 0.22259713198080222, 0.20090336730050115, 0.22106555613231021, 0.2118609557180258, 0.20393713965813476, 0.2292092715305078, 0.23020229514077586, 0.2426619991812847, 0.2417380225683378, 0.22064314726213816, 0.24142822597751, 0.2173281549443137, 0.20255398303521885, 0.2241523351905425, 0.26137758069495953, 0.23766560179316018, 0.19617835575439915, 0.23235659641970122, 0.2552966569468182, 0.19147679199682335, 0.22664506613801005, 0.23304037839984687, 0.23061987832560973, 0.20220074127431836, 0.24321131120240214, 0.229273663020553, 0.25922826329504445, 0.20048630900597617, 0.22356427131776474, 0.2333112209809704, 0.22871268748903154, 0.18368340368741817, 0.2090047957976015, 0.23513445294053842, 0.22278175840439957, 0.24158961359875375, 0.2380102151397752, 0.2460546095069198, 0.20815312262990449, 0.2379214700442189, 0.2009636097266322, 0.21290373398276047, 0.2500844798079075, 0.2263156888849561, 0.2753390238959324, 0.2571640500681245, 0.23862495926544447, 0.18968503220017396, 0.22256666756164536, 0.19778096701085127, 0.19102514188319183, 0.20506160085517136, 0.23446835858395743, 0.22772795323672224, 0.23323174712099748, 0.26122444356543123, 0.2621190069987491, 0.25350090134641345, 0.24592759661120647, 0.23289470215863492, 0.2611871702215681, 0.21832421352259573, 0.2240045463110602, 0.2185327197661969, 0.22385844766444535, 0.2254788740565735, 0.20222275352917815, 0.2147085723467129, 0.2199487707080437, 0.2234672090014969, 0.2339276709017839, 0.22006437783808375, 0.22097039995399084, 0.21357456514872142, 0.27591165838092346, 0.22648473195273144, 0.25120880044513483, 0.23552746693670487, 0.2435507423195721, 0.22969624899846222, 0.26203436296680666, 0.2732891459695616, 0.2541727870540934, 0.2092243765122781, 0.23704918036129038, 0.21937505557698814, 0.24772748249621823, 0.2622541886388185, 0.24783021533704888, 0.19758644174621928, 0.213909736920877, 0.2687627877808997, 0.2402877568162442, 0.22256781622928085, 0.24617886010018541, 0.21982800617029585, 0.2350238114491553, 0.2533225172072032, 0.23509618653810602, 0.2057443096026289, 0.23903213633377535, 0.20893636616686678, 0.1928826141808206, 0.20985724728806107, 0.22574897733281535, 0.2021470528290164, 0.21497725061720951, 0.22142391237767237, 0.22191358546586207, 0.2448200641840202, 0.23993222680203166, 0.2474310108318662, 0.22911363549050756, 0.22635257992426905, 0.22830216345134335, 0.23149394355206646], "acc": 0.9843333333333333, "dt": 0.012, "binder_o2": 0.6199656056109117}, {"N": 12, "at": 2.6, "kappa": 1.5, "start": "cold", "mean": [0.2591498089303406, 0.10037279443238371, 0.18710668488284363, 0.53802718613471, 0.13552656139523322], "err": [0.004369911292630605, 0.0024660607714344362, 0.0017525467911410693, 0.003877082926701831, 0.0026370768049574886], "cov": [[0.000626379534869818, 0.0003250144406404339, 0.0003418365216298025, -0.00014924307199252248, 0.00027542450356775566], [0.0003250144406404339, 0.00029565477022327786, 0.0002819699553331309, 2.0680878338263712e-06, 0.00017693984822956082], [0.0003418365216298025, 0.0002819699553331309, 0.00039144126033206224, 2.104819638367999e-05, 0.00018612249170458437], [-0.00014924307199252248, 2.0680878338263712e-06, 2.104819638367999e-05, 0.002897822781462481, 0.0006499620715198741], [0.00027542450356775566, 0.00017693984822956082, 0.00018612249170458437, 0.0006499620715198741, 0.00033300800061775295]], "corr": [[1.0, 0.7552512143084786, 0.6903453122339669, -0.11077442100543217, 0.6030543597117389], [0.7552512143084786, 1.0, 0.8288521908444815, 0.002234295564348181, 0.5639049038482546], [0.6903453122339669, 0.8288521908444815, 1.0, 0.019762672578092947, 0.5155113405558576], [-0.11077442100543217, 0.002234295564348181, 0.019762672578092947, 1.0, 0.6616445951082014], [0.6030543597117389, 0.5639049038482546, 0.5155113405558576, 0.6616445951082014, 1.0]], "lead_ew": 3.0231199411580674, "lead_ew_err": 0.1046932343987504, "lead_ev": [-0.49633339380295793, -0.5200981265628625, -0.5017401816621037, -0.1297880241270814, -0.46320941251307346], "lead_ev_err": [0.021447783554596662, 0.010547323760364316, 0.012666858450272486, 0.09196513810819643, 0.025829119609737706], "nnc": 0.019618538851858564, "o1_series": [0.23234250770391235, 0.2690523710518933, 0.24238476186527386, 0.24923699862507798, 0.23219463170275922, 0.23943389589340627, 0.2900881749841549, 0.2719863767796951, 0.21134477628603504, 0.23630918659393382, 0.2132527372795542, 0.22358289926043312, 0.24470690965439282, 0.27881023788701825, 0.2288307803280533, 0.2755979440796941, 0.25450261617016195, 0.20840949544954324, 0.24180869662240922, 0.2675981955277717, 0.26537379382851545, 0.22676894658650543, 0.2328732664362325, 0.2422345068597508, 0.25010357479123724, 0.2855247646303771, 0.2467771186642413, 0.25890852049750346, 0.2567561379338856, 0.24931884931842171, 0.22985347684442756, 0.2678239375114442, 0.2342461891923603, 0.2183189715424701, 0.23745855939430965, 0.2360089948566981, 0.24138925079569626, 0.28943590758754756, 0.2602462752671987, 0.24545679156159864, 0.24062640891542741, 0.274175310908458, 0.22748800280917397, 0.26711627884755196, 0.21922723458141297, 0.2261276619925738, 0.28343703423399425, 0.23760127447491491, 0.25990798038929913, 0.24212579867661027, 0.25368407637455026, 0.25568012277613694, 0.2573637444222392, 0.27964426068069603, 0.28748178211078, 0.2589806947273541, 0.23354639425281146, 0.2450175748831196, 0.23352897621402924, 0.27021919100579234, 0.2137758743392479, 0.24366930725857344, 0.22191426033496206, 0.20767980370201544, 0.21786786399100133, 0.2342846865848628, 0.2672850712965533, 0.23472573782452372, 0.23796585156726457, 0.23671194535650514, 0.2681280378879085, 0.26167830322656166, 0.23366200356346564, 0.198718026766251, 0.2682987644709561, 0.22857479930452781, 0.24295813599559818, 0.2039024882515025, 0.2718889290428835, 0.22335263503650982, 0.23845003510999252, 0.23067868970237435, 0.2500752829898169, 0.22885767260334372, 0.2646003379851788, 0.2883035878154506, 0.24075220389455765, 0.3135033486709353, 0.2955737857926708, 0.23496403819237896, 0.24631058894677416, 0.25551879785703835, 0.2447797687678524, 0.22604311119821985, 0.2388292563831369, 0.2724471186531199, 0.23794540452974586, 0.25505751434063845, 0.22351426072019573, 0.2516635718818205, 0.2550029988026879, 0.241612573417267, 0.27522157291116606, 0.21905044368332127, 0.27709762993839915, 0.25673874562117527, 0.2695706331479534, 0.23727761659521718, 0.2553656311378657, 0.2586466085311235, 0.20354830155772333, 0.22732028141396288, 0.26891647601515956, 0.2503957699143643, 0.25330797204086913, 0.24308042119268355, 0.22730854134800527, 0.2764475194609696, 0.24463288073726286, 0.22965950305060773, 0.25157401541305896, 0.2504499512089386, 0.2424511676565613, 0.26939700335875066, 0.2592299091165281, 0.2363098352592462, 0.2517729855516391, 0.28112804888168186, 0.21025625714776985, 0.21194911997576193, 0.24168056574580532, 0.26187809148806884, 0.32260372114038216, 0.2866233710326251, 0.2589632738014546, 0.2597435277064014, 0.20159930664448686, 0.21140761037822337, 0.25291761757436515, 0.23518952244160887, 0.2814128882568395, 0.23620827317002618, 0.24401049432495686, 0.2095490291144163, 0.2351771418846661, 0.2339977064094757, 0.23394355964801836, 0.2580621049261836, 0.24970338495292696, 0.22659795891889503, 0.2359069492561339, 0.24966939828390122, 0.2107416786666957, 0.22618984326848413, 0.23548379146068943, 0.2419081817404365, 0.2419081817404365, 0.2419081817404365, 0.24487717479232796, 0.24487717479232796, 0.24487717479232796, 0.24487717479232796, 0.2390460738972574, 0.24696633348895436, 0.2802842496477076, 0.2657725408963088, 0.26595191684842817, 0.26595191684842817, 0.3181083950713799, 0.29303339714693777, 0.3073044246956413, 0.3073044246956413, 0.3073044246956413, 0.3227897810976281, 0.30680723606784543, 0.33100458626794027, 0.2838478188931686, 0.3409922803077696, 0.2954213234232689, 0.2848857368613329, 0.2649128192330644, 0.25710507033134433, 0.22854504764283382, 0.22854504764283382, 0.22854504764283382, 0.22854504764283382, 0.22854504764283382, 0.2656596365996076, 0.2760956384917394, 0.2760956384917394, 0.2760956384917394, 0.28749634219171555, 0.277525080073797, 0.27784644302916045, 0.27784644302916045, 0.2735279524481032, 0.2628647250507907, 0.2628647250507907, 0.2628647250507907, 0.2628647250507907, 0.2628647250507907, 0.26253459023876974, 0.2803610445197713, 0.27030253098158064, 0.27030253098158064, 0.27030253098158064, 0.27030253098158064, 0.27030253098158064, 0.27030253098158064, 0.27030253098158064, 0.27030253098158064, 0.27030253098158064, 0.2941110527582122, 0.28239154402988337, 0.28239154402988337, 0.28239154402988337, 0.29961491176571986, 0.2908660338041755, 0.32957530491965, 0.3021366766718274, 0.3051305253065278, 0.3051305253065278, 0.3051305253065278, 0.3051305253065278, 0.3051305253065278, 0.3014375037043724, 0.29487550984854033, 0.2958891814846274, 0.2958891814846274, 0.2916150044155004, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2659681939559241, 0.2825553887493892, 0.2712353103299989, 0.2712353103299989, 0.29142195955266964, 0.29142195955266964, 0.28490977812769636, 0.28490977812769636, 0.28490977812769636, 0.27247204394147695, 0.27247204394147695, 0.27247204394147695, 0.27247204394147695, 0.2771862883826649, 0.2771862883826649, 0.27916774280512957, 0.2607365984038394, 0.2607365984038394, 0.2607365984038394, 0.2607365984038394, 0.2607365984038394, 0.2607365984038394, 0.2607365984038394, 0.2607365984038394, 0.2607365984038394, 0.2607365984038394, 0.2607365984038394, 0.2599117599177996, 0.2599117599177996, 0.2599117599177996, 0.2599117599177996, 0.2763021822230633, 0.2313286922382249, 0.2313286922382249, 0.2313286922382249, 0.22492783225676286, 0.24627307735519702, 0.26741757689663637, 0.26741757689663637, 0.26741757689663637, 0.26741757689663637, 0.26741757689663637, 0.2788917112871909, 0.2788917112871909, 0.2838182226616184, 0.27649027373726454, 0.27649027373726454, 0.27649027373726454], "acc": 0.5506666666666666, "dt": 0.012, "binder_o2": 0.6267907192839064}, {"N": 12, "at": 2.6, "kappa": 1.5, "start": "sphere", "mean": [1.237622624608261, 0.7815090735227865, 0.6654635352464725, 0.32463646091201387, 0.3984447726201902], "err": [0.008780842087889994, 0.008291333454058084, 0.007367211153189501, 0.006036047340992627, 0.00813012728571539], "cov": [[0.004373934773213833, 0.004170570848072397, 0.003632888727492215, -0.0004487140345568689, 0.0008312435889960928], [0.004170570848072397, 0.004020391357725202, 0.003482074733756679, -0.0004996432245782985, 0.0007135481148222334], [0.003632888727492215, 0.003482074733756679, 0.003198883723452418, -0.0003299230250725818, 0.0007345231634146319], [-0.0004487140345568689, -0.0004996432245782985, -0.0003299230250725818, 0.0017860167851815113, 0.0019518524938334568], [0.0008312435889960928, 0.0007135481148222334, 0.0007345231634146319, 0.0019518524938334568, 0.0025678707742736143]], "corr": [[1.0, 0.9945467137506806, 0.971217988767042, -0.16054276337814477, 0.24803077794171857], [0.9945467137506806, 1.0, 0.9709675042277836, -0.1864588790855455, 0.2220764546245127], [0.971217988767042, 0.9709675042277836, 1.0, -0.13802909183363182, 0.2562829336224195], [-0.16054276337814477, -0.1864588790855455, -0.13802909183363182, 1.0, 0.911418088545482], [0.24803077794171857, 0.2220764546245127, 0.2562829336224195, 0.911418088545482, 1.0]], "lead_ew": 3.0490084985627286, "lead_ew_err": 0.023399052311329025, "lead_ev": [-0.5692062292414185, -0.5681333460344786, -0.5648351672564629, 0.05595636793510838, -0.176235321188199], "lead_ev_err": [0.004004634851584149, 0.005167291570311574, 0.003629150173925103, 0.09531870094269104, 0.0673861555592634], "nnc": 0.0030162455009003215, "o1_series": [1.0889965978942984, 1.2374520580940467, 1.2352867979628575, 1.186551741974626, 1.2421086955493126, 1.208297234368671, 1.2568863724212567, 1.208447202162987, 1.2935638925226227, 1.205048109429735, 1.260885918626673, 1.2769225080470588, 1.314297994817128, 1.306363739084588, 1.2265013899987605, 1.1686425485530727, 1.1843496079028122, 1.218689074113719, 1.1593548211371498, 1.0847607210842192, 1.1337738531001493, 1.243698712734382, 1.3507405984206415, 1.319695969358043, 1.2425209314749148, 1.3040326368653505, 1.1639125629949296, 1.1607697566029693, 1.1488313576051323, 1.1927223084248846, 1.205872199512721, 1.1713053645301146, 1.2473352750873454, 1.3309030707832035, 1.2153611771825912, 1.3451974362386419, 1.2290232244948696, 1.2376382375952184, 1.2821296842927632, 1.148958305165396, 1.1349785024640444, 1.2100782825632426, 1.2037824731529756, 1.1285325669134605, 1.2623768657198218, 1.30696228629157, 1.25558017721312, 1.2242086512651342, 1.1615946476850105, 1.3191267072472033, 1.3110870636071132, 1.308300294300645, 1.2767540428102455, 1.2024748322635266, 1.1175686682331376, 1.188996326178658, 1.2403183102801165, 1.146631145964874, 1.0686617867659598, 1.0403642322771718, 1.1945897685589273, 1.2851112387380437, 1.1689359112418423, 1.1600524670029335, 1.1142125007574117, 1.1602322461634003, 1.1526139333308534, 1.2298842862313093, 1.1809927524539983, 1.2727537861503146, 1.2613376775191203, 1.1263858161672218, 1.1176341254739763, 1.2507343830144437, 1.3856099038690601, 1.2412323047154472, 1.181730531702685, 1.252886660612624, 1.2445484235771862, 1.1970275463861157, 1.290874683428537, 1.2435259420602687, 1.2427498672921662, 1.2650307104549752, 1.2280791654115246, 1.3438470028535028, 1.2292071475930355, 1.1996874977742735, 1.1448443522342966, 1.3349737939468078, 1.3216736320332205, 1.2287138424487745, 1.2367873781375973, 1.2253611589726097, 1.297323983360346, 1.184452730056736, 1.2211183052440144, 1.1989894067561697, 1.1549991111473277, 1.1534381010391463, 1.1323779635379039, 1.2187659101866402, 1.101207117359444, 1.2172413629855803, 1.2390802147817805, 1.150930808640079, 1.1148138566590415, 1.27506003530954, 1.1935601604033264, 1.1470044075487213, 1.1842952169893588, 1.2530083729831398, 1.3187950904736754, 1.1471385454082732, 1.1701202509253468, 1.2222115167129561, 1.16963809134234, 1.1059896207617552, 1.3420161432318338, 1.2523406312710275, 1.3345382916751172, 1.2606604726359896, 1.3181495798273701, 1.2172629796490682, 1.2234016049841736, 1.1109318825692864, 1.1262860747501047, 1.2145031627245169, 1.2831183929500405, 1.197759341160757, 1.3520500419622492, 1.3185878265779398, 1.2200257209640961, 1.1727965131859717, 1.2230788611496055, 1.2019798071482617, 1.2022597928713958, 1.1913655354962218, 1.232710623387482, 1.320956607333619, 1.3292630684588265, 1.1443559509201011, 1.1579553315621116, 1.161801316853525, 1.234513672280209, 1.2406625754278688, 1.2456351160232098, 1.1006146973169992, 1.188416735955327, 1.2700915378655653, 1.188938111244973, 1.1516055187523047, 1.259614090893763, 1.177581672662883, 1.2488155108985322, 1.1026069621606278, 1.2642463183406656, 1.1939559336818366, 1.2928335922928915, 1.2336619830747724, 1.2408940640363828, 1.245857142476604, 1.1703118785301938, 1.2085212157298006, 1.184390165827453, 1.2788987237566094, 1.299189751248851, 1.2115027783725212, 1.350904035398556, 1.2011029543352925, 1.2006443066913155, 1.2322467267088855, 1.204751686146616, 1.2407335813343812, 1.1821082235708, 1.2294938772701072, 1.2742549107248773, 1.104875118597134, 1.1569568796135765, 1.2716396513805408, 1.2278963948886583, 1.1411636678325532, 1.2362536212366646, 1.1969782781970872, 1.1640621146006136, 1.2688402526884908, 1.241602105990737, 1.3207258152821189, 1.308626933088278, 1.273524119474252, 1.20901945025812, 1.1550648434055641, 1.0631567228347107, 1.0975562841407356, 1.10413656318996, 1.179164670183171, 1.1762412536587834, 1.1473952169210173, 1.097824537209912, 1.0484947125520248, 1.1173169822844837, 1.189452255580315, 1.239476476299831, 1.2362229309594046, 1.312293583935697, 1.3522800744426433, 1.3522800744426433, 1.349608132060831, 1.3030590623045373, 1.3034017021109547, 1.248808477429097, 1.248808477429097, 1.2985053187240883, 1.2985053187240883, 1.2985053187240883, 1.2985053187240883, 1.2985053187240883, 1.3229399832666127, 1.2341166356034805, 1.2249209742394984, 1.2268315778974932, 1.28942782825227, 1.28942782825227, 1.3181646917302334, 1.297989200214142, 1.3029733485827053, 1.3029733485827053, 1.3029733485827053, 1.234667059212625, 1.2201189941634112, 1.3424647819111775, 1.3534729168801773, 1.2404423819492318, 1.2404423819492318, 1.2404423819492318, 1.3008233939646061, 1.257765368558901, 1.290830481720983, 1.3185666175525923, 1.3054655965535358, 1.3630331704534078, 1.2181406176368748, 1.2769938844444182, 1.2207292248253756, 1.2207292248253756, 1.2212591624381346, 1.2218530289996583, 1.2363233050267604, 1.202946569425373, 1.182075340688834, 1.182075340688834, 1.2176794357147307, 1.2176794357147307, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2611558092613089, 1.2473468784289001, 1.2458048021253723, 1.264861666089529, 1.3367937395344518, 1.3367937395344518, 1.3367937395344518, 1.3367937395344518, 1.3367937395344518, 1.3367937395344518, 1.3367937395344518, 1.3367937395344518, 1.3367937395344518, 1.2641723624235937, 1.2647491268033821, 1.3022578500725845, 1.262103850872449], "acc": 0.6533333333333333, "dt": 0.012, "binder_o2": 0.6581250288774996}, {"N": 12, "at": 2.8, "kappa": 1.5, "start": "cold", "mean": [0.30164112961609907, 0.12386059597953092, 0.21040331263516854, 0.43181744133825883, 0.12441554071795403], "err": [0.00036486574094826707, 0.0004336461919996107, 0.0016017429042388483, 0.009803684168919689, 0.0032352778726119544], "cov": [[9.52252321008578e-05, 4.3667773868710596e-05, 3.981163392456479e-05, -1.0030833304621934e-05, 3.8091023869198066e-05], [4.3667773868710596e-05, 3.171616707479436e-05, 3.159807096921405e-05, 4.983107804879941e-05, 3.585986999876402e-05], [3.981163392456479e-05, 3.159807096921405e-05, 6.795189096851136e-05, 0.00017767038980055056, 7.632625013472794e-05], [-1.0030833304621934e-05, 4.983107804879941e-05, 0.00017767038980055056, 0.0010742122974179145, 0.00035937286328227], [3.8091023869198066e-05, 3.585986999876402e-05, 7.632625013472794e-05, 0.00035937286328227, 0.00014106652125532072]], "corr": [[1.0, 0.7945929075031429, 0.4949179537479544, -0.03136287978527359, 0.3286507655082526], [0.7945929075031429, 1.0, 0.6806431032405411, 0.26996960707275536, 0.5361130562951049], [0.4949179537479544, 0.6806431032405411, 1.0, 0.6576112312696433, 0.7795808718753336], [-0.03136287978527359, 0.26996960707275536, 0.6576112312696433, 1.0, 0.9231839418905431], [0.3286507655082526, 0.5361130562951049, 0.7795808718753336, 0.9231839418905431, 1.0]], "lead_ew": 3.2305246929580864, "lead_ew_err": 1.5924592131225892, "lead_ev": [-0.3414833019958173, -0.44817475553138164, -0.5097446420923929, -0.40892297352158985, -0.5054413364049084], "lead_ev_err": [0.09397806369393756, 0.001000878981112452, 0.05606053629203952, 0.035158630514122234, 0.052268898171106484], "nnc": 0.016092225982726555, "o1_series": [0.39709323346952313, 0.33131792992575176, 0.3188605943379166, 0.30061243272803406, 0.340610167093949, 0.3354030778308674, 0.26953008523097316, 0.25910128060898574, 0.2893866949014154, 0.29863236917699526, 0.2894403390360766, 0.2636322235418327, 0.2777939418144396, 0.26964465361441436, 0.27189716844168516, 0.2611269289189402, 0.2627334917602673, 0.26661527537179175, 0.28156278103444066, 0.31164923969896574, 0.31164923969896574, 0.31164923969896574, 0.31164923969896574, 0.31164923969896574, 0.31164923969896574, 0.31164923969896574, 0.31164923969896574, 0.31164923969896574, 0.31164923969896574, 0.31164923969896574, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497, 0.3020059953570497], "acc": 0.036333333333333336, "dt": 0.012, "binder_o2": 0.6633114177885022}, {"N": 12, "at": 2.8, "kappa": 1.5, "start": "sphere", "mean": [1.5621814976451118, 1.1157343360410854, 0.9681980118810047, 0.2777987977388176, 0.43224851669058245], "err": [0.00816572965910619, 0.008845292555278246, 0.008105258778053846, 0.001066563205815936, 0.0016696287849640823], "cov": [[0.00525371876567967, 0.005670486559523302, 0.005506564534987742, -0.0004986814213907977, 0.000682176707346658], [0.005670486559523302, 0.006153872988692675, 0.005969738371655639, -0.0005441908258987791, 0.0007277980807928574], [0.005506564534987742, 0.005969738371655639, 0.005986992971611363, -0.0005112072326776611, 0.0007326773420143856], [-0.0004986814213907977, -0.0005441908258987791, -0.0005112072326776611, 0.0010053863273534716, 0.0014226137201452486], [0.000682176707346658, 0.0007277980807928574, 0.0007326773420143856, 0.0014226137201452486, 0.0024158195408769266]], "corr": [[1.0, 0.9972697609070568, 0.9818450358155468, -0.21698179157055564, 0.19148344444693136], [0.9972697609070568, 1.0, 0.9835051986185224, -0.21878143391885532, 0.18875757830346282], [0.9818450358155468, 0.9835051986185224, 1.0, -0.20836565143111965, 0.19265316231528326], [-0.21698179157055564, -0.21878143391885532, -0.20836565143111965, 1.0, 0.912826544304355], [0.19148344444693136, 0.18875757830346282, 0.19265316231528326, 0.912826544304355, 1.0]], "lead_ew": 3.058906295321817, "lead_ew_err": 0.00752041259703314, "lead_ev": [-0.5701408955939526, -0.570439901586704, -0.5672162529759979, 0.13427141249669872, -0.09886651604606844], "lead_ev_err": [0.0013617301210017516, 0.0013329943353290385, 0.0016025286353881152, 0.05922843540352364, 0.06562240544847205], "nnc": 0.0027528499561003308, "o1_series": [1.5318557885991027, 1.685537763848757, 1.4767379790081094, 1.5425933342388385, 1.4864899817826145, 1.4478295195438362, 1.4915390779662008, 1.4220760680638582, 1.626411929863923, 1.6774586608044246, 1.6101741318362246, 1.6261719348722468, 1.661006131147221, 1.5740482715527, 1.5882003381606309, 1.6797055930530378, 1.5997146246274179, 1.3414404916503324, 1.515595828669953, 1.414990361734806, 1.49489508038286, 1.5404968384595803, 1.5719460859802465, 1.619992422211051, 1.5617111711323897, 1.552847471785445, 1.5558509966599798, 1.5719517307050883, 1.561316710941261, 1.4810302432585989, 1.6425629344563326, 1.4720841606386454, 1.5201288914894526, 1.554879139989535, 1.43319704625848, 1.5053491320251777, 1.5990701259030347, 1.61438991863244, 1.5897419864246243, 1.6410477041454667, 1.509258129368432, 1.5847147115754379, 1.541227457642846, 1.601316577842055, 1.6553037332916503, 1.5637993611130838, 1.504098192932607, 1.512213772959758, 1.457036604797806, 1.577713857619647, 1.6035698930106728, 1.570722052066982, 1.5187195253292753, 1.5212324269662467, 1.5337601399495628, 1.435213649894119, 1.44835644984718, 1.4599138239707778, 1.521332101132664, 1.5778858465887986, 1.5136515794335326, 1.5678105665820032, 1.4106719689555498, 1.5091326011869524, 1.438096364753762, 1.585411764286362, 1.6130404537536975, 1.4046068121827722, 1.5071456462474286, 1.5886468855345504, 1.6170356847678204, 1.5818537431890338, 1.6906391165138315, 1.5738781312962469, 1.643228838908168, 1.6386038919949915, 1.5237882279864736, 1.5507002816182158, 1.6285332132473995, 1.573619495254424, 1.5448332235082236, 1.5991610824321247, 1.5170693172474081, 1.5338923125888801, 1.6277591754946055, 1.558500675044553, 1.600864156380184, 1.451847554881988, 1.4766860963132666, 1.5155805304667644, 1.4792743525004017, 1.564041587387469, 1.6052832984055487, 1.5512467956928664, 1.4875612204343225, 1.667387503979783, 1.5884847454174655, 1.5127244998678144, 1.587183902741502, 1.63753450476996, 1.5902058582126508, 1.5025829667672372, 1.49267999282347, 1.5109738991149513, 1.5498243216029302, 1.5556379374386273, 1.5140474847007173, 1.454204708099656, 1.5063395209092598, 1.587818952495821, 1.6234057523657968, 1.5166667290873228, 1.4662262689065004, 1.6105810473691828, 1.502078875065052, 1.6221501283717419, 1.5391974848471142, 1.497607757732818, 1.5573212232800122, 1.6562178949551187, 1.5996516430950722, 1.4466849933700379, 1.5408560336615926, 1.5796329536272617, 1.597092061460257, 1.6468274940190208, 1.557306186821138, 1.5442486503800663, 1.607488547773214, 1.552846776004205, 1.6325370187480106, 1.5771575808051121, 1.5845321028962114, 1.4420977117957934, 1.6331279720391652, 1.5421758185994991, 1.634689685313373, 1.761990609889125, 1.6076968166215992, 1.5184392500674593, 1.4338022301122266, 1.4162511521931584, 1.4856182945765493, 1.5463553574436872, 1.6518750816035892, 1.6033239277230666, 1.565646303661778, 1.6226996971025962, 1.6787005270698965, 1.5610755236600211, 1.5784030477495763, 1.5633445382091338, 1.6767493053627165, 1.5278590158361647, 1.5628500351205348, 1.5434778830979243, 1.5297630733401835, 1.5739444253197858, 1.38663351679879, 1.492831574720896, 1.6446294047472354, 1.5132280453449853, 1.5766444276387075, 1.5311154491742753, 1.3510730367436812, 1.4235925706211974, 1.4204919573319637, 1.4812466928493773, 1.5514511384605914, 1.6365281823001567, 1.56005162708982, 1.5108629571918022, 1.543343146008698, 1.6086262024295952, 1.5629260634071571, 1.5134681128516825, 1.5186962046917014, 1.6430993623446815, 1.6787115738758231, 1.5925734331905694, 1.5371401173253245, 1.5698691837444114, 1.4711261928775548, 1.6966768407443082, 1.5540360239703264, 1.522859583459176, 1.583809378649532, 1.5155925664382144, 1.6034230226183521, 1.6342170203587385, 1.560278510884717, 1.6072219567252768, 1.5940709809721971, 1.6174705492816088, 1.5401155363437828, 1.6055402780424801, 1.412295928589304, 1.5700034345744591, 1.4707512440066022, 1.5662317430193795, 1.626044334217035, 1.6815618096074338, 1.5423241542285853, 1.5582834466523947, 1.4855496996885107, 1.5886786621812061, 1.436493485481666, 1.5055947841467952, 1.5647585397520962, 1.4297136251265927, 1.5957226623153962, 1.496105251120296, 1.5574818957213694, 1.603768709774022, 1.669129899623679, 1.5549090697393133, 1.560551122321401, 1.6819323066339582, 1.504141032539564, 1.5597660915092426, 1.5686579529580285, 1.5070498823721243, 1.569706306693681, 1.5759831752371367, 1.595363239832581, 1.5261336830859507, 1.5905793830459312, 1.5108572188740947, 1.5407025607569043, 1.5179326920070482, 1.5398707882460452, 1.5235182593868393, 1.6453904621166175, 1.6181757764562659, 1.6823442799050765, 1.489474755805381, 1.540157008989731, 1.5618836293832032, 1.562457333498009, 1.5622585576768875, 1.6204849287988348, 1.5897952862762528, 1.6058012119816194, 1.6058012119816194, 1.5945513054486413, 1.5875082506548992, 1.579823856692449, 1.6273463299252038, 1.6465723476195475, 1.5628981462184228, 1.67192373504313, 1.68429504947614, 1.707811317990438, 1.5184810854383077, 1.493957396368451, 1.5011879812356541, 1.546974530901418, 1.5060909759965877, 1.5100427630642652, 1.4671517612491574, 1.560449671378473, 1.5255866073068158, 1.5231256121038497, 1.557692145860374, 1.5719197158548008, 1.6050209017390331, 1.715310200585523, 1.7262345082894812, 1.6792942431642293, 1.719613304287863, 1.7339249259713305, 1.6789430254120528, 1.5896980561970033, 1.6367063453260247, 1.6263794383725816, 1.6350783340168957, 1.5636629059007687, 1.5205974698915283, 1.5855898367392247, 1.7041221436831424, 1.6907531603221926, 1.6907531603221926, 1.6907531603221926, 1.6907531603221926, 1.6730864345015344, 1.6390188592541841, 1.647378195598015, 1.647378195598015, 1.5805910488595467, 1.5805910488595467, 1.6172660062255269, 1.6350497434138889, 1.6170198403366218, 1.570708420545551, 1.570708420545551, 1.5284034236469441, 1.5966966550836479, 1.5469769445379338, 1.5469769445379338, 1.5469769445379338], "acc": 0.7633333333333333, "dt": 0.012, "binder_o2": 0.6601191711630069}, {"N": 12, "at": 3.0, "kappa": 1.5, "start": "cold", "mean": [1.8793730317795583, 1.4770477844345766, 1.3336527802179645, 0.24738033044462773, 0.46345726623971223], "err": [0.0064575747143352045, 0.00809995194420325, 0.008717190751761732, 0.0019505849740078741, 0.0025675972676678584], "cov": [[0.003766573944878805, 0.004523910155544368, 0.004882673613110886, -0.00043545279285504916, 0.00011907304197554201], [0.004523910155544368, 0.005469720790035942, 0.0058827047205419775, -0.0005264846996113969, 0.0001382460224196843], [0.004882673613110886, 0.0058827047205419775, 0.0065100502190964735, -0.0005859369982946321, 0.00011537140815525462], [-0.00043545279285504916, -0.0005264846996113969, -0.0005859369982946321, 0.0008148716054665089, 0.0014164485738622512], [0.00011907304197554201, 0.0001382460224196843, 0.00011537140815525462, 0.0014164485738622512, 0.0026928939124621814]], "corr": [[1.0, 0.9966855078337715, 0.9860348758473166, -0.24855542065021188, 0.03738785739555846], [0.9966855078337715, 1.0, 0.9858306160193981, -0.24937825587070264, 0.03602138802375914], [0.9860348758473166, 0.9858306160193981, 1.0, -0.25439827376148916, 0.02755474534609383], [-0.24855542065021188, -0.24937825587070264, -0.25439827376148916, 1.0, 0.9561952825542388], [0.03738785739555846, 0.03602138802375914, 0.02755474534609383, 0.9561952825542388, 1.0]], "lead_ew": 3.081804721818058, "lead_ew_err": 0.048523251291902644, "lead_ev": [-0.5588142244971092, -0.5588782815317992, -0.557560322095693, 0.23999018375042097, 0.08314401878513741], "lead_ev_err": [0.010904771579141413, 0.010728292627747923, 0.010498828423666388, 0.057763755954504586, 0.06385068487411862], "nnc": 0.0026203120274851375, "o1_series": [1.9625118260146084, 1.8417155199868585, 1.8926265120462693, 1.8727058197694895, 1.8171003425613383, 1.7843765074690632, 1.9068641185949398, 1.8950658926210489, 1.8146080997771423, 1.8077106308973252, 1.8919964850699158, 1.8233681611055843, 1.9505833924176958, 1.8144639255540511, 1.91645652823183, 1.927059576072318, 1.907486826670224, 1.8997039278188517, 1.8438357797970808, 1.7652260128133976, 1.8059908429181266, 1.8675033951855151, 1.9005334575345638, 1.76766678760879, 1.8932446009966124, 1.830891837640183, 1.7949110749419053, 1.8767059003550572, 1.866475004710322, 1.8720373960032919, 1.8870323365478303, 1.8827968497557288, 1.8588871514828982, 2.000891461300385, 1.950076911181068, 1.8646839655179912, 1.8595643650073386, 1.928531512439241, 1.9187362706527342, 1.8956820543310273, 1.7367704350299755, 1.8764550093393326, 1.9273134849900277, 1.7103428984925035, 1.9768405395398467, 1.9597120175213059, 1.8988184118409777, 1.810065517270516, 1.9025174839370544, 1.857037116441839, 1.9039497192391674, 1.9616495130838674, 1.8363723721477596, 1.9197238253279088, 1.9259954849041176, 1.8313941912102285, 1.8933123081798793, 1.850509548962185, 2.0313965493032455, 1.9464885547592479, 1.8568748542583995, 1.893830396486864, 1.893685222546249, 2.021737162574828, 1.8927392142188393, 1.9246463784238905, 1.7717285500644886, 1.768417979999943, 1.7083736535529626, 1.8134932764843086, 1.8723073357276954, 1.788528235258135, 1.948447684633238, 1.8869177426999333, 1.997758694177961, 1.9116431326408378, 1.822929568251154, 1.8852600884175073, 1.95030291059052, 1.8039421026432534, 1.9253969730054377, 1.916784593106884, 1.8395774025433427, 1.8449534765659463, 1.9458230157464815, 1.9347684188250607, 1.9246986327368063, 2.040518861450861, 1.8612205788100304, 1.7819581596142982, 1.8327181628573754, 1.908104445055998, 1.9601642508235695, 1.9442865769921167, 1.8305949070239558, 1.9641983759581505, 1.8451712033894347, 1.799924629554828, 2.029410981389214, 1.840653604400677, 1.9355492478943583, 1.8938524189357042, 1.8981226041447634, 1.8768159935838489, 1.8701723948323599, 1.9157220192878919, 1.7981623281982317, 1.883730126663635, 1.9408750045389676, 1.8376864960586634, 1.907100338621163, 1.8253217592833682, 1.954050181558192, 1.9756927295161661, 1.89777361305111, 1.8836716664242568, 1.8077159258356421, 1.741608449821236, 1.8550295159833938, 1.9422995771236746, 1.8846270105081047, 1.9281582178616437, 1.7688213026903787, 1.8233938958316722, 1.9392440502622827, 1.862726082204119, 1.9077956954301152, 1.927369430536112, 1.9255111963797564, 1.8816549885754803, 1.9531223560634616, 1.8560833935532963, 1.8877403419965866, 1.8275950622404045, 1.8395480370385424, 1.9140143406033643, 1.9260637730005443, 1.990705155138185, 1.9258052304497442, 1.918392338500471, 1.8961142685173047, 1.87882307540535, 1.9410460296786607, 2.0223913681304855, 1.9332238719536525, 1.9283243528383684, 1.9207494789170336, 1.8302730747927565, 1.9774407929716042, 1.8359795291897107, 1.7777500413659095, 1.845319329556207, 1.8540076854783314, 1.8354535044345721, 1.7779289541855026, 1.9868296133994758, 1.9215346599406047, 1.865779892982742, 1.804151849532274, 1.9603680112924755, 1.8162071689335844, 1.9043454271362903, 1.8788484013733877, 1.929125966105184, 1.8218994638613077, 1.933910583864936, 1.802543604562623, 1.9326813039198418, 1.8738049494400302, 1.9458853088320416, 1.890662209880831, 1.8687096574306763, 1.838877801641555, 1.8711962739167163, 1.8555253532189664, 1.8573445252413014, 1.9458730616975564, 1.9627928508138188, 1.96423393887291, 1.7922244431675685, 1.9595890647805787, 1.9439027710010985, 1.90913628100057, 1.9947552288398513, 1.9502432011209692, 1.854081199203896, 2.0077871248180332, 1.9905980428132592, 1.8409695994959014, 1.894092222296466, 1.8330742034830796, 1.8266908231151815, 1.8725146250391778, 1.7995504616567648, 1.927268791391605, 1.9682767462475357, 1.8542452154022062, 1.904324538437243, 1.8772641808675212, 1.8941954781938537, 1.8394080338845045, 1.953032478736243, 1.8876610992539549, 1.995047965985702, 1.9418999047089305, 1.8567557844118427, 1.8706693818797089, 1.9045910182775958, 1.9061451841736985, 1.9114668736446074, 1.874945918886009, 1.9285748215616512, 1.9568907123750288, 1.8403657183702085, 1.8490691792229832, 1.8912872432333212, 1.8209227460148887, 1.8727186994817646, 1.9391964072365004, 1.9440128237119747, 1.857272815075834, 1.8299707086288732, 1.9175099987992885, 1.7142465896201893, 1.8851439105339969, 1.925101021225633, 1.8025539924423688, 1.8673884642379137, 1.752790661757759, 1.7738496723233637, 1.8015716235307377, 1.9031680967999738, 1.8999880777151417, 1.9743333004240098, 1.8471209478303503, 1.8913526093045059, 1.8358229464963738, 1.9583312116872145, 1.9522608450457806, 1.7291809840801398, 1.8341078375852993, 1.9636169462820194, 1.9127788500942897, 1.9911310007593812, 1.8933742756033842, 1.7888355604984345, 1.7976462073233597, 1.8990849390056508, 1.9324467677202988, 1.8265415440583754, 1.8727623204142911, 1.8705853995709123, 1.8629857274710764, 1.8195167093638556, 1.868777208819876, 1.7408633155843212, 1.8619852221980093, 1.8631521036857746, 1.8343929898355893, 1.9123418317442704, 1.8457497298326102, 1.8643886807344916, 1.9057888866838573, 1.83188075969899, 1.83188075969899, 1.83188075969899, 1.83188075969899, 1.83188075969899, 1.83188075969899, 1.83188075969899, 1.8765611464473066, 1.9018046840362435, 1.7973365242324195, 1.7973365242324195, 1.7973365242324195, 1.7973365242324195, 1.7973365242324195, 1.7973365242324195, 1.7927916944685889, 1.8322041237331237, 1.864803714005485, 1.7467830101887813, 1.77230562890749, 1.7901569198009757, 1.8798757347174397, 1.8829772410342993, 1.9282637907649034, 1.93978598814567, 1.8479114700701886, 1.8362242248060217, 1.8739545989264061, 1.8739545989264061, 1.8739545989264061, 1.8639796199656462, 1.8281751300495468, 1.8281751300495468, 1.8281751300495468, 1.8416853859460298, 1.8918637940206107, 1.906550759977905], "acc": 0.7553333333333333, "dt": 0.012, "binder_o2": 0.6633131947189654}, {"N": 12, "at": 3.0, "kappa": 1.5, "start": "sphere", "mean": [1.8885469176525291, 1.4890208058886816, 1.3461461267217156, 0.24597303919519511, 0.4631100602017504], "err": [0.0034658763083034384, 0.004177905150529745, 0.004235732341434369, 0.001046664997534769, 0.0015049670828072759], "cov": [[0.004144189161836712, 0.004904046139798708, 0.005221786515935315, -0.0004839541810638495, 0.00013562529043593984], [0.004904046139798708, 0.005832685131036575, 0.00619560130099244, -0.0005754676144132243, 0.00015475353170989507], [0.005221786515935315, 0.00619560130099244, 0.006769386391451384, -0.0006213338303148709, 0.00014725432273181738], [-0.0004839541810638495, -0.0005754676144132243, -0.0006213338303148709, 0.0008721048675015878, 0.0015141211413820582], [0.00013562529043593984, 0.00015475353170989507, 0.00014725432273181738, 0.0015141211413820582, 0.0028875933705678584]], "corr": [[1.0, 0.9974715008622562, 0.9858814045611775, -0.2545658283675789, 0.03920603090150391], [0.9974715008622562, 1.0, 0.9859946174520204, -0.2551539326827286, 0.037708415590919316], [0.9858814045611775, 0.9859946174520204, 1.0, -0.2557207641042781, 0.033306222772994325], [-0.2545658283675789, -0.2551539326827286, -0.2557207641042781, 1.0, 0.9541315355670468], [0.03920603090150391, 0.037708415590919316, 0.033306222772994325, 0.9541315355670468, 1.0]], "lead_ew": 3.08490212733426, "lead_ew_err": 0.028150718003002506, "lead_ev": [-0.5587768943668083, -0.5588830498469654, -0.5569353680114238, 0.2421394437478423, 0.08129947450632284], "lead_ev_err": [0.006138053150699003, 0.006049427748555736, 0.005931404172130546, 0.03228958993393885, 0.03394759115523204], "nnc": 0.00261937617922574, "o1_series": [1.802170977188864, 1.9129491647858272, 1.8164101804126567, 1.8802783976451865, 1.8329265009771882, 1.9210456739469128, 1.7999241688768304, 1.8512937444456072, 1.8349322626124167, 1.7830004609052164, 1.9586631615481807, 1.9525513455517303, 1.8552462157356655, 1.9582413152217515, 1.8864378010197913, 1.928833495521471, 1.8872214120404907, 1.9032731889479082, 1.932087581937306, 1.8898708560346154, 1.7790401268350793, 1.9480170676611277, 1.9100198019638743, 1.8845661171763812, 1.7903572599338835, 1.8765040683337244, 1.8737286653627925, 1.895124580459479, 1.980191837997604, 1.8238039379917812, 1.8517461399795876, 1.8766815258009852, 1.9539975379054368, 1.95791226733115, 2.03230936753943, 1.9347420311668384, 1.8800352188105802, 1.8378399847959723, 1.8981046160406845, 1.8975541100107922, 1.9212179170296635, 1.8928945103541386, 1.9395522549168231, 1.9509815373232848, 1.8089660127547897, 1.7960566623859096, 1.8652067847102924, 1.7976180207315042, 1.919869106938525, 1.8836489122346296, 1.941850660205864, 1.841611998228191, 1.9032373919065475, 2.0286749641675406, 1.9314164655736734, 1.906661974828465, 1.8239512809148262, 1.9288790118463008, 1.9277404070760769, 2.019548236993243, 1.8312074130352687, 1.9180163811703856, 1.9249022634383186, 1.8179684856364868, 1.9470406277859793, 1.8602763552803374, 1.9099831307148587, 1.8892399254318302, 1.9111800247458208, 1.9782058822084967, 1.9140447474083122, 1.7879831739151912, 1.8244259494526014, 1.8178557951962115, 1.9095344532850902, 1.916457080910562, 1.8386421977769958, 1.9439876467543806, 1.8801137584456156, 1.7994695124939613, 1.8156264277404144, 1.8337436526302515, 1.8551764850862478, 1.9197716407262406, 1.9314679858380543, 1.8588093021440342, 1.8873974980079684, 1.8792413885084533, 1.717903179448227, 1.8735982041666166, 1.8861998817816739, 1.7886302155640164, 1.7372233604896843, 1.9020715372850492, 1.9728374161186208, 1.8556366391294519, 1.9189385361773685, 1.9840989385308356, 1.981787197304992, 1.9275514622112573, 1.8539336880801653, 1.8501044685920003, 1.9796051079946675, 1.9120432603224462, 1.814251548055505, 1.928257858228151, 1.7381159446035694, 1.8207529938142355, 1.867794800434421, 1.888767671848977, 1.9363623710680136, 1.8178888962796433, 1.8667521360904777, 2.051881909033021, 1.884665525668369, 1.9161776532836265, 1.9080851846644318, 1.8768436009756628, 1.9165021346133007, 1.9272377801572596, 1.9333447528461254, 2.010495203282598, 1.9109123402950072, 1.8563543125278972, 1.8027457722473816, 1.8618912609375973, 1.759854291601583, 1.9179881151808844, 1.8868886317484694, 1.9535506179694133, 1.8482538451435877, 1.8109477713211004, 1.9249281628380115, 1.8715982285133523, 1.789186323545049, 1.9494239014515686, 1.911609154259449, 1.9699391426774762, 1.904525281392707, 1.917604927543317, 1.9254126310659128, 1.825042511260656, 1.6801857097948467, 1.9708893002089836, 1.9106860661974463, 1.8855283116928439, 1.9334691520389846, 1.9031568494221824, 1.912179330487937, 1.8811105402715727, 1.945562447826393, 1.7826510083784228, 1.8808109834299447, 1.9250383563657434, 1.928680717879496, 1.8820926368479134, 1.8016359266730915, 1.7571202170218205, 1.8726829740906576, 2.021895830114813, 1.8549784683905746, 1.8857509161141937, 1.8421343448490812, 2.0015683238958726, 1.9112034692408335, 1.775408628641157, 1.9679340663530358, 1.8065198976202892, 1.9087391931292597, 1.926530686647683, 1.898674203222133, 1.7184117334225535, 1.800311828206571, 1.7874175055406651, 1.81731214179861, 1.8667009065766196, 1.894751228346156, 1.8804909790550073, 1.8609805863150903, 1.8601192068284125, 1.9532349703573493, 1.923214586081873, 1.9427747645234494, 1.896387652772333, 1.8824100314923724, 1.9241484759467602, 1.9473086286196235, 1.8582377168440791, 1.864362615540696, 1.9823010253510995, 2.0175306594264373, 1.9436261749169883, 1.8192918950705357, 1.7326839121026956, 1.8844066600298344, 1.9757990551371174, 1.7914009511917668, 1.8398713741705761, 1.9138799169345053, 1.9014292855425035, 1.9254404051149052, 1.879724369805848, 1.9500279846160424, 1.8389412649870858, 1.8562626979965817, 1.8246689554170306, 1.9142877970051515, 1.8931523230877048, 1.845980458250346, 1.9245561135331934, 1.9289411107201373, 1.86565399607755, 1.9123370527565262, 1.944800269477531, 1.9161090236927802, 1.9996309563000736, 1.8706803416413804, 1.853843867205295, 1.8858799037595715, 1.880241237751915, 1.8135452332176092, 1.9449913194596802, 1.8586687231956596, 1.8333870178197742, 1.8504867807404355, 1.9008335234959677, 1.9606476395320256, 1.8548359353986952, 1.9014382914202368, 1.9891326978492918, 1.9354890192693834, 1.9316831859299204, 1.9314787086352452, 1.9396226231555014, 1.7824895422468496, 1.8209909616630695, 1.7968179257718166, 1.843074743940833, 1.9353896740088723, 1.9362628638242774, 1.8422988435372123, 1.8761095672688342, 1.8760470512421366, 1.822752221568365, 1.8436916316617544, 1.875228733876978, 1.8427190994361196, 1.8658054750875661, 1.7755260559681636, 1.8081801076373922, 1.9256629869812103, 1.9433840619493619, 1.9369748051048097, 1.7863520030474416, 1.849696813054338, 2.0448580101645053, 1.9013560078753367, 1.8853633714690194, 1.8593427341938005, 1.9107710229027306, 1.9259949670029206, 1.9504373112079507, 1.9532164216360703, 1.8987639373392484, 1.8607546674523034, 1.8641087168579829, 2.001183863586196, 1.860874557929443, 1.8935569022306151, 1.8996401344901943, 1.8985446143635671, 2.0247158223949495, 1.9391982057034183, 1.9228577902941097, 1.8942358062177982, 1.8472980109507153, 1.8471421665944976, 1.873619607928131, 1.9037638478712557, 1.999484934354028, 1.9448967122068597, 1.8891825819484669, 1.8845272320455548, 1.8774810743033834, 1.892453235779619, 1.88834168662959, 1.9588153801472912, 1.9543726608088166, 1.945373532427401, 1.8189521455133857, 1.9163026942248302, 1.9620938372155656, 1.9729183994577153, 1.9509625511753583, 1.8076943873393734, 1.9110296557418707, 1.7574566574778887, 1.891016296794786, 1.8637013861574563, 1.9684185984100415], "acc": 0.8783333333333333, "dt": 0.012, "binder_o2": 0.6632134786583879}, {"N": 12, "at": 3.2, "kappa": 1.5, "start": "cold", "mean": [2.2302629047944085, 1.9155555840368659, 1.817936560273162, 0.21893702351029953, 0.487267578198528], "err": [0.002500931494598737, 0.0031905341879071344, 0.0032605681462430157, 0.0009149596544948007, 0.0019261889599137185], "cov": [[0.003793289337447031, 0.004911191071879123, 0.005625801133235358, -0.00025773350588898615, 0.0002586813599200887], [0.004911191071879123, 0.006383569885551218, 0.0072953128377140275, -0.00033548411822356965, 0.00033112815701716764], [0.005625801133235358, 0.0072953128377140275, 0.008521197407666608, -0.00038137235191139596, 0.0003832217879868117], [-0.00025773350588898615, -0.00033548411822356965, -0.00038137235191139596, 0.0006608716527618708, 0.0014150326384987618], [0.0002586813599200887, 0.00033112815701716764, 0.0003832217879868117, 0.0014150326384987618, 0.0032178399291673035]], "corr": [[1.0, 0.9980379077384183, 0.9895234205683751, -0.16278123323456734, 0.0740414528742963], [0.9980379077384183, 1.0, 0.9891491864251988, -0.16333587936679583, 0.07306040664328765], [0.9895234205683751, 0.9891491864251988, 1.0, -0.16070904854895665, 0.07318425587057954], [-0.16278123323456734, -0.16333587936679583, -0.16070904854895665, 1.0, 0.9703438934898548], [0.0740414528742963, 0.07306040664328765, 0.07318425587057954, 0.9703438934898548, 1.0]], "lead_ew": 3.0235571816866056, "lead_ew_err": 0.011767542780730514, "lead_ev": [-0.5722779929751444, -0.5722345735544581, -0.5704950713137578, 0.13984833076860323, 0.0048279988850560025], "lead_ev_err": [0.0032468180864306238, 0.0032735918378454525, 0.003167329802473621, 0.03912497224260993, 0.02359119209561386], "nnc": 0.0025368350772692317, "o1_series": [2.278161562465168, 2.1976350324690928, 2.2220162140030144, 2.2907089855896303, 2.2489657410146915, 2.1872306699348556, 2.2267673366370326, 2.195096388176934, 2.3181838702166697, 2.2818983910981228, 2.273268055861028, 2.297324988973567, 2.3647834897747892, 2.21724790298901, 2.1759358884672695, 2.196703974591618, 2.173013278089071, 2.186132225512413, 2.23307029051354, 2.1621245876821167, 2.25106123525841, 2.28110313362994, 2.1921823493076094, 2.2034576226202947, 2.20849517027228, 2.1650543269877796, 2.2956360865887837, 2.301374372222363, 2.163133049914604, 2.255875716590268, 2.2461549624012576, 2.122466522891332, 2.2568460038003813, 2.3176262559422574, 2.3063882746431887, 2.2116019268848586, 2.1772841196727217, 2.1579112190740957, 2.290619378937925, 2.2934396413911853, 2.281719810573186, 2.273026442754891, 2.147176507906159, 2.23811150408893, 2.3593209398138324, 2.14188825096635, 2.159009597872311, 2.186276974548241, 2.1196430010775438, 2.26016030536418, 2.252258143755994, 2.239850158948351, 2.2448194181819923, 2.2796234913742555, 2.25811020119808, 2.284759543997962, 2.143201213475904, 2.1438146015239385, 2.252537867337786, 2.265538051058791, 2.2597900538629787, 2.3213365127721173, 2.1301094305498847, 2.3384570155590265, 2.212201336874275, 2.1822647904916326, 2.3161770371338317, 2.2769444065325226, 2.155822955130941, 2.2255582388264736, 2.1863344072680024, 2.267648709965785, 2.2456096663955845, 2.15355722790539, 2.272500523176577, 2.2275105382476093, 2.290168352129733, 2.225943622580594, 2.229011261094426, 2.260744896830818, 2.3137531777092297, 2.314472545166382, 2.2067256323656057, 2.2656735875040654, 2.206293958734658, 2.226623627436207, 2.341099550196549, 2.3147371999592266, 2.1301407167268773, 2.225529772741759, 2.1762406107947663, 2.2710464096015412, 2.1889524317037257, 2.220998141467352, 2.089784767862767, 2.2843752605046563, 2.2500455217841226, 2.1765017280631787, 2.329510191638543, 2.257395393565366, 2.2532280790275507, 2.1981837581994372, 2.1074070340456146, 2.11310580382606, 2.181897502497927, 2.254123605036615, 2.2512086654544743, 2.1992724184129306, 2.1653072407842817, 2.3366098080147, 2.1336973966044264, 2.1555853720729368, 2.1521605802569006, 2.2471948069127268, 2.203856415747003, 2.1207946546099827, 2.0991232119892143, 2.286858568655583, 2.308432310297753, 2.2135623149350856, 2.170283973025914, 2.27534190497985, 2.2026611856557157, 2.224889047137653, 2.2791968229112074, 2.2204901700823836, 2.2929402812006128, 2.286218843816058, 2.271230584573524, 2.30521858704909, 2.1816546280815077, 2.243211877769425, 2.2428473551227355, 2.284434492058185, 2.2461132651402664, 2.215191236749721, 2.1428846470409253, 2.191711780746745, 2.2048421041493134, 2.2386089760101364, 2.227029039563147, 2.1572028098311886, 2.3250749295233764, 2.2118406895766634, 2.2709442113023672, 2.135927637712074, 2.302109540546144, 2.192533349402958, 2.1829503854699093, 2.1774733430106545, 2.2187431504628337, 2.190754847721169, 2.3553790942692476, 2.108417249146897, 2.19727828779532, 2.1705291565183082, 2.1224641985341837, 2.1938912547821903, 2.152818534506833, 2.2400250245209374, 2.170993465823104, 2.1427998530800494, 2.2706730266017487, 2.2688334150727383, 2.138109198066501, 2.3039424310637617, 2.33181156387149, 2.184422171100296, 2.2135243532134927, 2.332297292898429, 2.2459361760731413, 2.2632597736716566, 2.181347322708705, 2.195328498417274, 2.2703275106231495, 2.2073917181193554, 2.190359675364474, 2.1678058367705435, 2.2987639372526023, 2.205059445119253, 2.2745345222131954, 2.2360309877391185, 2.257386534222226, 2.1049192795004648, 2.1957238206424794, 2.3017990326334563, 2.224852023346358, 2.303556446129905, 2.1837159938130606, 2.3014304069245077, 2.257959135110368, 2.2717759952133645, 2.2423650248226616, 2.309879737123062, 2.260448052997388, 2.2154097715801577, 2.22525259072579, 2.301197810336052, 2.2807915057828185, 2.287892116829316, 2.240105330666524, 2.211973411453792, 2.247307190710497, 2.140323114924161, 2.3121056365997656, 2.351175844629509, 2.216413448518302, 2.302007408489752, 2.1517239309230365, 2.246706994473701, 2.257381757092121, 2.2378059850010374, 2.1882960334809556, 2.2380071199716056, 2.170551821307692, 2.283954276986857, 2.3319613195385784, 2.2414655009007074, 2.3629381460530183, 2.227511986950163, 2.277331045309793, 2.2806871695593145, 2.206401289700382, 2.122795784045518, 2.228781509398564, 2.2376728286669216, 2.2988975366920297, 2.2556265341510056, 2.1815709084923935, 2.21450357282028, 2.2115293365819633, 2.0354243543047033, 2.2463695678678763, 2.2299630544024374, 2.1916774163641963, 2.2703369856267517, 2.17180650614298, 2.2834204743482136, 2.2629639418728824, 2.287716866026, 2.152649977751253, 2.1969490490015264, 2.188931160856435, 2.1838748356289113, 2.167190779661636, 2.2477245160899946, 2.233804996301438, 2.211294461204907, 2.2600419533522356, 2.3412699562417476, 2.282111809365854, 2.3008940326790603, 2.180189441757218, 2.2498629946082866, 2.290218603320808, 2.127958327779547, 2.195150362242325, 2.2714423277846523, 2.226496845685164, 2.1526553652502023, 2.1518065781486024, 2.1956192651968696, 2.3270651094638355, 2.1946152119433986, 2.2627195048830515, 2.28002067628026, 2.323366232870773, 2.1917699314118795, 2.3275262342418084, 2.3275262342418084, 2.2561648900276614, 2.226623635441528, 2.2100314387812108, 2.2100314387812108, 2.208579536821743, 2.2178393622145216, 2.2512869146958607, 2.2275876798885395, 2.2150026069219595, 2.236406223333749, 2.2298790402484374, 2.201298353894423, 2.2406120823239455, 2.2230778999326217, 2.29717838663831, 2.168392232369092, 2.363727336923679, 2.2300846606338496, 2.1994554100749304, 2.1271978335303126, 2.1899242902724834, 2.2442661337068808, 2.288876549857496, 2.3043109707363265, 2.286696023811926, 2.1959445307711367, 2.1548587669013566, 2.2473471707981583, 2.1449728112610873, 2.2601601018828683], "acc": 0.8476666666666667, "dt": 0.012, "binder_o2": 0.664347792041085}, {"N": 12, "at": 3.2, "kappa": 1.5, "start": "sphere", "mean": [2.225928791889989, 1.9102647971477678, 1.8107587218801273, 0.21954673679732403, 0.4876507263717642], "err": [0.0025176402847206436, 0.003294978364483586, 0.0038379747291838033, 0.0005559872929568593, 0.0011265779742495826], "cov": [[0.00370574141993444, 0.004812674761819442, 0.005583479107880887, -0.0002654028749299025, 0.00022801682202149815], [0.004812674761819442, 0.006272917138570427, 0.00726225916141521, -0.00034710641167536607, 0.0002914817956106026], [0.005583479107880887, 0.00726225916141521, 0.008587222880692436, -0.0003904665326444489, 0.00036306425846566317], [-0.0002654028749299025, -0.00034710641167536607, -0.0003904665326444489, 0.000656543257781345, 0.0013931804883629008], [0.00022801682202149815, 0.0002914817956106026, 0.00036306425846566317, 0.0013931804883629008, 0.003142188732206637]], "corr": [[1.0, 0.9981922231597755, 0.9897852373333528, -0.17015173983426415, 0.06682103513540003], [0.9981922231597755, 1.0, 0.989488156003127, -0.1710394091586571, 0.0656538997040077], [0.9897852373333528, 0.989488156003127, 1.0, -0.16444693198174562, 0.06989417712987692], [-0.17015173983426415, -0.1710394091586571, -0.16444693198174562, 1.0, 0.9699728473164897], [0.06682103513540003, 0.0656538997040077, 0.06989417712987692, 0.9699728473164897, 1.0]], "lead_ew": 3.0273550441376837, "lead_ew_err": 0.016200498334091058, "lead_ev": [-0.5714698553519189, -0.5714633044025109, -0.5695242778864957, 0.1492825698606743, 0.01444670824370527], "lead_ev_err": [0.00411766057415421, 0.004017317190999878, 0.004294893409050337, 0.0464607839677202, 0.03279410635575116], "nnc": 0.0025365663232152853, "o1_series": [2.235368984069121, 2.1752469906148018, 2.2975616133899623, 2.158987047584373, 2.1408100744190346, 2.2815264146195418, 2.2336763481976556, 2.2529997032637117, 2.302640200414221, 2.1940361034398657, 2.049191212969917, 2.1890396414649205, 2.171468106354716, 2.201122816437418, 2.196964105787901, 2.2163616022052595, 2.302500019800073, 2.286866486736857, 2.190770514472563, 2.301475465005768, 2.2015954590857354, 2.2526196504372655, 2.300457004477293, 2.235695843748896, 2.1533301684738433, 2.2258234960689163, 2.2910669316848327, 2.2937411639648264, 2.2769836927996625, 2.2219865444098157, 2.2750983116545047, 2.273714063709043, 2.256511261489174, 2.2499891228603124, 2.196058370615834, 2.27907259004243, 2.137420135355442, 2.1524057998981223, 2.3028905899918986, 2.275053935663281, 2.2623625570577053, 2.249930256397311, 2.2063289452874204, 2.2848490333788423, 2.2465981298794215, 2.177840554296977, 2.212684353333904, 2.2327034616403187, 2.2217726215590625, 2.1162445369355294, 2.33232572243692, 2.179317638909161, 2.1700674917927296, 2.302531114634478, 2.164914244798063, 2.26710405127762, 2.2751050165919855, 2.20700367925853, 2.2387534758537813, 2.2916462154783916, 2.206768370721918, 2.1966587272514, 2.214163789789409, 2.3499801676178595, 2.2385947185822936, 2.2074880294595993, 2.1677346986973203, 2.1645157637054866, 2.150921768225792, 2.124573287944742, 2.21364406755079, 2.17455179821077, 2.2685969049859818, 2.2375568359220233, 2.2997005135950657, 2.250658246011627, 2.1722008838626525, 2.142382513478412, 2.159167523131736, 2.1723418088150743, 2.217382043261908, 2.234352825494243, 2.2906919454015036, 2.204618189712851, 2.1866054378585824, 2.262211625874795, 2.256735769276262, 2.2061749756876634, 2.382903650879639, 2.2804969918099776, 2.2073061689660265, 2.1179634654499657, 2.3037425021917795, 2.2217963695908876, 2.2000082466364494, 2.1935299218811575, 2.1794852068814126, 2.096863186841772, 2.2121484291125797, 2.255840656491644, 2.28565122236976, 2.1462796177880423, 2.3102622334655867, 2.1106467300018736, 2.2884483206934623, 2.1688689625526143, 2.2018759989812184, 2.1966083915471093, 2.1977877981727283, 2.229562743842354, 2.2417304071693027, 2.243082632152601, 2.171228421759807, 2.1405139365912835, 2.1706027349688273, 2.288795170635227, 2.317734777501741, 2.1879364029395023, 2.254636209591634, 2.20270061935017, 2.2459588161063664, 2.1450954669244333, 2.1412793473906655, 2.233043117149192, 2.2350487044062812, 2.2107391657958484, 2.1496116133722056, 2.2717237854482857, 2.2749928833506607, 2.1869489346675395, 2.201117530246499, 2.057004284171659, 2.1910408431224067, 2.187127966439051, 2.19606383480091, 2.215248354526692, 2.2417637586128385, 2.198440876578386, 2.220009455944342, 2.1163255374207677, 2.1610727142795376, 2.272141343705407, 2.3101941750728723, 2.274880718502559, 2.255817553005807, 2.359194146434485, 2.224527892923069, 2.2958849737296276, 2.2244149913548084, 2.2286952979567216, 2.1994021533774366, 2.2223094587098755, 2.228966373661786, 2.299509276376945, 2.143727719776607, 2.2067113592213867, 2.2537603824513655, 2.3124173061958926, 2.255976380619769, 2.2962700374125586, 2.235529699232857, 2.3014436234591082, 2.2597388412118753, 2.269074831667245, 2.232958848942653, 2.2824223768539054, 2.2387428715211124, 2.240964493062021, 2.2832881967337753, 2.2851984222635497, 2.3048825011262277, 2.1661083134576433, 2.1145947563762797, 2.153871858332639, 2.1648435128367023, 2.2695232406204813, 2.17883640538376, 2.177327625336661, 2.2572906773409125, 2.2249074745812845, 2.21939892234595, 2.1776717152907263, 2.3441470907714614, 2.1947706338966437, 2.2147890058200557, 2.186151753976087, 2.25789884454033, 2.081041058495358, 2.171446681082327, 2.293903138572571, 2.221281310039508, 2.2172875611527765, 2.2672444272003145, 2.2867425671140524, 2.1802151062982045, 2.2197003548148255, 2.354855907948578, 2.24527118281789, 2.1603376239827465, 2.2427313946086347, 2.1897140276014024, 2.308815252204075, 2.1984875284069414, 2.2463480892731535, 2.221325384805567, 2.2022924947925597, 2.218088906582935, 2.105465073029588, 2.215378969906581, 2.179979018400024, 2.2159456222354073, 2.224085596404576, 2.207174122972949, 2.3126028213950125, 2.3009337125553455, 2.318483419454816, 2.190188991820805, 2.1335576766329676, 2.1993186166658876, 2.1968282575161258, 2.219607349727991, 2.294082887791117, 2.2282064721935297, 2.2213829428316676, 2.205863138271473, 2.268928633544458, 2.2734465132857196, 2.2578303962889468, 2.3214001497200853, 2.3029080857023243, 2.3085512755636683, 2.348326942807027, 2.286556178199891, 2.247430436847126, 2.280654789563277, 2.1512095555308797, 2.2463494276750717, 2.2238692235045976, 2.2137544979047714, 2.2928640520843007, 2.224738527032267, 2.212392214688831, 2.1680955279052245, 2.269649218244187, 2.3971356909757935, 2.3325600403783184, 2.2139041049194326, 2.2092712390985922, 2.2319287804457035, 2.2109862369275164, 2.1215870180073924, 2.08141820324192, 2.2093237705716477, 2.186677089232043, 2.1214638120587126, 2.203702782750389, 2.163932122365699, 2.182379976122473, 2.281005168739947, 2.276534000322759, 2.2173817623978107, 2.3279961151186908, 2.2224195074357596, 2.292824194014573, 2.2688318199235447, 2.2407442303223686, 2.18630585717883, 2.312430992808343, 2.2045165384691052, 2.249203986253941, 2.286083318477256, 2.1307513697271157, 2.241636377407879, 2.28778017798777, 2.2676873785667953, 2.140502299019344, 2.2317087260597983, 2.2168157919958036, 2.184317396267827, 2.243838878856585, 2.3278952576647494, 2.3047655675762044, 2.3208679726746393, 2.2198585352250797, 2.274600288192784, 2.292664708649252, 2.268425956157712, 2.191786907660637, 2.1824543239143264, 2.1924402332677033, 2.2286885380058905, 2.1590737760476975, 2.264938828750591, 2.2762260558332486, 2.271989118661876, 2.1507630206576835, 2.267275323320964, 2.1463125401050585, 2.038585731017525, 2.213137832446297], "acc": 0.8803333333333333, "dt": 0.012, "binder_o2": 0.6643820430096421}, {"N": 12, "at": 3.4, "kappa": 1.5, "start": "cold", "mean": [2.574727941703942, 2.3804936975780806, 2.375442853814908, 0.1982672506348512, 0.5094914065491656], "err": [0.0023992620691030415, 0.0032163888317415157, 0.0036174542713305435, 0.0004092962412900572, 0.0011597553752771294], "cov": [[0.0038340080314935234, 0.005341219264742939, 0.006594359963717264, -0.00022538369564094012, 0.00018178012644058599], [0.005341219264742939, 0.007463827439779479, 0.009198358128003218, -0.0003141528485679502, 0.0002533937335797948], [0.006594359963717264, 0.009198358128003218, 0.011535640093481224, -0.00038448827796456, 0.00032112856093145656], [-0.00022538369564094012, -0.0003141528485679502, -0.00038448827796456, 0.0005333853739648253, 0.0013242643885791635], [0.00018178012644058599, 0.0002533937335797948, 0.00032112856093145656, 0.0013242643885791635, 0.0034439376741765178]], "corr": [[1.0, 0.9984655901995488, 0.9915743685612348, -0.15760697562937415, 0.050025593567101324], [0.9984655901995488, 1.0, 0.9913081354685135, -0.15744890897956385, 0.04997898521328305], [0.9915743685612348, 0.9913081354685135, 1.0, -0.15500357098879175, 0.050948387414141885], [-0.15760697562937415, -0.15744890897956385, -0.15500357098879175, 1.0, 0.9770718639639628], [0.050025593567101324, 0.04997898521328305, 0.050948387414141885, 0.9770718639639628, 1.0]], "lead_ew": 3.0251717640701843, "lead_ew_err": 0.01548430622023138, "lead_ev": [-0.5714554301358921, -0.5713980432553464, -0.5699652553630296, 0.14596581306299122, 0.027866765653380587], "lead_ev_err": [0.004077582435384342, 0.004086396338070694, 0.004119342855303073, 0.040812501928110825, 0.042135977595782324], "nnc": 0.0024873418007737456, "o1_series": [2.6181496830921103, 2.698821154285312, 2.5732909514944438, 2.6451942340973975, 2.6280624671116675, 2.4991368786168597, 2.5463324960051357, 2.555133000846828, 2.6312064792054937, 2.626278634647103, 2.5070774750342677, 2.6878107022601623, 2.5273170986974858, 2.6328771792824397, 2.6924068402948818, 2.581928510131957, 2.6491995533206585, 2.5081144584550867, 2.5789292321469066, 2.535291217993585, 2.4370446926646046, 2.534042465793939, 2.6627795794903366, 2.56732503129623, 2.615387594636781, 2.640476276310686, 2.526240818241706, 2.588318038951572, 2.590967577651015, 2.601916690941969, 2.6656431383633197, 2.5280116899450484, 2.58543991165231, 2.677300257230446, 2.5224343123530155, 2.591990293925957, 2.5937209088552953, 2.5844112870500897, 2.573681448348035, 2.63833559627352, 2.5926224086262226, 2.5568180912283847, 2.5761519607446854, 2.5274726498790425, 2.5566493294322523, 2.5057773446417135, 2.4891730597503288, 2.464027351710513, 2.5019750080190684, 2.641856092831575, 2.726334337191528, 2.624774763914301, 2.598282151675756, 2.592638335345228, 2.545862171106948, 2.547274540674453, 2.609996084196563, 2.6416671027703393, 2.5496595413107355, 2.674866944210037, 2.6425237095416936, 2.644057512991151, 2.608720974169589, 2.6159085248943605, 2.57947084418492, 2.509503710324031, 2.561195387607956, 2.6186002660897882, 2.5783380658456454, 2.4253048412709557, 2.7061511568521714, 2.48958285745915, 2.605553421835925, 2.47942439682791, 2.4927745122808753, 2.5739209990628913, 2.6457395517022944, 2.564324475249761, 2.6473315602420104, 2.4863140739221468, 2.6751810530990423, 2.571841271841018, 2.6267068672788003, 2.568085763872972, 2.5474777872534085, 2.569724519795381, 2.554324974036783, 2.5243444967101794, 2.454773936476156, 2.567189366701581, 2.520637583577449, 2.610605759123766, 2.5388243931668137, 2.5364958154001815, 2.5921485944966745, 2.6313211529319713, 2.654091458313639, 2.5274685657501035, 2.668342850473449, 2.7080588239696075, 2.5967316953836264, 2.5484390829683883, 2.5164932938777596, 2.5832345768683407, 2.591563667797656, 2.5442829850857183, 2.5337485085804916, 2.593014870792852, 2.623622866950114, 2.6227624390495006, 2.680557394190359, 2.4945434806460822, 2.5446882831596533, 2.6081599174326615, 2.567802768436547, 2.7323657986614753, 2.6826742804477233, 2.6110772574429912, 2.614354140175002, 2.4164298061086065, 2.5480604645587723, 2.4695848957149744, 2.464656593276495, 2.5767861899033124, 2.48506048320005, 2.617861921701191, 2.589934792720973, 2.6009460200781707, 2.5325934086609916, 2.557941199584685, 2.5685066510233856, 2.5461173247485913, 2.5517852708176036, 2.564339809469422, 2.497141058003022, 2.61530198251576, 2.648897907831797, 2.5580881457578935, 2.627122778176432, 2.571609156783536, 2.625859080860037, 2.5315527049756508, 2.591462530200351, 2.585654867157693, 2.567661668667652, 2.612765909654772, 2.564401909060163, 2.6282111669412065, 2.5083982225881893, 2.5888147328945172, 2.638766779682122, 2.4684078021423166, 2.485454463772875, 2.6701037743832075, 2.546845366021221, 2.6558646835624184, 2.496771493553648, 2.6272901950312604, 2.614801282129949, 2.509200909173242, 2.551823099318555, 2.510943077123927, 2.586142974514722, 2.626559333589132, 2.618876748762656, 2.6723044265900877, 2.5938688037348516, 2.518683046038938, 2.545081059800016, 2.598945061980799, 2.5924493912098545, 2.5576753637357466, 2.5524400208232967, 2.63700488357656, 2.6118324925830305, 2.654906581697043, 2.6123097594321134, 2.511541040926205, 2.5780489743715473, 2.540238567831471, 2.5250992753740387, 2.568224106037369, 2.582631869723341, 2.5101605371165556, 2.4691009722293455, 2.5473209504865753, 2.741040865754896, 2.564450091488436, 2.5240338444240873, 2.558691774130286, 2.573736803210368, 2.549626703898591, 2.6876834821864413, 2.6879746061242855, 2.479629098213131, 2.5237235974527437, 2.4908021648074414, 2.5096225401129737, 2.5838306897081194, 2.6542551093736506, 2.6130696107079188, 2.752490292450192, 2.64018710824189, 2.548529537056119, 2.5161511392746068, 2.6058798214872, 2.6214650721943773, 2.573773880948944, 2.581970192562773, 2.3883056663429465, 2.4904457989897684, 2.5889650936846005, 2.611895724012107, 2.5790114282297076, 2.6373432071994825, 2.5963071930145736, 2.4989876639468096, 2.501447305426411, 2.564187980827667, 2.624521734855421, 2.6441485517641237, 2.5559701899958833, 2.5081644134408716, 2.466596839183755, 2.5815550789937682, 2.6373385983926405, 2.613611727675454, 2.7225014559899607, 2.6671855329839147, 2.4890414621441197, 2.5886238912463475, 2.3878263004054925, 2.5244958663592123, 2.7004684515776773, 2.494157295016011, 2.577415253566124, 2.511226526293164, 2.571945240205922, 2.685484468289706, 2.6013856575186267, 2.52634805880961, 2.644885760730113, 2.6438676085868726, 2.674938306113345, 2.5578784192388997, 2.435617376370879, 2.5404117977788396, 2.6203481263535746, 2.519404054676774, 2.4948331927232092, 2.5065691360947984, 2.5660441791273985, 2.5131338029853523, 2.539950930837532, 2.6064936963601752, 2.6154285252918106, 2.5673805746870744, 2.474061523226908, 2.5382356560113255, 2.520831154785949, 2.5682715841882056, 2.5612708320007234, 2.5683012798795573, 2.6323571946020548, 2.529638661201528, 2.666833960020145, 2.6113512317542296, 2.5446227267005375, 2.512059222038177, 2.6760431789229093, 2.6016795566078588, 2.6523443067298933, 2.6184868725046804, 2.607105264490741, 2.508682062512589, 2.5100836634622157, 2.618572868695536, 2.6333484931683375, 2.51393000262635, 2.657390956594215, 2.6146376497643646, 2.53051027288941, 2.514378878976897, 2.5089089821816533, 2.6436042722200637, 2.6206866531841357, 2.655872042215847, 2.5268018122985665, 2.568094713400502, 2.6753802963548297, 2.54825077601411, 2.545253298436554, 2.6266927255368526, 2.620693160366651, 2.5341355534286314, 2.4962297607184514, 2.5477749796867446, 2.610248747939478, 2.589345088051359, 2.526048736412309], "acc": 0.877, "dt": 0.012, "binder_o2": 0.6649196578474876}, {"N": 12, "at": 3.4, "kappa": 1.5, "start": "sphere", "mean": [2.5783663708153175, 2.3855522971514294, 2.3804404121792597, 0.19832468472260048, 0.5103915699358993], "err": [0.0040110678446480304, 0.005634052822559815, 0.006391839425312521, 0.0009066701783538946, 0.0018991654058311276], "cov": [[0.003643329130593163, 0.005069073572189787, 0.006242296232511693, -0.00023732223547175572, 0.00012091222767959059], [0.005069073572189787, 0.007074441456597441, 0.008698151108221239, -0.0003283351023856808, 0.00017311773383102148], [0.006242296232511693, 0.008698151108221239, 0.01088146373940571, -0.0004060166393149857, 0.00020730138318425967], [-0.00023732223547175572, -0.0003283351023856808, -0.0004060166393149857, 0.0005063794194306915, 0.0012530989038176921], [0.00012091222767959059, 0.00017311773383102148, 0.00020730138318425967, 0.0012530989038176921, 0.0032518353104660233]], "corr": [[1.0, 0.9984660740335578, 0.9914059290381805, -0.17472345309696058, 0.03512826887478349], [0.9984660740335578, 1.0, 0.9913732815106333, -0.17347352919192907, 0.036093683737223776], [0.9914059290381805, 0.9913732815106333, 1.0, -0.17296656045164308, 0.034849316843349576], [-0.17472345309696058, -0.17347352919192907, -0.17296656045164308, 1.0, 0.9765243015805333], [0.03512826887478349, 0.036093683737223776, 0.034849316843349576, 0.9765243015805333, 1.0]], "lead_ew": 3.036359876425254, "lead_ew_err": 0.020482945366591683, "lead_ev": [-0.5686172328387001, -0.568524375994729, -0.5671913490447811, 0.1703887489425513, 0.0521164486627436], "lead_ev_err": [0.0051196570329172355, 0.005199108114650229, 0.005004035843160454, 0.03765477273916136, 0.039376575574855195], "nnc": 0.002485629429560028, "o1_series": [2.5750950358080402, 2.5389483832167716, 2.605638943573967, 2.6538767720767993, 2.639270615357626, 2.558606243717165, 2.5565386918966446, 2.608059369886417, 2.615686119394399, 2.6987461749416504, 2.6987103775611887, 2.595384196671943, 2.667078249236559, 2.5791605656624657, 2.58757712324658, 2.63311733815009, 2.6443850979582084, 2.571943722253467, 2.5252233433347033, 2.610394388966654, 2.6769162221196043, 2.7135767858336868, 2.4797152437657703, 2.530208257553349, 2.6984800779846014, 2.7330458242874855, 2.653571605213588, 2.5828705991549055, 2.588551531765578, 2.5061874919269216, 2.5674424296271474, 2.5620278697875687, 2.5942474397797963, 2.500732772143498, 2.616451354642183, 2.53174608206691, 2.537660477829989, 2.6963666730377045, 2.547601588559216, 2.571236986933188, 2.530197023534757, 2.658014676007102, 2.6015014209727907, 2.4989390033790495, 2.430040689600515, 2.531309855747806, 2.537909577661416, 2.6196966904994547, 2.566692907879475, 2.5522493391207064, 2.5661061830347776, 2.548344107443995, 2.5795260635719397, 2.5107093510935488, 2.6192038149841395, 2.5662157401727175, 2.661927611772565, 2.4810517898568936, 2.6650078493824694, 2.5737530752905533, 2.6212003365620236, 2.488725878864768, 2.588647152741705, 2.595134226290854, 2.4759412501565046, 2.529535591897682, 2.6032376177201857, 2.6259230593359386, 2.6433224671336113, 2.5689449883520785, 2.6350390141032736, 2.58249325529144, 2.512841691513393, 2.522534927948642, 2.586772996079963, 2.541565720086554, 2.5910173835945263, 2.561305700999492, 2.5742189627417025, 2.6334750315768414, 2.5558676307117514, 2.5824994765840685, 2.623628014209387, 2.5634138539230915, 2.5169696063691274, 2.5211774556764133, 2.631432091837038, 2.5853171667280215, 2.6527783255521165, 2.6441187160493493, 2.5714595419354183, 2.485384843752821, 2.5905166675447813, 2.5505026328848803, 2.5293764721523715, 2.553872359047984, 2.59982443283692, 2.5240269929704984, 2.6319866607219446, 2.5573525120356404, 2.5642446728208705, 2.62515782230974, 2.6168253546100413, 2.6480603418713358, 2.564935253165874, 2.598916403725316, 2.558424198200586, 2.505709581050776, 2.534373881943654, 2.4105835686784167, 2.50817792748754, 2.496365199534891, 2.5007595457346143, 2.6516448689593797, 2.62739696183376, 2.626334284939233, 2.5317953644497377, 2.582597560710408, 2.601323177561784, 2.589323006534688, 2.6408275818919327, 2.5627960733207136, 2.5904604900866435, 2.610867192882442, 2.595929683422637, 2.6714194736318033, 2.641045806014017, 2.5899726018895017, 2.5493933649601477, 2.5443756495403935, 2.5355835747247233, 2.5564226615943135, 2.464344471575439, 2.5800108808414626, 2.479567302165384, 2.6435852396956525, 2.604560634754078, 2.5031750141311964, 2.616978073582815, 2.5946574316481996, 2.628118488382071, 2.6217884474316793, 2.6193434308380694, 2.6734399977849232, 2.5311790000171954, 2.570769207954303, 2.6329303447917294, 2.608682250758385, 2.645341683540107, 2.7027289513878934, 2.6092809892359656, 2.6853996789534063, 2.532041501676894, 2.6864715791165006, 2.657275252130962, 2.5024315935861177, 2.596549570644806, 2.544412422503028, 2.5788537459408247, 2.6589364967588285, 2.521297288556675, 2.541722795469672, 2.49191908899501, 2.660247025495445, 2.539959283842661, 2.6126521385574044, 2.619065698695083, 2.580913609344028, 2.55095632880529, 2.5480785961456576, 2.5118142706619153, 2.5032837867031046, 2.5137191527651854, 2.576403350927057, 2.6339136188743533, 2.579250409558442, 2.479068366572518, 2.5214148235651015, 2.6163716194995135, 2.583037576779556, 2.5478225004437136, 2.5049950523353632, 2.553027240600196, 2.5209034330553766, 2.6845079590377288, 2.596022849644488, 2.5286078912293366, 2.5207734794668966, 2.6528660591535864, 2.5584598696108496, 2.653342714441682, 2.6042082016342976, 2.5087152164004873, 2.6396498535712563, 2.5579069844262454, 2.482198329676867, 2.464490709984391, 2.5679184588927706, 2.6703574924865503, 2.494390297032711, 2.597247473943554, 2.5484558120267926, 2.5313493547520887, 2.607276405748969, 2.5485705237814567, 2.593168333445678, 2.496513436834041, 2.627601274590735, 2.51025468131949, 2.6687000079660286, 2.564497378556226, 2.5997518407060816, 2.67108905540376, 2.6388113335535595, 2.5836226910237534, 2.554111763210898, 2.5388022268760415, 2.546606366400569, 2.532484685325857, 2.629819476412613, 2.598962074863515, 2.604455517708687, 2.609312901949681, 2.543735965181654, 2.535278212284537, 2.5209246887054886, 2.5772392753210225, 2.5380321582176815, 2.4145355296735698, 2.5393424265386795, 2.6565788966657227, 2.5480930375908883, 2.5731746609676125, 2.71608273051933, 2.7056764367995663, 2.5518495539945647, 2.567923095712849, 2.578488752692948, 2.51903277090705, 2.4562767210374283, 2.4682265167734094, 2.5414687422972326, 2.496490458791195, 2.6248421053999347, 2.552831245307865, 2.5974706021958784, 2.579021480608876, 2.5454577783904355, 2.6131555801864588, 2.4505151885489167, 2.536677088173312, 2.5140304928059667, 2.6333633219001067, 2.492614743017645, 2.591134345792312, 2.5762299388790297, 2.57530119472578, 2.5947112808060395, 2.6143706212884625, 2.6163170130566127, 2.6099582604904734, 2.584478476871306, 2.6270017913411206, 2.569082536641071, 2.630414411740297, 2.587145864363693, 2.604246233523968, 2.5957982415818104, 2.589185247706256, 2.602726876125427, 2.559387284569748, 2.494368744988023, 2.48648129543142, 2.571446846140774, 2.578073694680503, 2.6073273949516995, 2.646508502540366, 2.6156021818454023, 2.519906765712267, 2.4741313195860553, 2.400272897526915, 2.48927332583249, 2.5716912844918194, 2.6406343613691257, 2.5240860735267523, 2.6470559523230452, 2.505553932861249, 2.5588242720961585, 2.640811376331998, 2.520161931470664, 2.5669395708167637, 2.5676486803098095, 2.689648106825379, 2.6013024475525865, 2.5195574337961, 2.5058143141166638, 2.5478920365322972, 2.5703436147859176, 2.5663627764050627, 2.6431625115561506], "acc": 0.888, "dt": 0.010067667430714508, "binder_o2": 0.6650096620383642}, {"N": 12, "at": 3.6, "kappa": 1.5, "start": "cold", "mean": [2.5716311647512935, 2.5286145196153003, 2.6661969426592416, 0.2050197664320092, 0.5008389388648616], "err": [0.1412885998636507, 0.14674514985716822, 0.14952434769479894, 0.010410013386851949, 0.009938483089878422], "cov": [[0.1957089162080963, 0.2046646785509663, 0.20990062039272617, -0.01424333738850246, 0.013440989678704277], [0.2046646785509663, 0.21487067743694396, 0.2210551227333394, -0.01482916014271112, 0.014071510233834449], [0.20990062039272617, 0.2210551227333394, 0.22829729780011251, -0.015154605304002335, 0.014488550172426576], [-0.01424333738850246, -0.01482916014271112, -0.015154605304002335, 0.0016479767030166794, 0.0003740196462991531], [0.013440989678704277, 0.014071510233834449, 0.014488550172426576, 0.0003740196462991531, 0.004413650096711195]], "corr": [[1.0, 0.9980424536005944, 0.9930200804466026, -0.7931054273400525, 0.4573271570224336], [0.9980424536005944, 1.0, 0.9980714245724697, -0.7880475891408077, 0.4569336943212945], [0.9930200804466026, 0.9980714245724697, 1.0, -0.7813015939530662, 0.4564314834858698], [-0.7931054273400525, -0.7880475891408077, -0.7813015939530662, 1.0, 0.13868194725745459], [0.4573271570224336, 0.4569336943212945, 0.4564314834858698, 0.13868194725745459, 1.0]], "lead_ew": 3.834732866790331, "lead_ew_err": 0.2277745328920903, "lead_ev": [-0.5096696135344679, -0.5097708923159187, -0.508345877703461, 0.41336223568808017, -0.2260235676116728], "lead_ev_err": [0.014170622748301982, 0.01454059777773628, 0.013855725909694076, 0.014003130765711837, 0.0921518437569023], "nnc": 0.0028919329745331628, "o1_series": [1.6348040959770063, 1.7197076181817963, 1.6519074908918077, 1.6731259184239653, 1.5774773129387851, 1.7050879461306998, 1.6141835273464986, 1.747855974993299, 1.6605580808658134, 1.7034610184627352, 1.6132761923325996, 1.7005733702278394, 1.6351388394171882, 1.6056681115556777, 1.6017134915327347, 1.7132541548156766, 1.6033360375547083, 1.678535296365955, 1.659567978041486, 1.6747832292865195, 1.5782152708442447, 1.644227517199337, 1.687235778057115, 1.6908529947422555, 1.6907908408802184, 1.6241076377718198, 1.6688040970209714, 1.6716671969177512, 1.702350666164306, 2.2075203016075116, 2.1831876412919033, 2.232587674613545, 2.313601723961741, 2.193717264921393, 2.210605645467926, 2.345722838313528, 2.2709782790293485, 2.2690424365393502, 2.345270411963979, 2.3397465926163545, 2.2414392390727467, 2.23261490130503, 2.313622027019072, 2.2025802349909602, 2.2246314883441514, 2.348792065414914, 2.3175994298696585, 2.171966649351926, 2.1790232191357872, 2.2187392517263556, 2.215896106032515, 2.2501700806794167, 2.375033376395982, 2.3029914269136618, 2.1786940467645204, 2.2436362120947555, 2.227388266289371, 2.311085010354782, 2.260486471699404, 2.2323456731307774, 2.2512513421531772, 2.277301574922176, 2.246801191363059, 2.347361185638514, 2.1965194388671185, 2.351860136528981, 2.238762201293587, 2.2154159937337243, 2.3234317650752034, 2.3945457715260505, 2.323572169647126, 2.251389728007135, 2.221059719122858, 2.2846697208587656, 2.361872733213729, 2.2896445053584156, 2.314506435115464, 2.245901906795998, 2.3260276235562816, 2.3560189060183365, 2.132177110949911, 2.138269972947089, 2.3137394387968993, 2.1932272768913297, 2.2261480975593506, 2.3054650078647874, 2.1909971030634257, 2.2574164368081324, 2.1702254239795855, 2.204919126659082, 2.2568084848397443, 2.3143557108570922, 2.3279431069504315, 2.228075390490221, 2.284962681157096, 2.1853164501774263, 2.1474624095367565, 2.3524306450994454, 2.301558223494636, 2.242869941856995, 2.1621395280369335, 2.293627666705929, 2.2907376131647763, 2.206565471047813, 2.2261251183920927, 2.2588100180789676, 2.170308522237773, 2.271501753124983, 2.233231399954411, 2.2273710265859705, 2.2571503177214556, 2.2235204076044526, 2.269374680150246, 2.2499091229439965, 2.212819898723284, 2.259214363984235, 2.2230359803314244, 2.114347889797008, 2.2294140660048662, 2.2505336077123097, 2.2225127926867563, 2.3081263389931714, 2.2814677534470165, 2.218168841976377, 2.175152098735686, 2.2065287193248047, 2.2161640460776875, 2.2293819241536657, 2.305804635465526, 2.2033163964372866, 2.230858676664083, 2.1990086993226283, 2.1865521261844734, 2.2799199952660345, 2.2543967275864296, 2.3358819968956674, 2.2778807129650893, 2.2287367651324974, 2.328338461523858, 2.8760431704931255, 2.8777450827578113, 2.873936246789312, 2.9163981921432938, 2.825352866834726, 2.9147171435882533, 3.024593859309798, 3.1202694172961705, 2.9631171804492094, 2.9232843250989675, 3.0388408702082326, 2.9428156324550776, 2.9881331740276664, 2.9546961491431842, 2.9007996299851, 2.917543003113301, 2.986795633934373, 3.043665737182261, 2.9815338474320177, 2.9154363057505894, 3.0759085510994635, 2.967033666911364, 2.867580554444229, 3.0278801527414774, 3.0631574013144913, 2.909406088131041, 2.9112058785981647, 2.920310062290642, 2.823134051043486, 2.8054561951106627, 2.846906613979913, 2.9467710100028244, 2.953221583281769, 2.849062104097035, 2.971481019202925, 2.9068276908485733, 2.9372016270389434, 2.885124049686435, 3.009266851657796, 3.0861695630538413, 2.9206529953552978, 2.836805241067635, 2.920099323610364, 3.006841557569069, 2.9608227179003603, 2.9635197776201756, 3.0631183446500443, 3.0333308882443006, 2.9288718580840802, 2.9679427011595316, 2.9884963410057335, 3.035485666867373, 2.9220462149121125, 2.9941710868915115, 2.917368182202747, 2.9440662015574186, 2.9101594241232456, 3.02896062279177, 2.9637287987043988, 2.9571957184975353, 2.9267469847567047, 2.9327123611242474, 3.084789124622537, 2.98327984850311, 2.9758847962234825, 2.918350744816589, 3.0189339281540817, 2.9007158899683514, 2.8764063999144227, 3.0418150631715752, 2.9149902446069706, 2.996525315909233, 2.9048274017110014, 2.9195464376338967, 3.052993805440758, 2.9856234138712026, 2.9318394791147444, 2.945873890763597, 3.0030092723048813, 3.014239937021417, 2.9734855454063984, 2.9299670687524664, 2.9453968592365367, 2.9245324471696588, 2.942136050543491, 2.974456366026988, 2.8786263156817467, 2.9836519605383973, 3.021855135153071, 2.9109364934089594, 2.9220826194898084, 2.9700292795253427, 2.9349811432367545, 2.873633222227895, 2.95934101818466, 2.9025483278688755, 2.9047372285097928, 3.0448468647431652, 3.0483963448921907, 2.9540625046821383, 2.788037661247958, 2.9600865145330415, 2.882563546474743, 2.9026362499202563, 2.9069192145756757, 2.962457807317153, 2.97397098116273, 2.867997081217296, 2.9649752573962656, 2.936617154155043, 2.946828458236078, 2.9709635441382103, 2.948447008644422, 2.9081946795582447, 2.9156695959226333, 2.9923215592555796, 2.9662750571988523, 2.9107525184356615, 3.0452893509391084, 3.013969702715666, 2.8352925332784533, 2.9234299973962226, 2.978627559938234, 3.0470465531503956, 3.0318403681686914, 2.9340949471178477, 2.841992123526205, 2.887052425006137, 2.9351733509631517, 2.947303692519885, 2.9675484768511886, 2.9061128875261812, 2.9877370514667376, 2.9516725410839175, 2.960781173626787, 3.0438923645982197, 2.8088983738901194, 2.991575305222829, 2.954913581433521, 2.9842418476124988, 2.950063613352091, 2.9372513188752585, 2.87482044547012, 2.854488109108556, 2.942117839294064, 2.9903218333851425, 3.0040199969514623, 3.007498114810517, 2.950231708800425, 2.9075095905034503, 2.900432769752389, 2.9427662323071164, 2.924346215718091, 2.9344439129919655, 3.0626552854830025, 2.956679111258459, 2.9621348913477408, 3.023409322589478, 2.951183944666374, 2.8902883573888314, 3.0740988938849916], "acc": 0.858, "dt": 0.012, "binder_o2": 0.6286824798613659}, {"N": 12, "at": 3.6, "kappa": 1.5, "start": "sphere", "mean": [2.9402062176946444, 2.907715265443527, 3.0496326168373598, 0.17908842058517177, 0.5257616344588244], "err": [0.0026310502892726998, 0.0038861986771059408, 0.004875330830278607, 0.00038414150994059524, 0.0010116405584577467], "cov": [[0.0035900962377382988, 0.005351577161451339, 0.007104640222988311, -0.0001899947773229214, 7.833582495581257e-05], [0.005351577161451339, 0.007997389187334695, 0.01060144503920769, -0.0002829847102582532, 0.0001181461753021786], [0.007104640222988311, 0.01060144503920769, 0.014236390847718992, -0.0003765718055471311, 0.00015135867394483734], [-0.0001899947773229214, -0.0002829847102582532, -0.0003765718055471311, 0.0004773077093816918, 0.001368720453044922], [7.833582495581257e-05, 0.0001181461753021786, 0.00015135867394483734, 0.001368720453044922, 0.004042169567239425]], "corr": [[1.0, 0.9987450290610399, 0.9937773487635079, -0.14514076010310012, 0.02056364567211142], [0.9987450290610399, 1.0, 0.9935529090363495, -0.14484037180922044, 0.020779652826604374], [0.9937773487635079, 0.9935529090363495, 1.0, -0.144460337380512, 0.019952627691888474], [-0.14514076010310012, -0.14484037180922044, -0.144460337380512, 1.0, 0.9853902674601426], [0.02056364567211142, 0.020779652826604374, 0.019952627691888474, 0.9853902674601426, 1.0]], "lead_ew": 3.0266052085932924, "lead_ew_err": 0.018874385758558414, "lead_ev": [-0.5703645137338637, -0.5703035325260638, -0.5693617424903125, 0.14904708630892863, 0.055230195659983404], "lead_ev_err": [0.004901117234411243, 0.004880007120131428, 0.004787873203821946, 0.04255563023179232, 0.04382095112026069], "nnc": 0.0024489635138586997, "o1_series": [3.033369473506911, 2.9829011738996436, 2.93034296195479, 2.846785251045831, 2.864273193820667, 2.8527624197017403, 2.8568902598063044, 2.977701801626639, 2.9225520017196875, 2.9138331253573266, 2.808310155615545, 2.819860190896732, 2.937438979566014, 3.0134822141577065, 2.9888201783872765, 2.9679124595939235, 2.980217973024983, 2.963799537200264, 2.9699010664810928, 2.8655884023265, 2.9119246907623113, 2.990844226647361, 2.9359058992687954, 2.846590971660545, 2.774946827942525, 2.9532574776030303, 2.8979369946103786, 2.933479741761923, 3.003450144547628, 3.0165648276376698, 3.072800746863529, 2.9312304385245946, 3.0338978154243965, 2.8672167656773415, 2.9324727074447208, 2.972442283228622, 3.0723874716936597, 2.8916815639406384, 2.9005514389830345, 2.959320518309392, 2.910359043038755, 2.9850090446080264, 2.976447246319128, 2.9364204724357736, 2.8516187453472424, 2.87607006732428, 2.868254267171166, 2.9386475757677615, 2.9301144693773638, 2.9453692952395536, 2.8850664603386966, 2.936681820661926, 3.0313434224849933, 3.009963351566167, 2.9380087173826674, 2.9644074334786694, 2.95482811765905, 2.9305604837601695, 2.8150908819215, 2.900332994448819, 2.9251827026434167, 2.8714125367347703, 2.8969814452428855, 2.8693034280517833, 2.9746395438911586, 3.017508651221034, 2.931047808993186, 2.978411125610876, 2.9833083041751505, 2.9244564529809898, 2.9644991710178936, 2.8570222407847043, 2.9913346981346742, 2.87080107872398, 2.951668273261388, 2.961280430402598, 3.00518478905928, 2.9501351950381007, 2.8983601550894584, 2.9429608302404926, 2.9596358192831724, 3.044846018848643, 2.967295659127748, 2.997638444698979, 3.032605255634078, 2.980537448511285, 2.926928076708935, 2.9707995066246773, 2.9939030473393102, 2.911470550272274, 2.755865012270564, 3.003982805702591, 2.9198987460078567, 2.9271616719042033, 2.9226871037114335, 2.9104782229664092, 2.9318635033543035, 2.957177212069097, 3.0082967798055007, 2.8295567784330173, 2.9307973959105547, 3.107351585329432, 3.0262045723559656, 2.9679176226976542, 2.989172954862715, 2.9532567691392173, 2.8756535572943145, 2.9244643064892326, 2.8545981262785776, 2.8724547764461796, 2.933152729203001, 2.9211896500213266, 3.0462858719595958, 2.897508697626046, 2.9101260852088293, 3.009346237422207, 2.9957773608269727, 2.9698335367976334, 2.971452769744156, 2.9334722629012866, 3.091520525654584, 2.9567861338041603, 2.9132932456728504, 3.015405397391681, 2.9966542264153047, 2.961404115495935, 2.958558337452295, 2.899640134602456, 2.81018102968296, 2.842977082058221, 2.9758089426819043, 2.9996718405551475, 2.9908389073142194, 2.903166523508035, 2.845492671780929, 2.9153548770597686, 2.950759897037875, 3.025845865693579, 2.969509084658739, 2.9853553679127987, 2.9722954200960268, 2.989595694625712, 2.9384284149540494, 2.877475309595119, 2.9515269524168763, 3.019542253494993, 2.948043345088689, 2.965264959934572, 2.9788188292960336, 2.9548995899602573, 2.8964040873731594, 2.9010634013189236, 2.9716486687994603, 2.936329060412817, 2.929566629073071, 3.036457117370029, 3.0103955729411536, 2.8958142549056074, 2.850865957516689, 2.895684636052856, 2.9227502038489215, 2.9583384311145857, 2.935075063649948, 2.964832700669197, 2.9840889123372154, 3.0004346437639335, 3.0010393935528565, 2.939019373319775, 2.8851486813850804, 2.8886207836838014, 2.8954592489725823, 2.975729960855249, 2.9779354520567924, 3.0479183633729194, 2.907077179183493, 2.8796876937938456, 2.901069767282464, 2.9865092585919877, 2.909284914478086, 2.9339027634121524, 2.9041132207469196, 2.992251872706598, 3.032851409166268, 2.844904149643485, 2.9527914702627434, 2.9506317521319803, 2.9567187998298863, 2.998690234038632, 2.9313256717034086, 2.950295586526833, 2.8391327173061898, 2.851882658448812, 2.909574267105421, 2.9348795994963717, 2.9492850552338408, 2.9502348968083925, 2.9777337705138596, 3.00746273493369, 2.896335707112498, 2.8270867796177206, 2.9429337093938273, 3.0902569680729743, 2.9184102701619223, 3.034297695443715, 3.0435970780260195, 2.8471251543420584, 2.9920234770361627, 2.9754062151215432, 3.032615859960132, 3.002516294253421, 2.9662305227457306, 2.9513481863598265, 2.891463587687267, 2.9489009845987906, 2.9512364129013924, 2.8658574511203634, 2.8417716631995438, 2.89813804160861, 2.929435286906449, 3.0240072309939143, 2.9577633527918255, 2.9400181658499602, 2.916338386499171, 2.962925638803967, 2.998392017059326, 2.9653340198228806, 2.8113083609385603, 2.8704687347117184, 2.94450502540841, 2.9065457431361943, 2.8135456428087937, 2.967633492413462, 2.918676193246721, 2.9931680607703672, 2.962698536104071, 3.043460327292431, 3.0462311748239355, 2.9363207912766947, 2.940475588999665, 2.8980040966897187, 2.9343760491288435, 2.884964591525439, 2.98528109756145, 2.9705324607999994, 2.9778153971521983, 2.969332458460584, 2.8921122757460527, 2.8803160322496706, 2.986714873027217, 3.039903573743091, 2.912534929324831, 3.034781740900274, 3.012852045918105, 3.0998602670771884, 2.957681602859539, 2.9535024899206284, 2.964630368935497, 2.9206085625318363, 2.887887555109445, 2.9333297056130596, 2.860427813637798, 2.9137985157594537, 2.9657164097511504, 3.0016782622586278, 2.958260009108993, 2.8641100509656914, 2.902466432866042, 2.959213633488671, 2.8233450463824017, 2.8791414689780814, 2.8773011005724287, 2.91304069917904, 2.969733271661524, 2.891722319734036, 2.9432759244621516, 2.873701441604851, 2.9175658764697237, 2.9026232884795506, 2.925136403725565, 2.946037561601034, 2.8781526648345266, 2.992624338250041, 2.9390237168082165, 2.9568109262079387, 3.0211064351695835, 3.020579253501747, 3.0363230816735296, 3.0333529157956614, 2.9054269564870348, 2.908862845450111, 2.8789758868276847, 2.982985440025365, 3.0010581730553807, 3.0171170551478537, 2.9391327575700004, 2.918210180745167, 2.961586821041804, 2.899392271574837, 2.9386402029251957, 2.9759409518044313], "acc": 0.9103333333333333, "dt": 0.00799203899836987, "binder_o2": 0.6654066525062639}, {"N": 16, "at": 1.6, "kappa": 1.5, "start": "cold", "mean": [0.15021389776862512, 0.027276012975076907, 0.09795553919302881, 0.5691211010187259, 0.08414274907065986], "err": [0.0005909539890376183, 0.00025639770239721874, 0.00020327137898163222, 0.0010888676557686573, 0.00034188939098705367], "cov": [[7.82821743188971e-05, 1.8632574123602643e-05, 4.068314947386659e-05, -3.1707910811048436e-05, 3.899971306417103e-05], [1.8632574123602643e-05, 3.1480487748961076e-05, 2.1675459133216897e-05, -1.0123459129357013e-05, 8.712011189660432e-06], [4.068314947386659e-05, 2.1675459133216897e-05, 5.443197877013021e-05, -1.1832584543601802e-05, 2.0922619708489254e-05], [-3.1707910811048436e-05, -1.0123459129357013e-05, -1.1832584543601802e-05, 0.0021063952307314618, 0.0002895228347830656], [3.899971306417103e-05, 8.712011189660432e-06, 2.0922619708489254e-05, 0.0002895228347830656, 7.093231142948094e-05]], "corr": [[1.0, 0.37533640622500913, 0.6232410708889128, -0.07808475583121731, 0.5233689043812145], [0.37533640622500913, 1.0, 0.5236251743669836, -0.03931318917373663, 0.18436379626912577], [0.6232410708889128, 0.5236251743669836, 1.0, -0.03494480517395414, 0.3367184735761533], [-0.07808475583121731, -0.03931318917373663, -0.03494480517395414, 1.0, 0.7490155515846534], [0.5233689043812145, 0.18436379626912577, 0.3367184735761533, 0.7490155515846534, 1.0]], "lead_ew": 2.365287050746839, "lead_ew_err": 0.06890943543881718, "lead_ev": [-0.5242137530669801, -0.4019261390196399, -0.5117906241697483, -0.2211860492166351, -0.5027945987300101], "lead_ev_err": [0.009641889943075958, 0.018594443291297766, 0.012000366670679398, 0.02738333561376912, 0.012954789228389637], "nnc": 0.017039845652719893, "o1_series": [0.15076259060206948, 0.16012224784104245, 0.16071617536201496, 0.17182084798633648, 0.15361033804270885, 0.1478725218251435, 0.14446825683421616, 0.16301979226967067, 0.1611061977965068, 0.15025080896689516, 0.16752120362399686, 0.1583869235511443, 0.14421874686594377, 0.13849994891366985, 0.15746185090070153, 0.15182603094900562, 0.14726263908627285, 0.14814670222869697, 0.1423993127983184, 0.15810193778615872, 0.15011223747309504, 0.1526935222622675, 0.14339235014204582, 0.14700307226541848, 0.1451591053633589, 0.1625936088687512, 0.1676550958096371, 0.1377646987456883, 0.15109719436982105, 0.15264378115277757, 0.15817006988057417, 0.15364632837168318, 0.14553787483027136, 0.15338962965301048, 0.15924830020589564, 0.1742148050069811, 0.1393316558211532, 0.1514359545343188, 0.1496878019941989, 0.15544564009854744, 0.16019434354264872, 0.1609859967905085, 0.16554276646075164, 0.16187597004204224, 0.15451031705621815, 0.1401740852416337, 0.14529223810505443, 0.14657661169641872, 0.13638304277266283, 0.14625453745589218, 0.1572395290098465, 0.1566657525886157, 0.1480349626360107, 0.1484966990438577, 0.14711585581376585, 0.15009698228545085, 0.14431903788546388, 0.14020977380089125, 0.15402084059144128, 0.1613302678387592, 0.16394597528842564, 0.15311376111480607, 0.1487373350407531, 0.13942919278807775, 0.14450322203730354, 0.1439784474887815, 0.15539966590449722, 0.16200527485383154, 0.1487758012020775, 0.14500681124484227, 0.12934439571859604, 0.1506747693112821, 0.15668983241767814, 0.14449456681903117, 0.14630117010663213, 0.1590892249321017, 0.1373417923740622, 0.14022942456266743, 0.14438598294394178, 0.1477515263523197, 0.13858971846597165, 0.14217558239460001, 0.16401842886376433, 0.13978524250882046, 0.14099050628048854, 0.14554568759424086, 0.14741989452101742, 0.15274488443460066, 0.15156352575381135, 0.14656518088373507, 0.15260546154464305, 0.16968570031659683, 0.15829171916011592, 0.15389099950977853, 0.13544537424350075, 0.15417858305519128, 0.1533309852310297, 0.14049780457951258, 0.1527314990509889, 0.14998573559563386, 0.13774888388930767, 0.15268583242037082, 0.15287708929251947, 0.1514123547683749, 0.14877255575675052, 0.15240623122301827, 0.1480878493293402, 0.1628874902526484, 0.15982573486760898, 0.15190600647993582, 0.15474528763915835, 0.14897965848062378, 0.16017631992449977, 0.15620327441210868, 0.14491814752710086, 0.14390429302838187, 0.14588881818071214, 0.14690019976123014, 0.1524963814634634, 0.15438235880942514, 0.1388931888957907, 0.13584132514665348, 0.15032353763780282, 0.16273079791487127, 0.15149704202579953, 0.15509871636856154, 0.14152761159101734, 0.15002573073398276, 0.13458218612429218, 0.14413745551625845, 0.1530258128207449, 0.15383751178375277, 0.16140242287360404, 0.14578162011892437, 0.1388197159173991, 0.1400162665461917, 0.15753996769219214, 0.14518536696982537, 0.14586064260472714, 0.16300944385357616, 0.16119852224787742, 0.13840494652965307, 0.14914182861259706, 0.1477155701898218, 0.15648989453196022, 0.1436970440078027, 0.15251556081656648, 0.14411594403801609, 0.14413404366099836, 0.14599979281117448, 0.14882888523634247, 0.14328844320313644, 0.1484706737046731, 0.15641003899317218, 0.15469262008597762, 0.143746191895583, 0.13661953022394718, 0.1560328155115463, 0.15489465226462765, 0.14277965331769726, 0.13709680495405002, 0.1446203076181121, 0.15460449346276656, 0.15712460808952533, 0.15724686129881046, 0.15391948428635743, 0.14258298984237464, 0.1472934423725068, 0.15416437726014603, 0.14056157985442097, 0.15605359058595364, 0.14195565517275216, 0.15291122275299193, 0.1510520037413751, 0.15248489059569958, 0.15915786402400434, 0.13075018667374413, 0.15457693415076157, 0.1431557364696151, 0.15885736467750589, 0.16202896966860644, 0.15781757132759167, 0.14066303694251628, 0.1597417981522019, 0.15221742316461906, 0.13732638666564215, 0.14978993661453188, 0.14098468138258435, 0.1418555017901178, 0.13711851979509396, 0.15472439476810262, 0.16087578943462882, 0.15606367975937932, 0.16125060994645368, 0.16388533490862095, 0.1579873805473542, 0.15868167195283733, 0.1451178101696095, 0.14640971241179104, 0.15261265144303998, 0.1458364798010373, 0.1668978165011076, 0.16294642427615935, 0.15019309154473887, 0.15856897646587292, 0.15366002479480784, 0.1330294568564552, 0.1308577181699428, 0.14367990462336996, 0.14429690160626987, 0.13563447569263443, 0.13053073082437283, 0.14710972304967973, 0.1541920286787239, 0.1550782365968396, 0.16168355015689773, 0.1457452935132214, 0.160315641481737, 0.14788645141917106, 0.13975893732562716, 0.1544266414914779, 0.13986706387979383, 0.1335983449082158, 0.14457121776241158, 0.15144535206524584, 0.1491090470435617, 0.14637166686381411, 0.1472731739141952, 0.14980622391126983, 0.15619369980835202, 0.1453130282820149, 0.14766455670048634, 0.16651245264214912, 0.14774012161698177, 0.1333656676932205, 0.13028833517900995, 0.15381299995232034, 0.14987691984952692, 0.1661456564894499, 0.13932284163492598, 0.14104824673331884, 0.1535840554487853, 0.151837989112487, 0.1578713836547926, 0.15112661923701848, 0.15942962650468134, 0.15914859840628265, 0.16175274149215652, 0.1533144831548548, 0.14325423677066706, 0.16699260342698616, 0.14102345908209563, 0.1535736924855059, 0.16260051210602056, 0.13980651087266888, 0.15859831218842868, 0.13723041672390215, 0.14050233066268822, 0.15612481903373593, 0.14324939438932827, 0.147607586037415, 0.14616223934999345, 0.14799859826701248, 0.15581482799773183, 0.14160160263675325, 0.14480576579755144, 0.14961618339341143, 0.14172987617177418, 0.15192755394420265, 0.14952344536609574, 0.14277991772630716, 0.14444078868847024, 0.15155201113131428, 0.1479008547694797, 0.16320075581332483, 0.1420583217611947, 0.14687900144892296, 0.14567066280494448, 0.13621301022492294, 0.15629385350283959, 0.1460852932083223, 0.1607201534441391, 0.15034149759249293, 0.14118995447144872, 0.1349208329168501, 0.15940929169792184, 0.15203477601617957, 0.16067980237822732, 0.15617135459401985, 0.13798425206485598, 0.15360095541829671, 0.14435640718398035, 0.15152822967114715, 0.14100002827479885, 0.1581742503075494, 0.15442477695714507, 0.16849297767885157, 0.14991221289483267, 0.15156852788261604, 0.15391342275263106], "acc": 0.9791666666666666, "dt": 0.012, "binder_o2": 0.6125771326818232}, {"N": 16, "at": 1.6, "kappa": 1.5, "start": "sphere", "mean": [0.14993114988336362, 0.02682294100560562, 0.09776384107450509, 0.5700706925924758, 0.08422661208330652], "err": [0.0005264696583083707, 0.00017209779397042976, 0.000319099227857836, 0.001636579433101739, 0.00021001753380486948], "cov": [[8.628406661320794e-05, 2.1094926863344997e-05, 4.588455470842994e-05, -1.808602489079833e-05, 4.560411925412712e-05], [2.1094926863344997e-05, 3.2082079662253135e-05, 2.2942954745525997e-05, -7.747980641423736e-06, 1.0980617227203292e-05], [4.588455470842994e-05, 2.2942954745525997e-05, 5.829063542160655e-05, -1.1523023880901037e-05, 2.446984409220704e-05], [-1.808602489079833e-05, -7.747980641423736e-06, -1.1523023880901037e-05, 0.002039580174066267, 0.0002897323014306661], [4.560411925412712e-05, 1.0980617227203292e-05, 2.446984409220704e-05, 0.0002897323014306661, 7.505277119736431e-05]], "corr": [[1.0, 0.4009419191631896, 0.6469963399934532, -0.043112919244776435, 0.5667028590937857], [0.4009419191631896, 1.0, 0.5305406892573731, -0.030289135611628014, 0.22377529075565228], [0.6469963399934532, 0.5305406892573731, 1.0, -0.03341924824107894, 0.36995460816331344], [-0.043112919244776435, -0.030289135611628014, -0.03341924824107894, 1.0, 0.7405308558456392], [0.5667028590937857, 0.22377529075565228, 0.36995460816331344, 0.7405308558456392, 1.0]], "lead_ew": 2.4558729473139866, "lead_ew_err": 0.05816775101512109, "lead_ev": [-0.5258776758660744, -0.4019846306717916, -0.5041536435184344, -0.22286450473952354, -0.5079582098791715], "lead_ev_err": [0.009231186554963204, 0.015101868838331192, 0.00945344901987229, 0.02843356741861077, 0.012688087562924819], "nnc": 0.017076720182299693, "o1_series": [0.1671862680219745, 0.13770598936200137, 0.14508133532959056, 0.15055567810354298, 0.14409274819886722, 0.1481470871015692, 0.14879697582553345, 0.15227457572427716, 0.14185210147102223, 0.1596480559717699, 0.15263525607065132, 0.15002150133382108, 0.13500719403782108, 0.12416050804660435, 0.14372910719225981, 0.16940191461629137, 0.14699538085959246, 0.14045817527671733, 0.13441131618304253, 0.1430898054327269, 0.15697720337646742, 0.1577611390708527, 0.1427688292536144, 0.1403614285317484, 0.15319093195919595, 0.14919518611433305, 0.1584746467121379, 0.14803044046497757, 0.15848141011821315, 0.15773251972072555, 0.1651962132747169, 0.14367540225469994, 0.1523376634620003, 0.15038071579728568, 0.1587870432395863, 0.14840358400425618, 0.14733239775048257, 0.15270839706941122, 0.14558721027556348, 0.13807218983828312, 0.14091140538944014, 0.14060145588303324, 0.1635332506853977, 0.13384808246464408, 0.17156771510525617, 0.16566845874471306, 0.13004776464473544, 0.15217111069452727, 0.15108787406287014, 0.153628647545984, 0.15361981451208062, 0.13488121341252457, 0.15871620756284957, 0.15326207123899982, 0.15074556762484548, 0.16931122580554048, 0.17501975847962722, 0.14610710426174825, 0.15029800718475236, 0.16415304604995867, 0.1667566987944965, 0.16277440083638275, 0.15045113351253642, 0.15808645337551425, 0.16194277801001, 0.16095913245381005, 0.13897885978502234, 0.15614505028672188, 0.16688116884011894, 0.14398283050951388, 0.15189327167681646, 0.15162377358842277, 0.1452684865723568, 0.15799106513359915, 0.15076733336469117, 0.14768185494773167, 0.1439549575404407, 0.14344000907851295, 0.1476293579216828, 0.1537526596718559, 0.15248942182459285, 0.16317561154677457, 0.13831103352718455, 0.13921892312488246, 0.1426071505191688, 0.14195629418225814, 0.16255706317868335, 0.1718563902687642, 0.14634000705850653, 0.14956759875407116, 0.14887428907313358, 0.14603222861319393, 0.1352088685461646, 0.15080680039243893, 0.14976560002995098, 0.14731734860823836, 0.16903695709995867, 0.12603525566445967, 0.13639476210975582, 0.1572293414423993, 0.14930441987563647, 0.15725583098835053, 0.1557050785689032, 0.171993886941475, 0.15343131206109945, 0.1425976643589198, 0.14258232118216502, 0.1486048970131178, 0.14928265597696433, 0.13231304006557387, 0.1406655856665441, 0.14866996678624983, 0.13854975887429416, 0.14305593334750796, 0.14864046745620818, 0.16018433019408368, 0.14176931793048608, 0.14977200960826184, 0.14525555842276028, 0.14956405749952079, 0.1496319520965494, 0.1275547984840033, 0.14212784540865586, 0.1488083090942131, 0.16324800915756726, 0.14149650165058733, 0.15359339966039914, 0.14776801193928482, 0.14803783579253182, 0.15492043391388288, 0.16024328560498954, 0.15858257216098626, 0.15267914436727428, 0.14862230116794412, 0.14751995354472358, 0.15756277750439218, 0.15258166777415544, 0.14422582566339054, 0.1412317685422263, 0.16311231809853058, 0.15010066902920305, 0.1498931188866886, 0.17071777155973636, 0.1580371179436969, 0.1465455898623865, 0.14875642380173318, 0.1423854118120591, 0.15343715568203425, 0.15569955153379839, 0.14926660313149653, 0.1315927081926741, 0.13766658048509314, 0.14308608818037447, 0.14194008619979603, 0.15620678365141338, 0.14123066980684698, 0.1578383861616136, 0.1323109513456109, 0.15430528149438968, 0.139138639881417, 0.15008250076779406, 0.15256871044627562, 0.15171269140190402, 0.1506999900091378, 0.1589232664917425, 0.15689878127723084, 0.13727839093571848, 0.1384689783740739, 0.14881538988908566, 0.15488541343567605, 0.14761931239253195, 0.14097845971535716, 0.1345165957200346, 0.16339169481443658, 0.1411043121980018, 0.1380957862984768, 0.13122322422425506, 0.13668284271018533, 0.14712186465894334, 0.1422045042413656, 0.1507893469715974, 0.1456609474123866, 0.15345519126355378, 0.12698991047977948, 0.1430658712438971, 0.15181226225690309, 0.16560078801352035, 0.1545038164943439, 0.14660924727335697, 0.1439051085370419, 0.1358642529614828, 0.14659127749972325, 0.14375658210992584, 0.1446113837854205, 0.14954103517764558, 0.13922355795335625, 0.15346762277077733, 0.15426042499288006, 0.15445332103805937, 0.14115952941007182, 0.15157143510339868, 0.1474739275562319, 0.14900497907935098, 0.1482311146025145, 0.15399422501680182, 0.1328215546162668, 0.14026662485878688, 0.1427831180335733, 0.13789234870294917, 0.15194391284124187, 0.14612198461884135, 0.13866990315621927, 0.14275662334276845, 0.1499576628692551, 0.14506233679175454, 0.1586946791672759, 0.15151272989496012, 0.15214297668799637, 0.12920137262386164, 0.14771040015957718, 0.15159086138428246, 0.14780954608833816, 0.15093188604199803, 0.1522542386011142, 0.1547981549471809, 0.1405732156634722, 0.13610565351938442, 0.15753730687113582, 0.13487864350634282, 0.1549573147589674, 0.1363194183709871, 0.14014996512120498, 0.16639570898856879, 0.13725240033008057, 0.1423411613111725, 0.15157203793135887, 0.14536693251898827, 0.15050234218388184, 0.1597832801557279, 0.14693649186148935, 0.14785184579256913, 0.1472590482031124, 0.16334821457734564, 0.16651314373828324, 0.1555957962825332, 0.1490762199234189, 0.15846567005158885, 0.13735213054365275, 0.14071142052551072, 0.13735111344818512, 0.15162116231110345, 0.15730165772203145, 0.1496230109731558, 0.16311592448935575, 0.14948184928414565, 0.16049599665563402, 0.160379759215739, 0.13928826424878082, 0.1475460345509133, 0.14641835027539707, 0.1385008277967173, 0.1503040710728997, 0.15440634126938188, 0.1605026775109143, 0.14379379141447698, 0.14716246249167048, 0.15389578063579795, 0.15212587621223572, 0.15841054654551728, 0.14947331046224904, 0.13542212223690947, 0.1437849126981404, 0.14620719715655311, 0.13941115855826675, 0.1567364408774098, 0.15166615790594187, 0.1450651573641972, 0.1422638952728909, 0.14582728588554678, 0.1594838659063726, 0.15556456263781412, 0.14381556734821854, 0.15027747813860307, 0.15603256979714009, 0.1551252170214834, 0.16022880822296973, 0.16724366270105498, 0.1580228153857513, 0.15088249751687466, 0.16599656178389954, 0.14078966495477158, 0.14362366591187914, 0.13953876793905262, 0.15550380277086628, 0.14790748060916942, 0.15065467163034513, 0.14441578889088227, 0.1601243345366004, 0.14646365549876716, 0.17247657600119892], "acc": 0.98, "dt": 0.012, "binder_o2": 0.609705976222658}, {"N": 16, "at": 1.8, "kappa": 1.5, "start": "cold", "mean": [0.15272199601596512, 0.03143439511610051, 0.101108757462076, 0.5690641498434167, 0.08550820224983263], "err": [0.00033435790559244746, 0.00017918436801104296, 0.00019666529736459053, 0.0007964022876145355, 0.0002527552556741441], "cov": [[8.174069398823041e-05, 2.1701066726615533e-05, 4.269096724862136e-05, -3.416264291032293e-05, 4.013307062792768e-05], [2.1701066726615533e-05, 3.271413402939684e-05, 2.3353002680560595e-05, -1.2388701114056335e-05, 1.0590845432512982e-05], [4.269096724862136e-05, 2.3353002680560595e-05, 5.399607149512033e-05, -2.9056338315447157e-05, 1.9417570348779853e-05], [-3.416264291032293e-05, -1.2388701114056335e-05, -2.9056338315447157e-05, 0.0019779517141214043, 0.00028080421009823466], [4.013307062792768e-05, 1.0590845432512982e-05, 1.9417570348779853e-05, 0.00028080421009823466, 7.168867772403552e-05]], "corr": [[1.0, 0.41965674493686944, 0.6425926482179772, -0.0849619474440009, 0.5242735455163533], [0.41965674493686944, 1.0, 0.5556405505989586, -0.04870238375308306, 0.21869438390856974], [0.6425926482179772, 0.5556405505989586, 1.0, -0.08891027612311027, 0.3120962284146441], [-0.0849619474440009, -0.04870238375308306, -0.08891027612311027, 1.0, 0.7457108931313668], [0.5242735455163533, 0.21869438390856974, 0.3120962284146441, 0.7457108931313668, 1.0]], "lead_ew": 2.396845565943565, "lead_ew_err": 0.06575780397434335, "lead_ev": [-0.5361297289548808, -0.4346382809307474, -0.515102726880762, -0.1743245864588002, -0.47742496561900044], "lead_ev_err": [0.008718028965743594, 0.011593398798223211, 0.01322971127176395, 0.02935667031181589, 0.019350503348623743], "nnc": 0.017016880044332872, "o1_series": [0.16760942451140726, 0.1571532142813624, 0.1693219003290518, 0.1489968117060479, 0.1592475498150806, 0.15235583733837219, 0.15654086094627997, 0.15564230596265338, 0.1474538769578808, 0.16071962343700985, 0.14220816414967535, 0.15000234755827027, 0.15568700294291413, 0.15733643453372698, 0.15645853818766522, 0.1549950359369687, 0.167465733295801, 0.14384544383931747, 0.16241352907729556, 0.15682880988754458, 0.15415960522553324, 0.1432157726308046, 0.14285792862121643, 0.15361535619236294, 0.15278677164875368, 0.1514483224391044, 0.14969797902732246, 0.14537454966491162, 0.16119172773395715, 0.1454574370714, 0.14952128125610062, 0.14620766724616838, 0.16434885184411316, 0.15177303605232556, 0.15285336084615228, 0.14653613063930387, 0.14721408346067677, 0.15705426621737686, 0.14460931887657924, 0.14645383184402616, 0.1557597548909113, 0.16876297037451377, 0.15091627262784924, 0.1593977703648999, 0.1550659312839377, 0.1475996945227323, 0.15317173784742205, 0.16004545621118804, 0.14693503754438608, 0.1446883396735901, 0.1384570502376463, 0.14472954826766615, 0.15102638580379396, 0.16116721260014738, 0.1702240016193691, 0.1426983879843517, 0.15510077878655004, 0.1678398486474355, 0.14006098827825517, 0.13768647245306154, 0.13748591537911603, 0.15227965367280016, 0.15991230667946987, 0.13925901615200514, 0.149982919486247, 0.1457865437604567, 0.13794830456609367, 0.15015691411705112, 0.14883590930579432, 0.14985153821622785, 0.15457321394005633, 0.16117418626241742, 0.1559420364327339, 0.17527833813752902, 0.16537550731356243, 0.15632529617338822, 0.15313278064053903, 0.16004428840970633, 0.1488219178776842, 0.15816016795608984, 0.15263741984396628, 0.1477640477653756, 0.13661558047156402, 0.14929120794976414, 0.14831210345447338, 0.15677448678961464, 0.14764907542269728, 0.16936889371912445, 0.1684306828503328, 0.15203995750349666, 0.1451606705079199, 0.1551940054850551, 0.15823237327218392, 0.15161174750960071, 0.16705387299390406, 0.15677970752798648, 0.14125561632971034, 0.13833214265657162, 0.13642790936435456, 0.16049627171353026, 0.15036267115105895, 0.16628958621655796, 0.1457014341476716, 0.1430311589942361, 0.1457473799555542, 0.15839331348033564, 0.13796231135541498, 0.14659019699216033, 0.1585690034665704, 0.1542254879270541, 0.15467679820102304, 0.13220248075593666, 0.16046868851735155, 0.17021535574600555, 0.15869624902557883, 0.13630784533375462, 0.16062711789672063, 0.14932612078254232, 0.1387060620894376, 0.1528674966793665, 0.13854286298134688, 0.15819954082004906, 0.15132136703830207, 0.18014109678849427, 0.15329622574937424, 0.14404414161207374, 0.15694051558000624, 0.13909378330698463, 0.13518110334686845, 0.15845821177532887, 0.16753700459627707, 0.15752878612494076, 0.14904792892272833, 0.1412773079369648, 0.14687217660801394, 0.15419165083273878, 0.15810786864688953, 0.15064819799726986, 0.1626703099589007, 0.13790752832472566, 0.15956792433631733, 0.16522328694860117, 0.1511528605137293, 0.15571705523284524, 0.16495026698472673, 0.16427521977914544, 0.14936406553420817, 0.1434067328948211, 0.14619575491749115, 0.13011196295965421, 0.15750190919553692, 0.16909421939502822, 0.1554615371767771, 0.1585857784077851, 0.16781730436987846, 0.13859293824577956, 0.13583160277118211, 0.1475572238392953, 0.16690966850788236, 0.1590872531189595, 0.14874401732156411, 0.14631852271240084, 0.15339778198307724, 0.14587836823134068, 0.16535711144951565, 0.15827122056988513, 0.14543161493149825, 0.14731693322332656, 0.15318291735238854, 0.13852740526565052, 0.1411197044599909, 0.14722526754135828, 0.14359319018698136, 0.15407440952188772, 0.150283496795966, 0.16949867588117276, 0.15521518701001463, 0.16841035746843425, 0.17238701303831683, 0.16546716731295974, 0.16777406654679938, 0.15212143426570252, 0.17145662531709505, 0.1483343043646152, 0.14814418771078897, 0.15152815688345483, 0.1585780906557161, 0.16064552448049033, 0.15803042735070855, 0.14439405306989278, 0.1551276427652917, 0.15421538474898527, 0.1523981183519862, 0.160046464559845, 0.16679643732394234, 0.1496706498171437, 0.13899159944398343, 0.1549851738347865, 0.15778852216263173, 0.15506500461725264, 0.1496679178275781, 0.14799391516474597, 0.15760002494877262, 0.15433642831915498, 0.1410335725964838, 0.1603153022630019, 0.14428580346887615, 0.1524687406915685, 0.14708346161232633, 0.14375970014586592, 0.14710219661402657, 0.16005136660212754, 0.1462514876973211, 0.14342732350219192, 0.1543838140638336, 0.16101409229666405, 0.14797285136455526, 0.16040599325103144, 0.15155060685503075, 0.147438854181899, 0.1556714184960597, 0.14368530155282244, 0.1516087226079378, 0.150959076790467, 0.15344387869828424, 0.14749476735526273, 0.14473427570701886, 0.15563859409150968, 0.15554191082656477, 0.17163233303754022, 0.16319299274006357, 0.14546325667463467, 0.1470741947522688, 0.15394242394099877, 0.15880883957164865, 0.14862861952810102, 0.15575458485138402, 0.14832827063671047, 0.1515412942963848, 0.16094680199185227, 0.16023071768878766, 0.1626705917048054, 0.15062243086379412, 0.1612370583532614, 0.15115627576518742, 0.14326044724848902, 0.14835224855865448, 0.14925287961168, 0.1510097034720497, 0.15550712138152153, 0.15277817829838308, 0.17496128627152957, 0.14117954545362416, 0.1420098422516345, 0.14400766994571365, 0.13945389730897037, 0.16288853339281945, 0.14075240431032843, 0.143602776184792, 0.16247173326451014, 0.16337081534052517, 0.1469595865725031, 0.1474257920651692, 0.1486022754215195, 0.14032383316485858, 0.15330202751635424, 0.15145004629053724, 0.14277329869238375, 0.14697573434212735, 0.13845231963760543, 0.15636812716564685, 0.15144219888334037, 0.15465803542844206, 0.15014231777644452, 0.14964897447785944, 0.15076082108615785, 0.15548658464263207, 0.16418384074477163, 0.15275528347410983, 0.15198169381226645, 0.15319680907266378, 0.1438192346861991, 0.1587674424237644, 0.1695507732267344, 0.1564985710338212, 0.15929349281922855, 0.16309831296200167, 0.15717481191080934, 0.1798024006334905, 0.15245916494040926, 0.15454165293611788, 0.17003038383883184, 0.1527292669085654, 0.1491158718827438, 0.14952675436933532, 0.15369368797967675, 0.13655351625763337, 0.1546725709932235, 0.1465377060480017, 0.14242995600256253], "acc": 0.9745833333333334, "dt": 0.012, "binder_o2": 0.6245233760842096}, {"N": 16, "at": 1.8, "kappa": 1.5, "start": "sphere", "mean": [0.15283394714590764, 0.03171321679865155, 0.10136751127078812, 0.5699512174396291, 0.08569555530017399], "err": [0.00039893274317837383, 0.00018150661882380826, 0.0002495177478478771, 0.0006879427024262532, 0.0003045178503291785], "cov": [[8.124832672660049e-05, 2.3171529242734953e-05, 4.516815579900477e-05, -3.678910977553031e-05, 3.948905107126787e-05], [2.3171529242734953e-05, 3.1788874344393356e-05, 2.5581561853684594e-05, -7.999531457078e-06, 1.138270744904087e-05], [4.516815579900477e-05, 2.5581561853684594e-05, 6.0781207737388983e-05, -2.3181090708371767e-05, 2.051173946349409e-05], [-3.678910977553031e-05, -7.999531457078e-06, -2.3181090708371767e-05, 0.0019313978620030504, 0.00026974480865673384], [3.948905107126787e-05, 1.138270744904087e-05, 2.051173946349409e-05, 0.00026974480865673384, 6.937110158854871e-05]], "corr": [[1.0, 0.45594232452264294, 0.6427476290715146, -0.09287015981512631, 0.5259932723147509], [0.45594232452264294, 1.0, 0.5819756563748952, -0.032284279798380874, 0.24239223530861348], [0.6427476290715146, 0.5819756563748952, 1.0, -0.06765709251217827, 0.31588465793706944], [-0.09287015981512631, -0.032284279798380874, -0.06765709251217827, 1.0, 0.7369328674150013], [0.5259932723147509, 0.24239223530861348, 0.31588465793706944, 0.7369328674150013, 1.0]], "lead_ew": 2.4421343727401412, "lead_ew_err": 0.07797807796420363, "lead_ev": [-0.5317519990054013, -0.45056843489467113, -0.5137061001424592, -0.17171234935793322, -0.4699455381049283], "lead_ev_err": [0.009237873510547695, 0.01709839966149153, 0.01332842963713701, 0.04172939078956439, 0.021036876347077686], "nnc": 0.017028136107390554, "o1_series": [0.14963155786908233, 0.14906944225071872, 0.16312319751504106, 0.16470158871959958, 0.1586567629724732, 0.14869284611154632, 0.15387706542437019, 0.15466415003567674, 0.15304884792311885, 0.1522884461543721, 0.15051464145580382, 0.16465798500875184, 0.16287519983139406, 0.17190693249276268, 0.15557724928114877, 0.1713620008822447, 0.1520866732814641, 0.16457128385822564, 0.14358601957058237, 0.15744487462596332, 0.13747503144003598, 0.16215510022178498, 0.14094109720884423, 0.14951901271704907, 0.1517511420329588, 0.15912119179095913, 0.16136200168822565, 0.14400824950389743, 0.13883888765178998, 0.1491464418817394, 0.1562621535433946, 0.162083120005089, 0.14765411289965802, 0.14337355124391588, 0.15090744473520168, 0.14931592091086174, 0.16194939356189167, 0.15339831740676685, 0.1416405946893127, 0.15156529759691, 0.15807368116764234, 0.15057736911596856, 0.1419303669319812, 0.149821758187411, 0.15036186287976094, 0.15650869774244286, 0.13795708712310456, 0.1464986489018022, 0.1654001995340175, 0.16664771122309338, 0.17090569722126242, 0.1559003376245125, 0.1631386344831814, 0.1699971645771618, 0.15228304362856854, 0.14562159027086735, 0.15351550036928752, 0.14671619742718978, 0.14404310788405933, 0.15102813827075623, 0.1518792457133444, 0.14500345809141357, 0.14989683111744118, 0.1643950522253353, 0.14496049193978922, 0.16452821073707646, 0.157302374010446, 0.1563930956073134, 0.13550169228591402, 0.1516015856680501, 0.14973362470399199, 0.15224422755051936, 0.14829830503439542, 0.14534885949287385, 0.1378056581570843, 0.1702242930531388, 0.15683880164385883, 0.15672399258472397, 0.15242034101213597, 0.13200887366538053, 0.14970544121756857, 0.14972633085717157, 0.1481038973233902, 0.15206330603029006, 0.14948371474091152, 0.15814839744466228, 0.14877006997726022, 0.14800089257069937, 0.14954564265403839, 0.15562423897135905, 0.14850129991346434, 0.1503386863149641, 0.1499355487119429, 0.15791836751841465, 0.1410891154620093, 0.15146457549235023, 0.16820698670369708, 0.1517685350226253, 0.1695679213745304, 0.17465857534782042, 0.16371904515610203, 0.14323706328692976, 0.1510620187392245, 0.15111076711746727, 0.1568701090883287, 0.1585269831287262, 0.15944749221415805, 0.15170343553777899, 0.15515578680337933, 0.15013582776934797, 0.14822383246851578, 0.13907621906879486, 0.17146073594648553, 0.15382196040772156, 0.15594475456704532, 0.16249531809416504, 0.15407120170189173, 0.1499632868520776, 0.15275655181313064, 0.150267517035927, 0.15569860929873025, 0.17116889898697005, 0.13842743911747485, 0.1471223769503978, 0.15934821787067854, 0.1682101242730908, 0.15615550329330702, 0.1436750215982021, 0.15138310681997885, 0.1613921534799368, 0.1462480189383557, 0.1552810957229632, 0.17407940730188354, 0.15981787835628414, 0.1726545761651393, 0.15368114291860768, 0.1444192814515414, 0.14117910002535378, 0.15465594492752088, 0.14936473305251058, 0.14130156240637276, 0.14296950394044772, 0.14017769971912647, 0.14845951215590325, 0.15642234813416162, 0.1637902361519375, 0.13439759513413047, 0.15719374220132692, 0.1494779207573002, 0.16022984647909172, 0.15242472403764434, 0.15734876606652926, 0.14780672432568973, 0.1433187821588929, 0.14898321673965376, 0.15684872939812972, 0.1580714191072481, 0.16022741922828826, 0.15381128856129944, 0.14198183189627797, 0.1657658383758686, 0.15323039076449146, 0.1472311413181867, 0.1514593087516614, 0.1557918041943541, 0.16813559376752324, 0.15567704467052224, 0.1509991717109877, 0.14890988997677868, 0.1525431310237163, 0.16103612290394642, 0.1556969058962382, 0.1592644167645122, 0.15049539207438478, 0.16030416973849268, 0.1555139135040366, 0.15126491823544153, 0.14908738400004523, 0.15343498597502103, 0.14675220606769343, 0.1422501783076794, 0.15136350822293212, 0.15814120563823142, 0.1465405005848252, 0.13284595994891085, 0.148426533133804, 0.14422438113822328, 0.13333351921227793, 0.15864979428771978, 0.1479449010273079, 0.14899854435053098, 0.14519755494451814, 0.16669167429458745, 0.15350717694629099, 0.15353073449670362, 0.14935701879498103, 0.1542572786373703, 0.16704231663564817, 0.1513194735518383, 0.1433753763631067, 0.15044306435429694, 0.14594586688235212, 0.16078930748540016, 0.1418072437134842, 0.16148560600708853, 0.14245142330038074, 0.16039861234081565, 0.16717484710567765, 0.1565040409110743, 0.1457934914691198, 0.15505418239122773, 0.1692350661765632, 0.14568016896331668, 0.14177357105204952, 0.16950996584214517, 0.15757840245892524, 0.1376718704903167, 0.14999129322927704, 0.15218521727260734, 0.15746436394503383, 0.15202547588309856, 0.1670150568283127, 0.14691865099609225, 0.14621041753607517, 0.15263213243307827, 0.15429990938219346, 0.15064999220401368, 0.14046829454795956, 0.15901600706769348, 0.15344553609194103, 0.13887081828028114, 0.14850094591462554, 0.1550847455236415, 0.1473925626456381, 0.161223116758053, 0.146755046623174, 0.14799936437915248, 0.1622961504039726, 0.16608918791423594, 0.15686218558965698, 0.14506326374714407, 0.16326131646813308, 0.1715200352648253, 0.15559294350963962, 0.15742669836513706, 0.15006767629764634, 0.15305636589089744, 0.15730253334359304, 0.15835932526487506, 0.15106752206620983, 0.14819827441612354, 0.1362396226679103, 0.1655373801806076, 0.15277518343548743, 0.16086744299738898, 0.14437706998621064, 0.13516301679851606, 0.1504615547152553, 0.15569288675801124, 0.1465381677134699, 0.1701941568533023, 0.15076449870515307, 0.16313824375335062, 0.15686216118296048, 0.14479426616392013, 0.13446626116964228, 0.1700584042934704, 0.1489965166103766, 0.14594172568015484, 0.14977511389064385, 0.1499449476317601, 0.15624828482634304, 0.13559108601592185, 0.1534427709569972, 0.14604824557847373, 0.16449568712725382, 0.15833672448512695, 0.15631978986388984, 0.14722638739819927, 0.16182560405030622, 0.15584191573925749, 0.14888020038306593, 0.13975699012460957, 0.16170074856579658, 0.1738095954422046, 0.14603402219356248, 0.15714823110553294, 0.16613659883805992, 0.1501797998190521, 0.1734937512320983, 0.14596027295144232, 0.17284467321072233, 0.15714167088980574, 0.15797755842630976, 0.15292784879216414, 0.15235328271644766, 0.14938289505607866, 0.15712804444767695, 0.15598117551591173, 0.15553100139548207], "acc": 0.9716666666666667, "dt": 0.012, "binder_o2": 0.6259370872089476}, {"N": 16, "at": 2.0, "kappa": 1.5, "start": "cold", "mean": [0.15482836785422005, 0.03573763031122204, 0.10460940896192145, 0.5657154998082997, 0.0863219534362209], "err": [0.0005673920222598521, 0.00015128452398273907, 0.00033423219224158626, 0.001235605662798374, 0.0002588075907950813], "cov": [[8.252759397513282e-05, 2.4997353743709185e-05, 4.473608906618965e-05, -3.388436759460063e-05, 3.949084683895512e-05], [2.4997353743709185e-05, 3.5315965543865554e-05, 2.90437840371061e-05, -2.086809746184549e-05, 1.0182684755336895e-05], [4.473608906618965e-05, 2.90437840371061e-05, 6.128549938165022e-05, -2.7675274875525477e-05, 2.010718396914464e-05], [-3.388436759460063e-05, -2.086809746184549e-05, -2.7675274875525477e-05, 0.0019139690073998528, 0.00026491507244497846], [3.949084683895512e-05, 1.0182684755336895e-05, 2.010718396914464e-05, 0.00026491507244497846, 6.750047267306018e-05]], "corr": [[1.0, 0.4630297567138125, 0.629041875975434, -0.08525745061085843, 0.5291069277633426], [0.4630297567138125, 1.0, 0.6242934694567283, -0.08026567525248894, 0.20855631732777563], [0.629041875975434, 0.6242934694567283, 1.0, -0.08080637561244433, 0.31262159882974083], [-0.08525745061085843, -0.08026567525248894, -0.08080637561244433, 1.0, 0.7370310948443403], [0.5291069277633426, 0.20855631732777563, 0.31262159882974083, 0.7370310948443403, 1.0]], "lead_ew": 2.435926616675722, "lead_ew_err": 0.07483219264556194, "lead_ev": [-0.5361939138529849, -0.4587617894586843, -0.5248221181546829, -0.1456059847420193, -0.45320453305612746], "lead_ev_err": [0.006995349052384349, 0.00862991096570993, 0.01326535656940347, 0.023752346716946857, 0.019600000103555622], "nnc": 0.017126770394398336, "o1_series": [0.15403463000428863, 0.17574884933578538, 0.1388379520739957, 0.14566827353752726, 0.15369723001699928, 0.15833463817536914, 0.15385030938245925, 0.16754567235122453, 0.16432357607527254, 0.1479535064431855, 0.16825578503733293, 0.15063710562640203, 0.15410058017333478, 0.15060012893460456, 0.14978378863897618, 0.15205379325710375, 0.14937535282259018, 0.16295041123906417, 0.16456092988233548, 0.1499823760099499, 0.16800682286182456, 0.17833751276691945, 0.15279405674349855, 0.14086901870019924, 0.14180545257897498, 0.13320077666441515, 0.1431503538073178, 0.1548407971709053, 0.1699775886244622, 0.16963617273529752, 0.14050374941108798, 0.15780232544065964, 0.16045460222356914, 0.13672143821139954, 0.14563617968818332, 0.14988729766012004, 0.15810781173360144, 0.15933148081479423, 0.15641579274534834, 0.15953801128972864, 0.15000887858101153, 0.15520266710617742, 0.1497514680138148, 0.15835771159161388, 0.15285150177558335, 0.16607055416606473, 0.15592423964001306, 0.16359069590254643, 0.15989766609931144, 0.14821189890948125, 0.14436376434642795, 0.15150692552938758, 0.15991019565948983, 0.15773236929061638, 0.14750377083890054, 0.16049439304050145, 0.15157546925434268, 0.1570005579004111, 0.15689509892865525, 0.15812802509124668, 0.14475079806196534, 0.15086222059001742, 0.1566145003035786, 0.16495757780803272, 0.15878577594020032, 0.15595708570988084, 0.14528572574325282, 0.14533426230905783, 0.1508496382101, 0.15547065577615546, 0.16725980303891072, 0.15718170352181465, 0.15171656800995348, 0.16062051778656838, 0.163105392486882, 0.17198969169959705, 0.1420515726714875, 0.15685344339611199, 0.17228731031988606, 0.1401509970832261, 0.1700571057235254, 0.15459465398549418, 0.14927500651365816, 0.15810621314083012, 0.1771590870806793, 0.14674700972863208, 0.143938563727557, 0.17319268687121508, 0.16359013408450562, 0.16036408510216002, 0.14616990777384548, 0.1625292396630762, 0.14354679767959136, 0.14966387444465296, 0.15487423749522525, 0.1623212000944893, 0.13858202151080395, 0.15275105258417443, 0.149114368067001, 0.14756677924601466, 0.13847102658626861, 0.1374566685509997, 0.14668788378599168, 0.152469673374434, 0.16751673142925383, 0.14961103826440122, 0.14693186803034605, 0.16068236462525082, 0.14880723959321723, 0.15264236466718373, 0.13732323140030472, 0.1385175326725845, 0.15609583282571832, 0.14990851427409557, 0.15775344388382537, 0.16128543213399094, 0.15461970959826676, 0.16588155012888167, 0.13878917428489895, 0.147583871823374, 0.16352335376080102, 0.1556214336544266, 0.13559071046286753, 0.17830686950068567, 0.16298856979434945, 0.15228249854100276, 0.16218091180614744, 0.16333383180552552, 0.15742620985170808, 0.15034317239524314, 0.1433406171314661, 0.17535135525967965, 0.13645119905909658, 0.16549321301741998, 0.16039475385777038, 0.1578220091577014, 0.13993381758376383, 0.1416516572493262, 0.14636003877074844, 0.1537605045990285, 0.15650277804358925, 0.15675102000775987, 0.16954221272648007, 0.14113502410181009, 0.15756717978698487, 0.16346995124225253, 0.1730325387637966, 0.1641100880715586, 0.16072276388339382, 0.14566530121592192, 0.16465889798801814, 0.15135995980196904, 0.16917785803374347, 0.15409397646157963, 0.16530585143591586, 0.15907461652320604, 0.16344321355937869, 0.15498523631357586, 0.1485480350637967, 0.15926310520540016, 0.16305279948546372, 0.15831202481686996, 0.15597162257005737, 0.1435920096419352, 0.14628574395532762, 0.16301047181320893, 0.1549462528019372, 0.14371534327933094, 0.18060892691225855, 0.1602276489029441, 0.1499074935517361, 0.13589754010633043, 0.1535759037389734, 0.15760294009824882, 0.14927450304915435, 0.14634798020828577, 0.1453704710802441, 0.15202210675955224, 0.15428265199780672, 0.15583270335634242, 0.1539770393274809, 0.16582103805742884, 0.1704177606184287, 0.15952730467049622, 0.17880268284197476, 0.14951852538264376, 0.15256956421217127, 0.16142076699238533, 0.16842091678463603, 0.17137641958115143, 0.16172538905897796, 0.1519901299739611, 0.1495750885605231, 0.15112303892367138, 0.144948111326719, 0.15880836056894654, 0.14840028429410226, 0.1559211061983014, 0.15874309433054934, 0.15544469720819465, 0.1619477131754557, 0.14311280749912209, 0.14410019673222152, 0.14826956034648797, 0.14246726609382104, 0.1583750727337922, 0.1578368467137944, 0.1377900352001864, 0.14070684852458315, 0.161347884865156, 0.15377685889258008, 0.1392508254884114, 0.15047586981752675, 0.15756409734215054, 0.14323617548051243, 0.15651883517976506, 0.15126118577336206, 0.15469005402796696, 0.1555424589564689, 0.1543032793117255, 0.17555531080101516, 0.15049704560571234, 0.14710348412772573, 0.170052812230084, 0.1544056606975651, 0.159885147855026, 0.15943854389098447, 0.14591822081104608, 0.1608884230403704, 0.14494597377592017, 0.14398812871826666, 0.14811482437929566, 0.14238566104766526, 0.14483353480666303, 0.15325731739076415, 0.15169633693274603, 0.15265128276969664, 0.15601201736976938, 0.15690236270985924, 0.1430078118810818, 0.16210624299314047, 0.15642129851394154, 0.16401275401270815, 0.1468980224141745, 0.14812222258802715, 0.17313353108267374, 0.13787659251752454, 0.15040393087312387, 0.15742127904105924, 0.14615634676337244, 0.14858828537505142, 0.14711375779659028, 0.15770191206048978, 0.1455788942972051, 0.15311337242790343, 0.15411484782869567, 0.16085275609927474, 0.16052416174849166, 0.1546546638431709, 0.15877558498827649, 0.1487055168562986, 0.14477257043057085, 0.16906057040455624, 0.14834991421451987, 0.14178366062198836, 0.1596702711079011, 0.16082872766359232, 0.15822951124803625, 0.1597441962598352, 0.1477581015201791, 0.14946586979439888, 0.15894755325077187, 0.16135297287347192, 0.1561186787065561, 0.1514823684093224, 0.15665121380422925, 0.1511203338572163, 0.14794944463174597, 0.1535671987191386, 0.15467703547329942, 0.16761710874881608, 0.16481376231767653, 0.158077770032093, 0.16012518309418, 0.16572177403093857, 0.1518611894322105, 0.15663071852258934, 0.15126136613085361, 0.14791131202860713, 0.142338781845551, 0.1679191272337639, 0.1499316909587453, 0.15994270049991544, 0.161953929432067, 0.15366580897543675, 0.16379442784326234, 0.14405550717623203, 0.1533733911161725, 0.15984803924771385, 0.16467666660658883], "acc": 0.98, "dt": 0.012, "binder_o2": 0.630190547357492}, {"N": 16, "at": 2.0, "kappa": 1.5, "start": "sphere", "mean": [0.15722226037119788, 0.03651112984290263, 0.10553568850853365, 0.5659420337229872, 0.08769625934741257], "err": [0.0002832764075157363, 0.00023541548203699625, 0.00029061908465705886, 0.0013456534758333534, 0.00021239960533103378], "cov": [[8.413834426498127e-05, 2.8341716140933106e-05, 4.884210940217603e-05, -4.021056250238266e-05, 4.098765021713779e-05], [2.8341716140933106e-05, 3.710373808676415e-05, 3.189682201361701e-05, -2.284661154201949e-05, 1.2401742166211163e-05], [4.884210940217603e-05, 3.189682201361701e-05, 6.697592965418817e-05, -1.5964310336468805e-05, 2.53858840095309e-05], [-4.021056250238266e-05, -2.284661154201949e-05, -1.5964310336468805e-05, 0.001800298791776583, 0.00024953119503728986], [4.098765021713779e-05, 1.2401742166211163e-05, 2.53858840095309e-05, 0.00024953119503728986, 6.863894434817987e-05]], "corr": [[1.0, 0.5072479849649972, 0.6506359502302409, -0.1033167824684911, 0.5393500742674415], [0.5072479849649972, 1.0, 0.639851521410047, -0.08839763981675769, 0.2457471938990366], [0.6506359502302409, 0.639851521410047, 1.0, -0.04597465631578933, 0.37441015406337363], [-0.1033167824684911, -0.08839763981675769, -0.04597465631578933, 1.0, 0.7098510902798894], [0.5393500742674415, 0.2457471938990366, 0.37441015406337363, 0.7098510902798894, 1.0]], "lead_ew": 2.525391488023844, "lead_ew_err": 0.06789799732530581, "lead_ev": [-0.5311403720367294, -0.46375120692427874, -0.5284884667824314, -0.13242803829364483, -0.4538584343389589], "lead_ev_err": [0.005833819894849963, 0.011572850020794813, 0.007574024888839678, 0.029465889459823036, 0.01457556681523775], "nnc": 0.01674860181730362, "o1_series": [0.1617800461843939, 0.16648771045806937, 0.1653358425564732, 0.16059301966932224, 0.14774809941253444, 0.1506382646926635, 0.15762669099611076, 0.15962154804143458, 0.15882873080893906, 0.14554770115181392, 0.1679971576370943, 0.15364165862512183, 0.14254163970094735, 0.16473024887493642, 0.15278206207822165, 0.16278136679441685, 0.1690915067173943, 0.1528808962159221, 0.15896850979495844, 0.15921796005192973, 0.13613666370981228, 0.14086526072074754, 0.16900762839505273, 0.14098863521783978, 0.16380198476501898, 0.1644907890110263, 0.1414187713355675, 0.15430248934415253, 0.16235772228123857, 0.17759173717878912, 0.14043518672594035, 0.15265209022688167, 0.16308305298963438, 0.15030506610371125, 0.16833296804674758, 0.14826046579168517, 0.1645370351229945, 0.16392531396105903, 0.14263135759050033, 0.16523824118550873, 0.15890577669350026, 0.1729841713808401, 0.1511224208211045, 0.14408279063961005, 0.1464998199508664, 0.1524530440324444, 0.14848622124202887, 0.15998217884917462, 0.14932195361950956, 0.16995076469983889, 0.1598728698319798, 0.16050311836772013, 0.16178750926071117, 0.17848639443263048, 0.16107126345872347, 0.16751610942862466, 0.15755891046683473, 0.15398986943096124, 0.14880028793637484, 0.16394135143769845, 0.15740023403914882, 0.16488965138130265, 0.15877733002187394, 0.14663166574576997, 0.15673607520183858, 0.1606762294447845, 0.15669754487606666, 0.1568158784825153, 0.14990986625248967, 0.15271150711304898, 0.15034192353602288, 0.1621538009003231, 0.1661310318629873, 0.1772573222986662, 0.1562110503294129, 0.15114253776723294, 0.15821566164389772, 0.1400282104464563, 0.14540978112533945, 0.15990747865079905, 0.1674528816259403, 0.15962899562801025, 0.15447334686941297, 0.15289532760809998, 0.14565131728642267, 0.148333161063934, 0.1659699515751261, 0.16047791915612655, 0.1499738072350944, 0.17664472713950904, 0.16250508771299482, 0.157288926997816, 0.14220620836941109, 0.16309475632261, 0.1551468820999845, 0.1629687023378046, 0.15009521052676816, 0.16562675882740607, 0.14746671305512327, 0.15069253366217994, 0.15026913892003502, 0.15494266438953724, 0.16008003373679094, 0.1621845664604724, 0.1694845721104583, 0.1639439070564443, 0.15526007814364873, 0.15606123913588685, 0.15594324984895713, 0.15254717782663688, 0.1460372635757915, 0.15878858837835685, 0.14722393171407838, 0.14913026211253333, 0.1631604043783999, 0.1568596859592259, 0.1458964583522991, 0.15898431237297322, 0.16261367105878408, 0.16103114143845784, 0.1587751026618685, 0.13909660641861157, 0.17361466859661262, 0.15799593063989437, 0.15225889245866925, 0.150633725096578, 0.16206409135132338, 0.15612058226738232, 0.154764413331971, 0.1560997274462685, 0.13946889054337813, 0.15107944786536556, 0.1600355072837147, 0.1632200934354523, 0.1606130280650344, 0.14665715093686574, 0.1527968618554544, 0.15020705167575335, 0.16776987244566743, 0.15423573853312955, 0.1749353171587441, 0.1447687585591051, 0.15963705452504795, 0.1614985388736151, 0.1602819442185718, 0.14535304789257578, 0.1512203069160673, 0.14543679708988375, 0.15755193998148995, 0.15732665808466512, 0.1627568195844917, 0.14630154501051246, 0.154407873374727, 0.1392908977878974, 0.1530833127908517, 0.1686599706734001, 0.16421110270270292, 0.15481284129947376, 0.14713744696732123, 0.1472110202751684, 0.1448385858621896, 0.1548896826083371, 0.15779783684322093, 0.16043879661866212, 0.14294047772394206, 0.15926454612004656, 0.1558170562831327, 0.1661039513238048, 0.15377961351052089, 0.1511795145724603, 0.1669899662080935, 0.16774057583890478, 0.15480159197333837, 0.16078777832343935, 0.14296959989221925, 0.15988842961788996, 0.14747708270380067, 0.16644231090723163, 0.15257711476675265, 0.14975409651191773, 0.16915340582443678, 0.1474449407165952, 0.18017023412098687, 0.1866688027906525, 0.1599978631767952, 0.1595435470273777, 0.16809155954763305, 0.1641468679653233, 0.16202305109864024, 0.14892284914449164, 0.16086398180190797, 0.17504041711913554, 0.13840077794362277, 0.1533436272009242, 0.16140179035822927, 0.13819539229316516, 0.15183036025572058, 0.1542347204596318, 0.16568676695456155, 0.15329655870593384, 0.16938109593581252, 0.14769468780136008, 0.15865096925682412, 0.16206351024619797, 0.15845046824128023, 0.18659938215450245, 0.14408186802029196, 0.1522903464230258, 0.15409356167451432, 0.15392695780192833, 0.15335766261808764, 0.15972372387030676, 0.1681074007923024, 0.16878736557033786, 0.15874015951915, 0.15418783264250757, 0.15957796781626937, 0.17215907712921483, 0.17791892208402693, 0.15620519786932022, 0.15741958286526955, 0.15953141553035924, 0.17487426007687282, 0.15212189100325293, 0.15241009786238668, 0.14947385288320766, 0.16357088578190387, 0.1558902293064816, 0.17254011491697271, 0.1572914027135287, 0.14487352617885912, 0.1493497219690687, 0.15491400798113306, 0.1516643114663546, 0.15580392657371284, 0.15152910893722873, 0.1617753343259387, 0.17992289558691485, 0.16847097562056723, 0.14777574438469304, 0.16162415690151483, 0.15519363134967068, 0.15878162025419187, 0.151832158715377, 0.14978244005923458, 0.15435721245197825, 0.15314213668555843, 0.16262617182073993, 0.17098325139561654, 0.14193325373730156, 0.15886246407163973, 0.14926354190349153, 0.14229693600445892, 0.15226190837098247, 0.15727725943702942, 0.1597157790002263, 0.14725464024592227, 0.1650597549609265, 0.15848144235670744, 0.14678655554583708, 0.15890165933295652, 0.1580934812280317, 0.17342268072703548, 0.14990850774121794, 0.1526317516930276, 0.16730303701289545, 0.15997745823477888, 0.146340895494561, 0.15385449270989474, 0.15260710348149828, 0.14292640864511574, 0.14542071973372722, 0.15117327229091282, 0.1538866716465329, 0.15163748364489182, 0.14319050510238476, 0.15882063099648389, 0.16452623024217738, 0.1795362889895749, 0.1497845888238018, 0.15583135136171777, 0.1674630469076325, 0.1622715801491541, 0.15122841458908431, 0.155544936103659, 0.15675337275505266, 0.15008999203259316, 0.16364883450016904, 0.16390370924206063, 0.157056164550279, 0.156724979923093, 0.1352570082326453, 0.15567333731329175, 0.18067112010247519, 0.1708608997254424, 0.1765679708428617, 0.16237469524970669, 0.14286744165121248, 0.15699987871562693, 0.16037473808054767], "acc": 0.97375, "dt": 0.012, "binder_o2": 0.6295028307279933}, {"N": 16, "at": 2.2, "kappa": 1.5, "start": "cold", "mean": [0.16034632433443344, 0.041650289922727804, 0.10939364120965547, 0.5677936020035881, 0.08964343275420318], "err": [0.0006656312939051944, 0.00031197570584610865, 0.0003742435307207219, 0.0016073289518989927, 0.000417596289789709], "cov": [[9.673615851458303e-05, 3.382388843993529e-05, 5.5243424001506356e-05, -4.317222355612347e-05, 4.5867317305033946e-05], [3.382388843993529e-05, 4.4648689521522056e-05, 3.9387407423057396e-05, -1.6320854147865402e-05, 1.657457903762616e-05], [5.5243424001506356e-05, 3.9387407423057396e-05, 7.276739316956258e-05, -1.4241259988462621e-05, 2.8292474462430474e-05], [-4.317222355612347e-05, -1.6320854147865402e-05, -1.4241259988462621e-05, 0.00204324996037647, 0.0003009458161401626], [4.5867317305033946e-05, 1.657457903762616e-05, 2.8292474462430474e-05, 0.0003009458161401626, 8.06578547954408e-05]], "corr": [[1.0, 0.5146651440008605, 0.6584423577491957, -0.09710671195738539, 0.5192608592139447], [0.5146651440008605, 1.0, 0.6910104715095738, -0.05403532599134489, 0.27619436590029134], [0.6584423577491957, 0.6910104715095738, 1.0, -0.03693339722133786, 0.36929990036570015], [-0.09710671195738539, -0.05403532599134489, -0.03693339722133786, 1.0, 0.7413174562004011], [0.5192608592139447, 0.27619436590029134, 0.36929990036570015, 0.7413174562004011, 1.0]], "lead_ew": 2.5707010928844296, "lead_ew_err": 0.04999466283499063, "lead_ev": [-0.5172519695672401, -0.47611002644550726, -0.5286957189952742, -0.15194311563235674, -0.4507369177523321], "lead_ev_err": [0.008766053863777889, 0.013109432155631581, 0.008323457984389975, 0.03338968574785829, 0.018427542024878948], "nnc": 0.01670288241080059, "o1_series": [0.1745504650547156, 0.15579252376196034, 0.16620060341637527, 0.15888385367084906, 0.16003442162951464, 0.16492747511629752, 0.1647591318467781, 0.16695348328883142, 0.17792704351180746, 0.1638136663025377, 0.16805469875326728, 0.15844359781872272, 0.166735680193799, 0.1734658491840892, 0.17163640903407892, 0.1621702704479973, 0.1527861763231922, 0.1488214523893509, 0.14976534942855546, 0.1717276014771924, 0.14511717021217135, 0.15737228607083187, 0.14208919333000627, 0.16875599811317393, 0.15820078071307742, 0.1595285232133853, 0.13765025472908793, 0.15887534203052345, 0.15560161932804784, 0.16441825645631258, 0.15570409924119555, 0.15958915621625017, 0.16222560394503793, 0.16549628353727247, 0.15606657673304508, 0.1495427029339687, 0.16183463161025152, 0.17742266564895143, 0.1711372283034925, 0.18916312472330543, 0.17337378729211417, 0.17514205102485328, 0.1691838001071558, 0.1582155673763408, 0.15405127595351265, 0.14361726917633466, 0.15109176987508013, 0.17638132330756062, 0.18040886944823237, 0.16180369214980553, 0.15784795596306392, 0.16280660585559575, 0.1693130144409692, 0.1603084411759339, 0.1632584843824624, 0.14743126802429635, 0.1566404972634341, 0.17764732405572914, 0.15724926525082267, 0.17333869883417768, 0.1738554747537599, 0.16457469265256736, 0.16070412564120046, 0.1564359021806412, 0.15871142712872974, 0.1567544111942986, 0.14987347195203535, 0.16254103098249706, 0.16673620956225882, 0.16407469543914013, 0.16493938135067127, 0.15827878586069205, 0.17121329242531533, 0.17316637951557118, 0.17331173570662073, 0.16706402810653434, 0.14551573844632887, 0.15576073835196716, 0.1573242598920409, 0.1654363740544279, 0.1585395455818257, 0.1644548474549192, 0.1596766338593183, 0.1705553522059366, 0.1565037795568569, 0.15485450585138438, 0.1543801644170658, 0.16040322211354885, 0.15638441095821737, 0.1646320259848844, 0.16709257369082064, 0.14939238461525753, 0.162066299506628, 0.152810322807093, 0.15185931123614665, 0.15499445020774583, 0.14808495719976997, 0.14334996528495905, 0.15812996320490336, 0.1346989190381068, 0.13670441409552242, 0.16769169788109967, 0.16775997840563947, 0.17444347622008194, 0.16238226630773897, 0.17878589147641674, 0.1523615388327087, 0.15102313267042503, 0.16235146184136112, 0.15919638748115045, 0.16438142189196792, 0.14517926849182308, 0.16739096402986178, 0.15543142720690356, 0.15243487282770718, 0.1746962088326059, 0.15553050203860613, 0.15433305372610062, 0.15310895322288753, 0.15926234787944232, 0.15761232907516626, 0.1590658749339796, 0.15815705063192304, 0.15837141254875017, 0.16114859033117301, 0.16793385647755668, 0.16323444688939073, 0.16802152326506686, 0.1782838210316229, 0.1554188069724411, 0.1507030752614369, 0.16297479615017582, 0.15797217166258704, 0.16912388698900582, 0.1738677417358415, 0.15353789119899924, 0.1563348730037607, 0.16276328692929243, 0.1621588628979828, 0.1569770890633475, 0.16377048220182086, 0.16401613678968868, 0.15160177499181288, 0.16201729157190922, 0.15329639367408465, 0.1687129597475341, 0.1498345396707273, 0.14780016333091373, 0.15426221579038246, 0.17840635548092532, 0.17522810766768887, 0.17392945449946315, 0.16561970943070087, 0.1544003230436651, 0.16052996197605213, 0.151784178334114, 0.14958917965290303, 0.16083522270142112, 0.15904582598770656, 0.16710429363509008, 0.15992340897597046, 0.17203776786544672, 0.15547958543561724, 0.15478944273369383, 0.17117408917051424, 0.15674210507617398, 0.14728538084936912, 0.1650029848081228, 0.15236500633306788, 0.15878515449598246, 0.15725995717213725, 0.14985357374185354, 0.1525139756392252, 0.17656710338469012, 0.16202420932677702, 0.17334644179666372, 0.1649664286049345, 0.17498849424739782, 0.14965377623958886, 0.158508931889447, 0.16499446369201512, 0.1560291529956723, 0.1497988460725316, 0.1595834194924374, 0.1408400626785571, 0.15440076625403124, 0.1399396070579454, 0.1574800810084588, 0.17901132224290697, 0.17066917723243852, 0.16562817907229005, 0.15489472672741206, 0.16551629173529836, 0.17439576319124966, 0.15771776040294988, 0.16963027729770858, 0.15170857696362622, 0.16465526402279235, 0.18508492284484118, 0.18233112181806926, 0.17207009870285866, 0.15478984105098287, 0.1606614156226952, 0.16161227656109134, 0.14874635072623826, 0.1536170631266861, 0.176481713046366, 0.1708579383923684, 0.1557024134670808, 0.18875431362090989, 0.15849972788121747, 0.16422710666206974, 0.1465152816610376, 0.18791441890123686, 0.1659963303642336, 0.15538379474055722, 0.15879757385012486, 0.16236638713526289, 0.16338643762285546, 0.16438340329450613, 0.16419002576475653, 0.16674670104658726, 0.15467350313234113, 0.16257350764786882, 0.14990675102577605, 0.16319724240266814, 0.16898444728951412, 0.15460776854238456, 0.15703345399094992, 0.15388336067917663, 0.15423886626190897, 0.15583480343740283, 0.16160725154992106, 0.16693850390221895, 0.15462659408671237, 0.1643042406536008, 0.1428126721152896, 0.14926054800800634, 0.13980115631081072, 0.14357394711733157, 0.16194909263361057, 0.15695108155386842, 0.16126940811751245, 0.16848762959892957, 0.14699302311747284, 0.15653279520344837, 0.15303256807189428, 0.15727386115662056, 0.15689976642576886, 0.1564891522614587, 0.15962434503305584, 0.1500221973048552, 0.176358738124649, 0.17297625235750197, 0.14698482754290626, 0.1689535758676849, 0.15554989576217398, 0.16460106370329033, 0.16153115401431678, 0.14755986747710303, 0.1458010029088124, 0.17333195987759376, 0.1638461999174452, 0.1657044042218293, 0.15178849632685265, 0.14300107395779083, 0.1642381627218213, 0.15924474757435744, 0.16459075487242938, 0.15718123001945022, 0.15049736259739094, 0.15096258250459094, 0.15894170841208902, 0.14469053388026876, 0.14985271665719463, 0.15085665459421135, 0.1527759667488095, 0.14079729126089577, 0.15896339810184035, 0.16259587174899853, 0.15522195711526532, 0.16309112023677658, 0.16960472942380245, 0.1706719123741512, 0.15457391321318253, 0.16474099226628264, 0.1560414073267985, 0.16079701351142217, 0.17747915423126978, 0.1831918258401159, 0.16789414293072036, 0.1553566921857145, 0.17421720797372914, 0.16636538308242238, 0.15982781392038506, 0.15578300503237036, 0.16386282036166566, 0.15860454323366957, 0.19005047639602168, 0.1670520315396376], "acc": 0.9804166666666667, "dt": 0.012, "binder_o2": 0.6334014174893008}, {"N": 16, "at": 2.2, "kappa": 1.5, "start": "sphere", "mean": [0.16029099361360938, 0.041737405469827196, 0.10943337124840721, 0.5627001301573749, 0.08875242271720915], "err": [0.0005296996776300573, 0.00024277506598681655, 0.00021033560995243196, 0.001184847970821423, 0.00025066412255039995], "cov": [[9.137455147597149e-05, 3.1171166928352085e-05, 4.995132096869817e-05, -4.767557497893227e-05, 4.117302606903087e-05], [3.1171166928352085e-05, 4.059257900468211e-05, 3.4476219195856534e-05, -2.6783341109937714e-05, 1.2419366732701828e-05], [4.995132096869817e-05, 3.4476219195856534e-05, 6.663670105202191e-05, -3.7096284019735274e-05, 2.0772709903866395e-05], [-4.767557497893227e-05, -2.6783341109937714e-05, -3.7096284019735274e-05, 0.0018301443046870155, 0.0002551965535673318], [4.117302606903087e-05, 1.2419366732701828e-05, 2.0772709903866395e-05, 0.0002551965535673318, 6.820456953529982e-05]], "corr": [[1.0, 0.511819831495335, 0.6401438895564228, -0.11658445397345657, 0.5215469644415635], [0.511819831495335, 1.0, 0.6628870985916028, -0.09826497835635764, 0.23603118846473414], [0.6401438895564228, 0.6628870985916028, 1.0, -0.10622604113817695, 0.30812694334515783], [-0.11658445397345657, -0.09826497835635764, -0.10622604113817695, 1.0, 0.722312950454397], [0.5215469644415635, 0.23603118846473414, 0.30812694334515783, 0.722312950454397, 1.0]], "lead_ew": 2.481316017464274, "lead_ew_err": 0.03994299822991822, "lead_ev": [-0.5399667102469641, -0.4861539597591429, -0.5323801606096964, -0.0938677880232489, -0.4240878236832473], "lead_ev_err": [0.004934401628096924, 0.0062897572781435655, 0.008170429299006871, 0.02753601113341618, 0.015362049314168182], "nnc": 0.01671823108324909, "o1_series": [0.17386850882661875, 0.1483745806660033, 0.1517030992545758, 0.15797417068572817, 0.13748154081017966, 0.15110966612795643, 0.16705924609315526, 0.16337574773513397, 0.1643766853029299, 0.1557401279116688, 0.157823794039667, 0.1549564105487264, 0.14686821256937507, 0.1553547907835955, 0.15373327799702244, 0.1663122475430766, 0.1498227566090014, 0.15708813861569393, 0.16671086720057138, 0.15396035957515591, 0.15277230109509565, 0.16628544357378527, 0.15967512744872064, 0.1519583592847834, 0.15152601330916565, 0.15085955735833967, 0.1532166867263276, 0.16020666540100564, 0.152494809873931, 0.15250427107326373, 0.15890157188777318, 0.15951594492157023, 0.15492508807306482, 0.15636443473392325, 0.16178901105081792, 0.15420880779081353, 0.15557518955885613, 0.16296388907368076, 0.15512346506924163, 0.17580442629615417, 0.16252638227956168, 0.16881739686588537, 0.15384242429735803, 0.15928675412378854, 0.15256440792412493, 0.16193188557753163, 0.15243861920668345, 0.1624068032858227, 0.16393940923587458, 0.1550938439800198, 0.14842399726675026, 0.161173463209536, 0.1584853728425482, 0.16416451446083433, 0.16822210396745296, 0.1488704906759275, 0.16029039526075536, 0.14554517000990452, 0.15920231554588882, 0.15150930669384677, 0.15444077333141837, 0.15041451328896918, 0.16927757876143992, 0.16599189251727464, 0.16112182579812992, 0.17664768565296363, 0.16586452330208076, 0.16245018862921343, 0.1618598022264549, 0.1780685180565457, 0.17700589648354148, 0.15840648362132287, 0.15296885777219743, 0.1507546111366752, 0.1651833318767152, 0.15966549764714363, 0.16593896279878026, 0.16163436744032278, 0.1444752426872562, 0.15619115001348893, 0.1510573487570323, 0.1609671067482162, 0.15900346896230194, 0.1660507783992805, 0.1520069865194374, 0.13424366019337075, 0.14941198553028823, 0.15634303315720763, 0.16627343190443883, 0.15917284021815628, 0.15345811630408254, 0.16641180457926386, 0.15264438220638643, 0.15420102079293546, 0.1657487195361369, 0.1575102473828832, 0.15568911332890173, 0.1834578382998279, 0.1525363729154699, 0.17359489889177077, 0.15827181811547125, 0.15339004081303348, 0.16455917005731413, 0.16178964217309055, 0.1582569651070753, 0.16305507483550358, 0.15396188842740488, 0.15437906547933777, 0.16080186121640302, 0.1617951968796274, 0.16454371736686496, 0.16366773555702574, 0.18168218540670256, 0.19179383678830594, 0.1499180452325409, 0.1758474916269152, 0.17332541587541472, 0.15172977100078727, 0.18661529551843603, 0.1670222478845056, 0.15267259940038297, 0.13467604081448897, 0.1816424687835303, 0.16201482055350494, 0.15901930792673447, 0.1755226322741858, 0.1663951726095516, 0.15269778662578276, 0.16067844673106516, 0.15023136540783466, 0.14948227898969518, 0.1529306387100617, 0.17498946926065523, 0.1519584162535521, 0.16652343188360025, 0.16546295675210707, 0.15011291292368711, 0.14644409638905337, 0.15038392414141566, 0.1556035995419637, 0.16337980272926905, 0.15137078364482512, 0.14432650525435914, 0.1630524215627764, 0.15391288841252398, 0.15977586880035372, 0.16901420119988625, 0.17559939526876844, 0.15819812741115918, 0.1595667758917712, 0.16155079066767022, 0.16473892450105193, 0.17204874945358695, 0.15281103369673776, 0.16005393094849357, 0.16175055847187905, 0.15331563041766155, 0.1741214329167941, 0.16494579472768484, 0.1563891966271458, 0.15869072812204654, 0.1445600705377475, 0.16828076103381268, 0.17117012847038993, 0.16541969359789566, 0.16684713259528178, 0.16362802585481884, 0.16849541290500528, 0.1568382771698159, 0.1489539817403468, 0.1623584275483448, 0.15512766558074087, 0.1561373073392548, 0.18508074979724237, 0.15543897486929392, 0.16065206957088332, 0.15992824636938263, 0.1596003835862575, 0.15699664524788826, 0.1579156744429744, 0.16216558570157186, 0.16748213000990508, 0.16374168214179385, 0.1675162669323872, 0.16370487349038654, 0.17027628467951572, 0.1484130605548538, 0.16475873391092444, 0.1441900965686884, 0.14257880826245614, 0.17125789202081731, 0.16578295156246986, 0.1675849452464917, 0.15883598170372026, 0.16089470626206187, 0.19216412633171615, 0.15565260668795844, 0.16133769838486411, 0.17331454055750117, 0.15543047291628426, 0.1498110555355855, 0.15841794803776046, 0.16573676461705017, 0.17306132189666845, 0.15708297796163964, 0.15964405609046128, 0.14698343528651853, 0.148605505087615, 0.1588487208688488, 0.15817611331320458, 0.14995175157503587, 0.1522200252180578, 0.15942968899183846, 0.15522847949461588, 0.16111320786113276, 0.15936533682457746, 0.15000000795172158, 0.15822988828797946, 0.15516614503216886, 0.1670154801241179, 0.15958512571126443, 0.16553818953644084, 0.15345258974237752, 0.15790889630562538, 0.15724888993016647, 0.15687386885397575, 0.1748145798485996, 0.16949373552956676, 0.1769091542584424, 0.1735203945260134, 0.15315199694680992, 0.1690171065614138, 0.16980844777462428, 0.15887831266257524, 0.15939649416691554, 0.14919626464471064, 0.15444286170879118, 0.15610315387923807, 0.17018065312339883, 0.15706448475166002, 0.166898027875038, 0.1592620781544079, 0.1574024228134126, 0.15527535888487265, 0.1734354478732123, 0.142929626078555, 0.1516895722162908, 0.1711837187579161, 0.14661274408032324, 0.1360741896570832, 0.15245937790348918, 0.18071273106051988, 0.17901153793682056, 0.1492049164911008, 0.16060002975265936, 0.15407503650220644, 0.15961920053009993, 0.14454216137452386, 0.16042862310130035, 0.15363491951494165, 0.15143762284623347, 0.1532318290533117, 0.16790224466762627, 0.16153703617986342, 0.1634400256615015, 0.16190512431304455, 0.14452033663807035, 0.16451935297953657, 0.160882502257861, 0.146872297526932, 0.15922131614840268, 0.15376013435691008, 0.1544992085242694, 0.16102251391837835, 0.1777693288543712, 0.14724967777983178, 0.15060776928024266, 0.17041565655969376, 0.17129222609318018, 0.1577439393005069, 0.15687220601474172, 0.15563119757282312, 0.14452710207278277, 0.15872575213357915, 0.15457939269309257, 0.17191754217831823, 0.16037406440786212, 0.17128183611018427, 0.15289658028549508, 0.1646434880324496, 0.15180062313897114, 0.15101690087069286, 0.15798332314247365, 0.18716810719273747, 0.17224260137520278, 0.17448545020776918, 0.17180801738148918, 0.1726564640432639, 0.1697911519364655, 0.17043166666528464], "acc": 0.9729166666666667, "dt": 0.012, "binder_o2": 0.6362145529733818}, {"N": 16, "at": 2.4, "kappa": 1.5, "start": "cold", "mean": [0.16647353310984578, 0.047900142303560066, 0.11523888049268947, 0.5628514695767578, 0.09223111258637778], "err": [0.00045072501236006595, 0.00027585126950432703, 0.0002641340608342287, 0.0009379172686448985, 0.00022789623712645435], "cov": [[0.00011066717452541429, 4.692435438573535e-05, 6.517137168493545e-05, -2.5914466616260272e-05, 5.752907317857643e-05], [4.692435438573535e-05, 5.147250744922274e-05, 4.6611332043908385e-05, -2.1667260996351546e-05, 2.2955413590792863e-05], [6.517137168493545e-05, 4.6611332043908385e-05, 7.888395216411278e-05, -1.827502212323382e-05, 3.312600803696276e-05], [-2.5914466616260272e-05, -2.1667260996351546e-05, -1.827502212323382e-05, 0.0018544228576261915, 0.000285364142650416], [5.752907317857643e-05, 2.2955413590792863e-05, 3.312600803696276e-05, 0.000285364142650416, 8.669632186193139e-05]], "corr": [[1.0, 0.6217291536880515, 0.6975143074586853, -0.05720427391398575, 0.5873238405972184], [0.6217291536880515, 1.0, 0.7314918995114024, -0.07013131242204762, 0.3436347877221476], [0.6975143074586853, 0.7314918995114024, 1.0, -0.047781435700197286, 0.4005663249981383], [-0.05720427391398575, -0.07013131242204762, -0.047781435700197286, 1.0, 0.7116962521921406], [0.5873238405972184, 0.3436347877221476, 0.4005663249981383, 0.7116962521921406, 1.0]], "lead_ew": 2.7405377487168403, "lead_ew_err": 0.06395026078334021, "lead_ev": [-0.5276362714112578, -0.4882278227211996, -0.515887050771076, -0.13158661307057176, -0.4469665225936712], "lead_ev_err": [0.005321192650052474, 0.008148101457041477, 0.003914136539618694, 0.027776921348983272, 0.008667454018776808], "nnc": 0.016326796448420996, "o1_series": [0.1854733091034741, 0.1542775840906145, 0.15641651988459737, 0.16455906639409923, 0.15752203803184497, 0.15970741328901397, 0.1774587939188784, 0.1720313645711959, 0.16304566094181688, 0.1693505555772343, 0.16317911042698563, 0.17415707100117245, 0.16936364817206517, 0.15276719353340273, 0.15834210072835442, 0.1872985173972878, 0.17064759402752697, 0.16721493237611212, 0.15482739101965273, 0.1599445093213004, 0.17805872234073564, 0.18432529451016538, 0.18572909388439673, 0.16708981274639037, 0.17353559270610974, 0.1773021144687847, 0.18289342510865442, 0.16343429377878596, 0.1569279669955616, 0.15793125589652432, 0.17610496085828048, 0.1793133015419368, 0.17189727363464163, 0.16638723927916776, 0.15315118638840827, 0.1519793814234674, 0.1735732073349494, 0.13716151401772844, 0.1646084296507645, 0.16754304066851675, 0.1752037904879021, 0.18675878335774393, 0.1686342762347272, 0.16462354107569172, 0.1541115019362041, 0.17106624229402753, 0.16981586564758686, 0.16917207378953125, 0.18356974956425184, 0.15144931654786842, 0.16612040567026695, 0.16386937733164783, 0.16739648857981565, 0.16645184898689847, 0.1688241628003975, 0.16935937034359508, 0.1556706677027796, 0.15321550726749827, 0.19307404785921198, 0.17592162404563869, 0.17575662582409415, 0.16467376808124767, 0.16827424219102782, 0.16441630700230025, 0.1733164623924208, 0.1708545102259823, 0.16001532769676288, 0.16527199680750118, 0.17796481240377324, 0.1519127846971885, 0.1688977938483931, 0.17458093169888678, 0.18315105512584234, 0.19385566679414185, 0.1876030875327276, 0.17771762951025177, 0.18317694760512124, 0.1736240391747844, 0.1807386828918759, 0.1762350879969259, 0.15979374562227433, 0.15943435543047801, 0.1595767796036579, 0.15377183802209093, 0.1679797498911671, 0.15944681989284665, 0.17425615972684483, 0.18377513037236365, 0.15567446952651917, 0.16083529763871446, 0.16655219976236052, 0.1594112465071786, 0.1600469308246698, 0.15213946060238814, 0.17870678196369244, 0.1591477407857882, 0.17740242835582343, 0.16353490142767396, 0.1813825294724191, 0.16887857068693501, 0.1566158797388884, 0.17523706316739343, 0.1730208340737993, 0.16868945916876288, 0.14744148515628494, 0.18023659785805005, 0.16220948367019594, 0.15389494887686894, 0.17807217079749482, 0.16288535835004947, 0.15528511554905738, 0.1693886027065508, 0.16175383564050527, 0.18024085061250034, 0.16804171901412784, 0.15418844905397389, 0.16311081746890266, 0.1538094036699521, 0.16540911713207812, 0.15829830829319083, 0.17140508559074524, 0.1662509545796169, 0.15229012754673804, 0.1816537191696478, 0.16789319937835173, 0.18252253304016972, 0.17565125827456612, 0.1854408733822326, 0.1650099288026336, 0.164646726557204, 0.16595461662265504, 0.18278238371712835, 0.17455843753814876, 0.16950265911132067, 0.1493278433175798, 0.1611729481795706, 0.17556787122037687, 0.15992194273045346, 0.17677600862024861, 0.16122104987279756, 0.17002941174506736, 0.1578658159077113, 0.1845504759792706, 0.16922719635890326, 0.1642858018620508, 0.1764735097781555, 0.161549276123791, 0.15406261230558727, 0.1542042933385458, 0.15630644358643947, 0.17433333978705767, 0.1828554280463745, 0.17947857579071325, 0.15718200865147638, 0.1740388127615058, 0.14966847067415195, 0.16163340513630264, 0.16356219923738535, 0.16956525118487223, 0.16482630852725194, 0.1612723345135288, 0.17460038340819584, 0.15495391603255565, 0.15925305023885689, 0.15968941792346167, 0.15312583641992175, 0.15196401584771682, 0.1706029661823189, 0.17469174037164026, 0.17127732500087844, 0.17622123879875182, 0.15954790136972885, 0.17398531673357337, 0.1644016409105047, 0.17173877790310924, 0.15551662933921606, 0.1690776483178832, 0.19365179255065024, 0.18174189931341722, 0.16410462277099766, 0.1803294529562319, 0.16028969594288234, 0.1821234893169552, 0.16292030751828004, 0.18459813442695244, 0.19087895810567082, 0.17466113983560608, 0.15243255606109637, 0.16649029918333974, 0.17767211438983174, 0.16519884712115482, 0.1555954088995038, 0.1479305169143656, 0.19128562916277947, 0.1972862629312384, 0.17703565716462782, 0.15963345637845677, 0.16027684077251403, 0.15590856626503052, 0.1686611842909293, 0.17254978715437264, 0.18907690996930748, 0.1739786069274336, 0.15862945463637268, 0.15580931993786903, 0.15565570166362813, 0.15582010017238718, 0.17860979875649208, 0.16637167789805885, 0.17988150752267248, 0.1745859589214051, 0.16650843487399458, 0.17567966658368478, 0.1814723403368257, 0.15396424425981398, 0.14302871644438, 0.14419341410296865, 0.17429384899151684, 0.17981261369571144, 0.18163635997929795, 0.1739142963315778, 0.15390539410588727, 0.13516183833582518, 0.15425269829401517, 0.17183898460388833, 0.15498405445136682, 0.1648725977016178, 0.14682405283797728, 0.15562077272247005, 0.15249665555309355, 0.1592824600867799, 0.19302983846391686, 0.16246971899372872, 0.17005789985232883, 0.171878569677687, 0.16019622738669195, 0.17731782129801493, 0.1562927283572133, 0.14964044043906172, 0.17672909728906244, 0.15844518262373045, 0.1606963190118226, 0.1628600074279934, 0.17005380830276545, 0.18385475306819182, 0.17058521688304312, 0.1791361858981311, 0.17319916666697452, 0.17104655912369388, 0.1700558821646386, 0.17801224628364226, 0.16038676243212588, 0.16186374487381755, 0.16547344326577998, 0.16399026518624785, 0.16311536595474466, 0.1729277655922588, 0.15953136982208344, 0.1629640580048496, 0.16598271908600226, 0.16410782873969168, 0.1680116801147608, 0.1652415473340614, 0.17288814231098754, 0.15911574307672172, 0.1535342982794125, 0.16645844033408366, 0.18363351959852559, 0.14993144331874456, 0.16180768768656761, 0.16501081850187924, 0.18049051992533238, 0.15777158181594403, 0.18718835094375164, 0.15100358873401212, 0.17563573979334268, 0.16573307256700937, 0.14848153340689724, 0.15763581152818212, 0.14923232615117618, 0.1698248759886058, 0.16084806156027087, 0.16342482653256896, 0.15867768900396348, 0.16973922237795613, 0.17255437928484268, 0.1692721497683894, 0.1683493343269844, 0.16735911547174442, 0.16060908761326936, 0.174234424429699, 0.17264125551183984, 0.1823664671395694, 0.1883217879003082, 0.16597359881151924, 0.15060857874232486, 0.16256215497607313, 0.1482938274818209, 0.1732425713219862, 0.17035436402521403], "acc": 0.9733333333333334, "dt": 0.012, "binder_o2": 0.6370284636452699}, {"N": 16, "at": 2.4, "kappa": 1.5, "start": "sphere", "mean": [0.1672490387055999, 0.04872294594775134, 0.11610312535209683, 0.5643561854915701, 0.09284444926371839], "err": [0.00046871822215246056, 0.00030185021966177037, 0.00032546360857520847, 0.0015872575570525442, 0.0003405876093992654], "cov": [[0.00012034530963684148, 4.990619989580401e-05, 6.781980662588356e-05, -5.380770548306009e-05, 5.686332751113934e-05], [4.990619989580401e-05, 5.312936685552763e-05, 4.959226843213383e-05, -1.992145830327771e-05, 2.3960424568974085e-05], [6.781980662588356e-05, 4.959226843213383e-05, 8.621178105137598e-05, -4.679656901014918e-05, 2.9359977452877753e-05], [-5.380770548306009e-05, -1.992145830327771e-05, -4.679656901014918e-05, 0.0019280608161166782, 0.0002842079794142102], [5.686332751113934e-05, 2.3960424568974085e-05, 2.9359977452877753e-05, 0.0002842079794142102, 8.555934046327239e-05]], "corr": [[1.0, 0.6241264632438746, 0.6658227868154364, -0.11170420556965964, 0.5603817351284203], [0.6241264632438746, 1.0, 0.7327626848235038, -0.0622434192908817, 0.3553804025944494], [0.6658227868154364, 0.7327626848235038, 1.0, -0.1147810887976634, 0.34185244862125713], [-0.11170420556965964, -0.0622434192908817, -0.1147810887976634, 1.0, 0.6997488423373126], [0.5603817351284203, 0.3553804025944494, 0.34185244862125713, 0.6997488423373126, 1.0]], "lead_ew": 2.676956620216379, "lead_ew_err": 0.051526515377013714, "lead_ev": [-0.531706893662611, -0.5104773496485551, -0.515334961818497, -0.08897024635613127, -0.42803601147368575], "lead_ev_err": [0.004521260216451168, 0.008199479517877717, 0.008503808097444306, 0.027120926736197596, 0.016012045553495106], "nnc": 0.01630891153525453, "o1_series": [0.17169930571487066, 0.1733326702885435, 0.1613909470891179, 0.1484918449998417, 0.16088546744160895, 0.15250710667082584, 0.1531742588624381, 0.16355205910463985, 0.1651004869924154, 0.16045924363868083, 0.172718388350667, 0.17165696943416298, 0.17285257358869982, 0.17038324972768795, 0.1653779183231734, 0.15330911247269596, 0.16502090094811353, 0.16008517368593553, 0.16591051699976367, 0.16864768987036896, 0.16652399469637097, 0.1560118048080469, 0.16968850046781697, 0.15521067513129294, 0.16468948397030614, 0.16508335393883233, 0.1576920948170602, 0.16774517163033775, 0.17342054774512372, 0.1875942897355714, 0.16402002891671907, 0.16877083691518754, 0.17184687233823193, 0.18140469719233965, 0.16504285196595375, 0.1651477371373893, 0.18557846501949632, 0.17014042797578793, 0.16487645260273115, 0.1514229936286227, 0.1622594282705026, 0.15220958779515373, 0.1779924098766242, 0.1512288729708086, 0.1733030956387186, 0.15242709186040687, 0.14918070728151134, 0.16959490994891488, 0.16764397328759972, 0.16817982407565993, 0.16696082975731175, 0.16407122414005396, 0.1773029294742617, 0.17816928024551326, 0.16600627160848153, 0.15703009862782694, 0.16156505432396545, 0.1684299003562258, 0.161909192808582, 0.1587333259648403, 0.1761578574006835, 0.17994906123078783, 0.16062777516322163, 0.17576364262321084, 0.1616827603383979, 0.1727221575577209, 0.14739026338746838, 0.16288865519178228, 0.1677195954323178, 0.16365343648083544, 0.148498809736685, 0.16981073449101355, 0.141728442816397, 0.1787056727324525, 0.15826509325930993, 0.1569820482996243, 0.16373741811204762, 0.15611139631573123, 0.14487483629570935, 0.16198727364907353, 0.17042177930349306, 0.1740662660892915, 0.16324378079674282, 0.17056883798957317, 0.16442163650374103, 0.158266927478862, 0.17884205819072507, 0.15908909556205766, 0.1608205105664653, 0.17121912257893476, 0.1975959088161484, 0.15503555264691746, 0.17647530823840304, 0.16565968737766174, 0.1512935871075039, 0.17014735574601195, 0.18370674095373152, 0.16754258414751533, 0.16352607508319983, 0.17781753439735076, 0.17881453338466075, 0.1811248268083343, 0.17669745740680354, 0.16166751331351364, 0.18324954195156168, 0.1819749645067301, 0.1697330840607325, 0.16254605753625234, 0.16668301376634514, 0.1549026822433822, 0.1624496712454508, 0.16332576296070234, 0.1656698754513044, 0.17839815820538635, 0.1656429520925652, 0.1577507845028766, 0.15729504107210343, 0.1873866748737531, 0.1911471040219374, 0.17077712542967644, 0.1607727827693935, 0.17513104818583525, 0.15374664107072566, 0.1518763310460577, 0.15767062047670055, 0.1737758544215942, 0.17442155714231106, 0.16810756568702265, 0.16955378743868976, 0.1646143962895879, 0.15838663474957332, 0.15325271274571262, 0.16541503191083645, 0.1605513727365288, 0.1653122475562907, 0.17873513181747347, 0.16948623288655743, 0.15311001527149481, 0.17474455149275708, 0.20656334752825387, 0.1885151572597311, 0.1698572679138205, 0.1665411707660124, 0.1417751225533592, 0.16632823739463187, 0.16820543918811665, 0.16895531359159777, 0.16356357116209627, 0.17535298381158188, 0.17298877254856446, 0.17216666032310274, 0.14375103221965796, 0.17285163878831072, 0.14173430240185264, 0.15853732008912214, 0.16451478534699668, 0.18287777405546282, 0.18779727973822813, 0.16317289963113862, 0.1569084674658157, 0.1640077739329202, 0.16503187304171174, 0.15805289457166685, 0.16861963483897136, 0.15759985946733435, 0.18211063266462657, 0.16524612701334618, 0.16337109252303564, 0.17515874708382567, 0.18396428234714982, 0.16484476121380615, 0.1611075719102756, 0.1685687260212188, 0.16924267821831884, 0.16223734966854494, 0.169776888760976, 0.17410643129773634, 0.15634861085937007, 0.16538254113357367, 0.16966053575932222, 0.1657360882959435, 0.15355214079641524, 0.17161886077436678, 0.17210640348247042, 0.15598531264762036, 0.17210464080207494, 0.16968117856382525, 0.15634850536685607, 0.1722658615938532, 0.1748503918758495, 0.16142607958378857, 0.16232558484673404, 0.17350616880254033, 0.1615535000435217, 0.14737844059558286, 0.15740414993796958, 0.17795807992098084, 0.1547861628171923, 0.17142709628669642, 0.14955635832124883, 0.16708065511584502, 0.16181012706684794, 0.18547180187176518, 0.1620865817581269, 0.17240493066377302, 0.19310060462158965, 0.17424414334064814, 0.15140342347174535, 0.18526280302409795, 0.17712787619430384, 0.17325442849135692, 0.1569209540792652, 0.15475598827709586, 0.1750027549933864, 0.1881041970383197, 0.16323938334488267, 0.18064719548616798, 0.1531238530645008, 0.14312376692124118, 0.1621938275790166, 0.15949501121407944, 0.16472276297067293, 0.14965131597291903, 0.16086612512378934, 0.16005546673609133, 0.18090637382210253, 0.17785868327143167, 0.16266100677539075, 0.14836697426209308, 0.15713557091230068, 0.17939943524909918, 0.1616582137647824, 0.18074407839940915, 0.20849964583473157, 0.17830462482583614, 0.16775955727711053, 0.15900054416091136, 0.16683883850194292, 0.1644082693454268, 0.17503169777492789, 0.16678013583596477, 0.1573338018232187, 0.17559545734801102, 0.1655774567914603, 0.18121476716930063, 0.1577686877032031, 0.16217827717982286, 0.1684384155140107, 0.1571441686080181, 0.16849713956345005, 0.16485875064293884, 0.16830323892338653, 0.18016486824240396, 0.1745098193787344, 0.15410741698978747, 0.1423544345273445, 0.16468175931336812, 0.17032372910480847, 0.16537699314622994, 0.1680240060535706, 0.17176380609224323, 0.18177619974800907, 0.17692404108093338, 0.18241637099037294, 0.18332136798050608, 0.15847047024749583, 0.1651608565945433, 0.17075380541989732, 0.15255847652436588, 0.15634478020906956, 0.14400415668358757, 0.1643258024603255, 0.17133426344539415, 0.1810445794841545, 0.17702949984932595, 0.1714788242187429, 0.1718974118432452, 0.17250748239714664, 0.1676321092489962, 0.1840614435546205, 0.16626872797628323, 0.15441450604157253, 0.17232165240455052, 0.16473615876903694, 0.1492815082413152, 0.17531533858762116, 0.1770540113127591, 0.1732977621645157, 0.17399112990792684, 0.1689416757323792, 0.16864560569139225, 0.17276568696679848, 0.1562348107624422, 0.16898119694733532, 0.17981062345343696, 0.16130334247551753, 0.16022281494288151, 0.16121095529594687, 0.14575434214980895, 0.15420238177160978], "acc": 0.9745833333333334, "dt": 0.012, "binder_o2": 0.6371328380080946}, {"N": 16, "at": 2.6, "kappa": 1.5, "start": "cold", "mean": [0.17323431335367043, 0.055678844347869495, 0.12245162653368498, 0.5617501532314773, 0.09572745700882797], "err": [0.0007654255713697843, 0.0004761397083059199, 0.00042438512480836443, 0.0020981638235592643, 0.0005276585367208308], "cov": [[0.00012778689860056452, 5.468335403470661e-05, 7.047171815487192e-05, -5.0065975802975216e-05, 6.0754457488730263e-05], [5.468335403470661e-05, 5.953333136449699e-05, 5.5454133843400164e-05, -3.9427965215256144e-05, 2.3020482971970637e-05], [7.047171815487192e-05, 5.5454133843400164e-05, 9.234975718377361e-05, -4.465529627400615e-05, 3.059562296735778e-05], [-5.0065975802975216e-05, -3.9427965215256144e-05, -4.465529627400615e-05, 0.002087588684655546, 0.00032585629256699143], [6.0754457488730263e-05, 2.3020482971970637e-05, 3.059562296735778e-05, 0.00032585629256699143, 9.613472342216279e-05]], "corr": [[1.0, 0.6269485275396006, 0.6487148149132564, -0.09693420506108245, 0.5481442233265884], [0.6269485275396006, 1.0, 0.7478869489667749, -0.11184119657902235, 0.3042945664723658], [0.6487148149132564, 0.7478869489667749, 1.0, -0.10170273427793917, 0.32471419987195527], [-0.09693420506108245, -0.11184119657902235, -0.10170273427793917, 1.0, 0.7273835989087124], [0.5481442233265884, 0.3042945664723658, 0.32471419987195527, 0.7273835989087124, 1.0]], "lead_ew": 2.642215459736719, "lead_ew_err": 0.03227344214619769, "lead_ev": [-0.5350550295515284, -0.5127777626315612, -0.5215485972500036, -0.08467325227500824, -0.4142373505104406], "lead_ev_err": [0.006178229191901002, 0.004222127456154957, 0.007929796524267388, 0.024393121437756914, 0.015388815575236504], "nnc": 0.01603571780761151, "o1_series": [0.18688207286772948, 0.16168617283241585, 0.16414552520819706, 0.17989016308617575, 0.17737708634903918, 0.16234964215221032, 0.17520502518082415, 0.1862677925281726, 0.1563793124437755, 0.15658724254479758, 0.17974820960466242, 0.1607505615008274, 0.1819490564627911, 0.1843127757906951, 0.1538420033737265, 0.1715146797762713, 0.15562449059689612, 0.1886170012791474, 0.19595369878381097, 0.16673851808872694, 0.16879194202578932, 0.16983247701023774, 0.16950262263290378, 0.17397930173698747, 0.17287574939163503, 0.17028622516333478, 0.15927192284404873, 0.17309294530674407, 0.16732204253504027, 0.16507882582612082, 0.16206286799888034, 0.17612951874937605, 0.16400360291722493, 0.18277963206072478, 0.17501939436278655, 0.17911803963879636, 0.18509121506538134, 0.17690909412127606, 0.1623038949298103, 0.1670449844839536, 0.1883322067835591, 0.18510405810407668, 0.17755319057389554, 0.14984766103180996, 0.16004595115656575, 0.17429167856196698, 0.19332316351046475, 0.18740966866004483, 0.17161828324423045, 0.19286626219213898, 0.16502851097697271, 0.16933996334352205, 0.1851031634710334, 0.1936319798168109, 0.187680495161424, 0.1768805610672154, 0.185112615266309, 0.1787993971803043, 0.1701193454675388, 0.17758281517693603, 0.17663802070599882, 0.1707377894673071, 0.15256959604791587, 0.15683494258837433, 0.17682156688475267, 0.17346013345695083, 0.18309155568607138, 0.15488492400164655, 0.15289601460112912, 0.1698628428137957, 0.1556980216600112, 0.1647013650852015, 0.1805093324221418, 0.17826364162913966, 0.14991129426631708, 0.17350623468215193, 0.17065425763876707, 0.18318834124330535, 0.17074019590448866, 0.17299346975647623, 0.18313887370670479, 0.19099969539380912, 0.17595031143684198, 0.17781516798391003, 0.16471999279320493, 0.15747829626468757, 0.17435292557458829, 0.17750018252319893, 0.16527021473142295, 0.19999412293467062, 0.18438367890580226, 0.19147072215817335, 0.20694797581809637, 0.185493235946226, 0.18201070073464165, 0.1856105692563556, 0.21321777669105738, 0.18375172780972981, 0.1746512486035139, 0.17268504272725393, 0.166687330887554, 0.18256120051907673, 0.167349879070676, 0.17471589355004502, 0.19166901083221483, 0.16429520286378427, 0.16603973744177797, 0.1774119703423035, 0.17056640663435224, 0.17408098358794707, 0.18462913719746096, 0.19815892323047138, 0.17599619163354066, 0.171338249411462, 0.17814408897545334, 0.16723099199492514, 0.153995894850099, 0.16327173702600523, 0.16521713615715672, 0.1748875226150392, 0.18207476682411147, 0.17460941514673864, 0.1715885206518526, 0.17216868257903367, 0.18962215253515202, 0.1761916398094268, 0.17694662187946816, 0.17050801492223128, 0.18321392266082837, 0.1668164990851364, 0.1545052178009904, 0.17041202895763127, 0.17011376578061213, 0.17740654196932212, 0.15984742035971167, 0.16619618903049757, 0.17006280088097142, 0.18821869881631265, 0.19408556644043873, 0.21078812792826743, 0.18211725856212746, 0.17869273663649426, 0.17193866543662073, 0.18772929221043433, 0.1776249226807109, 0.16737539470009716, 0.18622925697210518, 0.1760960292363632, 0.17986708615468597, 0.1833549656732743, 0.17742474466231806, 0.17917927229525074, 0.16838545640608657, 0.16258458625252337, 0.16354253583723888, 0.173459493955847, 0.18019234760139535, 0.1534272954375247, 0.17542696054002202, 0.17929799555573184, 0.17499794817739958, 0.17556644313575187, 0.17464359442945432, 0.15547060361080267, 0.17313270597748798, 0.16750804513316597, 0.16288090260106167, 0.18872527544560821, 0.17435230896481896, 0.1451343999293081, 0.15254323390743618, 0.1698613544132003, 0.16813765972898054, 0.1599134746375039, 0.17438909952565115, 0.15259444797842667, 0.169995248156981, 0.1633137448165403, 0.1681135901886897, 0.18500910500798246, 0.1622028780799505, 0.14917723385959936, 0.17855022127531076, 0.17342265500485374, 0.17939637086656718, 0.1832656541815259, 0.19206507597831557, 0.17078686559617423, 0.16857923293022398, 0.16108692161892554, 0.15698995298117333, 0.15974094606304795, 0.1678610422885552, 0.16101229054402638, 0.15561230038640195, 0.151757166410992, 0.16242010239900284, 0.17151253891817556, 0.1576831502108723, 0.167368454358253, 0.1888645845186625, 0.1849623141386096, 0.1905776034981534, 0.17877936461253496, 0.1795182059619853, 0.16945536017868595, 0.1824553252774173, 0.16745587121710565, 0.17357927054072053, 0.16160114581776458, 0.18239227474591024, 0.15751541180320563, 0.17106414940139483, 0.151071206498575, 0.1586178744166516, 0.16563217104590452, 0.16520339090493794, 0.17456409327427103, 0.16259280209112362, 0.17049378791274017, 0.17950251421614336, 0.16835340273183108, 0.1755318075120777, 0.18059327712550866, 0.18276721890064254, 0.1810107180180341, 0.1606631159449729, 0.1571877913243617, 0.16937813882636932, 0.1786265832113776, 0.18140433570805609, 0.18289514589916947, 0.18132396133490677, 0.18928290379543733, 0.17546554789475335, 0.16780669200325055, 0.1624839831589955, 0.16781379430385615, 0.16213047440193284, 0.16523748703927327, 0.1792199461700121, 0.17576858394798056, 0.1839155402133678, 0.17966960894449202, 0.169341156630415, 0.15869630285514708, 0.17379627016090074, 0.17693257889087152, 0.1676944284919759, 0.19329932067318348, 0.16320663179393646, 0.15448282541057412, 0.171617581588726, 0.17088158763397546, 0.18580110590375162, 0.17544210471393484, 0.1532708939992795, 0.16750897285471972, 0.16208826249526767, 0.1578467755381131, 0.1840870804978687, 0.16366890002326354, 0.18010022583550073, 0.1754480050292279, 0.16071998378689084, 0.1604516248321355, 0.1737127380148339, 0.18228488680828656, 0.1614611882009902, 0.1762448969423452, 0.17181604014067642, 0.18568342183888625, 0.1627866109756427, 0.17182759779040768, 0.18661142838405767, 0.18899341769067113, 0.1676074196440639, 0.1709045215602431, 0.1841779200914063, 0.17775970958677528, 0.16216139385814105, 0.17096108431380252, 0.17437304599144807, 0.187400048192518, 0.18234087925141104, 0.18555105165762265, 0.18216842497780306, 0.1659041403564917, 0.16703633549193242, 0.17986203430534722, 0.17891460456779618, 0.1769901772739346, 0.161024566583441, 0.1581017531063669, 0.17121381400539276, 0.20314454183916958, 0.17613934857790958, 0.18120363287690583, 0.15739038525120147, 0.16469396034673273], "acc": 0.9720833333333333, "dt": 0.012, "binder_o2": 0.6410766288735341}, {"N": 16, "at": 2.6, "kappa": 1.5, "start": "sphere", "mean": [1.2092870323763654, 0.6577524571398942, 0.4845120854953196, 0.3199348646920725, 0.38518209264948333], "err": [0.007651108167048201, 0.006314076823179639, 0.0044348681872310785, 0.0018977926962267522, 0.0013767718269305502], "cov": [[0.0035108372199978547, 0.002889832979397793, 0.002111903232652444, -0.0005568781930617674, 0.00046536576938036066], [0.002889832979397793, 0.0023905295201792996, 0.0017424472557112064, -0.00045517748339916653, 0.00038639725904734246], [0.002111903232652444, 0.0017424472557112064, 0.0013288237624782915, -0.00032086394818679943, 0.0002949215935783607], [-0.0005568781930617674, -0.00045517748339916653, -0.00032086394818679943, 0.0008173294207152734, 0.0007997856186369831], [0.00046536576938036066, 0.00038639725904734246, 0.0002949215935783607, 0.0007997856186369831, 0.0011185452659438354]], "corr": [[1.0, 0.9975170798089975, 0.977766098526098, -0.3287428368829902, 0.23483471937658515], [0.9975170798089975, 1.0, 0.9776398424596439, -0.3256380524957921, 0.2362980835911102], [0.977766098526098, 0.9776398424596439, 1.0, -0.30788509456824525, 0.24190569737633216], [-0.3287428368829902, -0.3256380524957921, -0.30788509456824525, 1.0, 0.8364659030967703], [0.23483471937658515, 0.2362980835911102, 0.24190569737633216, 0.8364659030967703, 1.0]], "lead_ew": 3.1341105293845186, "lead_ew_err": 0.027352507906651634, "lead_ev": [-0.5626417235157644, -0.5624576859497891, -0.5578643620279864, 0.21209903380823597, -0.1042928372993047], "lead_ev_err": [0.0027316649456535194, 0.0027813602549990827, 0.003017328462136148, 0.04725784826726355, 0.062481688615817814], "nnc": 0.001294179862224916, "o1_series": [1.2022994797310613, 1.1664150832861149, 1.1619204621480725, 1.1893418379940472, 1.206506568762339, 1.2335680062859042, 1.141607156029063, 1.2838126838926232, 1.1809217134819203, 1.2059224992126818, 1.1741817650919786, 1.243594472410272, 1.1510045043277355, 1.258706670967559, 1.1542804631006494, 1.1205436233753514, 1.1806411628483597, 1.1839431071014048, 1.2142883069213743, 1.1674789607635845, 1.1939330800003385, 1.2146926234568811, 1.215536237706856, 1.2547729273597612, 1.2218047064851305, 1.2432588223993404, 1.2365056411071984, 1.2480805767648817, 1.238166479108736, 1.241155377235369, 1.2754826219979873, 1.2925435919563302, 1.2325342072612109, 1.2928761480755773, 1.277584586916081, 1.2533883983878964, 1.2112761277130115, 1.1984501986198761, 1.149414392199117, 1.1489210011222002, 1.1176654155038648, 1.0515594079213817, 1.125303601626023, 1.1022827995791102, 1.1582950064862656, 1.1924088625118392, 1.2107300905737843, 1.2159863316789838, 1.259296310936748, 1.24895119937423, 1.2699224497808046, 1.2972235612623013, 1.2403733255800788, 1.2999994045820267, 1.2667428298060215, 1.3102490240634217, 1.326065493705867, 1.261665817492694, 1.2779074585086891, 1.342034127731558, 1.2817308434730195, 1.2053192984583407, 1.1844447288950666, 1.2717608817690467, 1.2127289970465778, 1.1601412891157137, 1.1713468292423648, 1.1725148559917693, 1.1908090380933987, 1.170812991632749, 1.2311981292576053, 1.181406781521226, 1.1476947568696143, 1.0934841593196354, 1.1408406444692203, 1.112889075554088, 1.1629247219238747, 1.1886512859364973, 1.160166175307226, 1.1851394841855223, 1.178468902986519, 1.1860225362423742, 1.2152773845345204, 1.1371885088850242, 1.1365829003395422, 1.1502553987659023, 1.1392647977149588, 1.2113858164227083, 1.1467858828683246, 1.1606236281194504, 1.092581815998152, 1.1320856100074228, 1.1010463593550848, 1.0792202746212984, 1.1198500023391924, 1.1191079410318308, 1.1527405516638005, 1.2090468799878271, 1.2167888796136093, 1.191390942778307, 1.2499899741824512, 1.2005681113171243, 1.2164448537158923, 1.201837507077833, 1.2034173068104306, 1.2083045213569088, 1.1922385476526802, 1.1762092617808404, 1.175542026066569, 1.146216748727761, 1.1170748956176868, 1.2131575706523607, 1.2193994186398016, 1.2003203554286175, 1.1786089981113193, 1.1798663891253676, 1.187068545358793, 1.0727591643792438, 1.1173263188042573, 1.1847383711655186, 1.2014562341711508, 1.2096842776865286, 1.2050467332476662, 1.1650020213380157, 1.150858616600529, 1.2311136548864838, 1.3527197240530242, 1.3330335216148432, 1.2886653118825169, 1.2273516295510225, 1.2541346216771538, 1.243116911372517, 1.3143739714881453, 1.2531767910945686, 1.2724071487221866, 1.3108018094788463, 1.3226433335335277, 1.248281123314662, 1.1903389125496604, 1.1391555309690953, 1.1432734311870456, 1.2550190595174713, 1.2959162524673098, 1.3278226709588536, 1.2973266384174336, 1.2165598087892997, 1.249685934260397, 1.2094409010422242, 1.174503275704185, 1.164247851743082, 1.201901268000529, 1.2866894247177223, 1.2158418969618667, 1.1967928076868324, 1.1721336998435543, 1.2453707409519734, 1.2231930873361385, 1.2576440534530124, 1.234904656928948, 1.202317115424306, 1.2048782993518763, 1.2275452626612053, 1.2658767799139263, 1.215117424971465, 1.2388488802013546, 1.2003239173451696, 1.2958696498666955, 1.2778117444710886, 1.196347994826211, 1.3406284094135086, 1.2867999522600893, 1.2533474668425884, 1.1725664753172393, 1.1826519867867396, 1.1426101142851635, 1.231161731074543, 1.2277095393147748, 1.2625284308753826, 1.2325832944201531, 1.3230286451232776, 1.276862780498357, 1.26838093154955, 1.2285591047573794, 1.1833694156132792, 1.2629600853738439, 1.1819632497032466, 1.1831552575174427, 1.1786679546505048, 1.166281851349925, 1.2019016761444652, 1.2265834312704151, 1.2066009222730005, 1.2341345190557007, 1.1948278483184869, 1.2341353236793353, 1.2205889712211122, 1.181552774631501, 1.168928993967294, 1.2361018456020458, 1.2069446012250324, 1.2777041292148321, 1.2175759654700986, 1.1906151745750795, 1.1977460032256917, 1.2090686756230673, 1.203689799098365, 1.2328179677610758, 1.2158556640370026, 1.1691199313011298, 1.1779267067567747, 1.196685582491531, 1.2490879944886024, 1.2974006167653884, 1.2611952312728798, 1.3071392016379404, 1.293665214265078, 1.2585881248139257, 1.1387723029784396, 1.0977138949837029, 1.1441597064148712, 1.0782806753823142, 1.0135743711316008, 1.0020070701298023, 1.0801185732339844, 1.1034301069398915, 1.2026616088046533, 1.2278670257631759, 1.2552734656256426, 1.228324872796445, 1.1948902538261172, 1.2039199293365754, 1.227984849790765, 1.2379189159603041, 1.2527243026593733, 1.2536069995054653, 1.299993723099497, 1.2857738626414916, 1.2423017911786967, 1.2457043230366818, 1.192886097599653, 1.1588412925389835, 1.1425086702935292, 1.1116577853212968, 1.2095608876677542, 1.2591798404383994, 1.2313193158817533, 1.283348293037473, 1.2702547505598742, 1.2937267790793194, 1.2303345659291947, 1.2495548528636737, 1.2654815864009232, 1.301797630370819, 1.3152573570922783, 1.1993233421532494, 1.1553007100783983, 1.1979554911230084, 1.218950794532395, 1.1935059596387305, 1.199482077974929, 1.1760498911827089, 1.1800330474425784, 1.1963883381133031, 1.2065081974633405, 1.1986955657202907, 1.2516209031535515, 1.165623047901085, 1.2436993501259495, 1.2162571411601086, 1.2650211045822966, 1.2217401735404576, 1.2637273306436034, 1.231190471834803, 1.1660247430790758, 1.163797078553079, 1.2642670331868513, 1.3160934733650766, 1.30248820590658, 1.2942972118123353, 1.2856706857361815, 1.2967615404399782, 1.3618647994760047, 1.318706746399427, 1.2780226554793543, 1.261839329068126, 1.1548927915090426, 1.1827172027066961, 1.1447551649902903, 1.1556907119206918, 1.149347562355892, 1.188170579811766, 1.256139175294662, 1.1403483663034646, 1.203074687333442, 1.2444997313051496, 1.2491634184472242, 1.211352262911625, 1.153786166091547, 1.1541923114211237, 1.1858956001595566], "acc": 0.8654166666666666, "dt": 0.010067667430714508, "binder_o2": 0.6594465586483655}, {"N": 16, "at": 2.8, "kappa": 1.5, "start": "cold", "mean": [0.19132125811280504, 0.06853622198575353, 0.13508921842289195, 0.558022652256774, 0.1045227210192638], "err": [0.0021225745736242673, 0.0013874264381728402, 0.0012799319610073048, 0.004403444136710397, 0.0014286386732031116], "cov": [[0.00015434139477947856, 7.661021217132692e-05, 8.244038059451921e-05, -4.1192208471918806e-05, 7.00443385078531e-05], [7.661021217132692e-05, 6.858609095441015e-05, 5.53357110283401e-05, -8.947938640106041e-07, 3.943995710786533e-05], [8.244038059451921e-05, 5.53357110283401e-05, 9.279108916053479e-05, 3.0289022822670414e-05, 4.9069472511957764e-05], [-4.1192208471918806e-05, -8.947938640106041e-07, 3.0289022822670414e-05, 0.0015452392380488112, 0.0002480813710292834], [7.00443385078531e-05, 3.943995710786533e-05, 4.9069472511957764e-05, 0.0002480813710292834, 8.794093143978611e-05]], "corr": [[1.0, 0.7446075393668098, 0.6888832760487951, -0.08434823564334247, 0.6012239842319123], [0.7446075393668098, 1.0, 0.6936403249028457, -0.0027485719365928974, 0.5078352907782429], [0.6888832760487951, 0.6936403249028457, 1.0, 0.07998973581945185, 0.5432037039539974], [-0.08434823564334247, -0.0027485719365928974, 0.07998973581945185, 1.0, 0.672977832388405], [0.6012239842319123, 0.5078352907782429, 0.5432037039539974, 0.672977832388405, 1.0]], "lead_ew": 2.9474268810757014, "lead_ew_err": 0.12977486248499384, "lead_ev": [-0.5047870848393925, -0.4939908942544974, -0.4948741301899494, -0.16334566743218473, -0.47914588965456456], "lead_ev_err": [0.027301138377177354, 0.02752481254234212, 0.014309260380784856, 0.09602543516374569, 0.027398046161226965], "nnc": 0.014509171014200779, "o1_series": [0.16317881247638705, 0.17753787849027985, 0.20414564899035653, 0.17304018605995058, 0.16936380548462518, 0.1833939135312995, 0.17216947398678123, 0.17419238308008006, 0.17012216744636655, 0.16768296108516131, 0.1856717433288284, 0.17272303758728477, 0.18566194524248286, 0.1774440242220615, 0.17393637907366133, 0.20287686054142798, 0.1934521277368568, 0.20110660035965072, 0.19895237551383066, 0.15559812069461976, 0.17048284022761317, 0.18184465447981232, 0.22120433587933663, 0.18473815736972354, 0.1742483540697998, 0.18512647113276218, 0.19577375598135915, 0.16496543822036353, 0.17981670329924568, 0.15965008192381466, 0.15627271096760628, 0.17204362323246739, 0.18200903110745045, 0.14618758665294804, 0.17008906061751466, 0.17155579242943503, 0.21230652227234942, 0.19432979487828805, 0.1997134343573863, 0.20687863609794294, 0.1714633153275376, 0.20273792830244156, 0.21910022996979028, 0.19827661176881362, 0.20750484544949993, 0.17475715173231274, 0.1969870776442298, 0.15807960349369612, 0.19577209635637471, 0.20877664082599198, 0.19717502015182126, 0.20188096608024067, 0.18768664853078923, 0.18109859026510539, 0.18724092259897895, 0.1740041767778942, 0.18230034774504822, 0.1783969731412762, 0.18203929973248295, 0.18343324830219784, 0.19487837285333331, 0.17614212827647974, 0.18212704668454138, 0.19687718285484426, 0.19685183546040164, 0.17176092945336546, 0.18941925674922477, 0.17092088195952343, 0.17061946220749333, 0.17271987694544247, 0.17760907959655484, 0.1893404639035367, 0.16738158315098783, 0.16593593075657886, 0.18306243777325976, 0.1897742020668689, 0.17804621490175682, 0.16821270531450622, 0.17242903015970368, 0.20258257468050023, 0.20410400550205007, 0.17987678968005194, 0.19073136132886315, 0.18632151252509144, 0.19585026278736806, 0.18512430932655238, 0.19112451916429116, 0.19421730624951494, 0.1796563119815252, 0.18025308989225128, 0.17541387316043278, 0.18996150259901526, 0.19162051060683025, 0.18608135684218363, 0.18054851302046993, 0.1909599319339303, 0.20012145468601458, 0.19269857361672904, 0.1708435372364061, 0.17467957463612777, 0.19837507778797783, 0.20327172850284947, 0.20206881875319246, 0.19612112472148874, 0.1996445637488462, 0.1996445637488462, 0.1996445637488462, 0.1996445637488462, 0.1996445637488462, 0.1996445637488462, 0.21204960844830498, 0.19030320414414237, 0.17610704857942105, 0.17610704857942105, 0.17948532496428016, 0.17979675084774913, 0.17979675084774913, 0.17979675084774913, 0.17979675084774913, 0.17979675084774913, 0.17425562385360974, 0.18384542365353201, 0.183859854346486, 0.1742379506225157, 0.1742379506225157, 0.1742379506225157, 0.1742379506225157, 0.1904323004860898, 0.1904323004860898, 0.1904323004860898, 0.1904323004860898, 0.1904323004860898, 0.1904323004860898, 0.1904323004860898, 0.1904323004860898, 0.1904323004860898, 0.1904323004860898, 0.1904323004860898, 0.1904323004860898, 0.1904323004860898, 0.1904323004860898, 0.1904323004860898, 0.20106484576361205, 0.2094240758303786, 0.2094240758303786, 0.2094240758303786, 0.2094240758303786, 0.2094240758303786, 0.2094240758303786, 0.2094240758303786, 0.2094240758303786, 0.2094240758303786, 0.2094240758303786, 0.21178838517869142, 0.21178838517869142, 0.21178838517869142, 0.17773154215015557, 0.17773154215015557, 0.18606919484535056, 0.18606919484535056, 0.18690279019372702, 0.18690279019372702, 0.18690279019372702, 0.18690279019372702, 0.18690279019372702, 0.19468768772386005, 0.19468768772386005, 0.19468768772386005, 0.19468768772386005, 0.19468768772386005, 0.19468768772386005, 0.19468768772386005, 0.19468768772386005, 0.19468768772386005, 0.17437249058483775, 0.17437249058483775, 0.17390816339443288, 0.17390816339443288, 0.17390816339443288, 0.19103205935666406, 0.19103205935666406, 0.19103205935666406, 0.19103205935666406, 0.19103205935666406, 0.19103205935666406, 0.19103205935666406, 0.19103205935666406, 0.19103205935666406, 0.19103205935666406, 0.19103205935666406, 0.19850028090824615, 0.2007367884252179, 0.2007367884252179, 0.19546946338157192, 0.19546946338157192, 0.19546946338157192, 0.19546946338157192, 0.19546946338157192, 0.19546946338157192, 0.19546946338157192, 0.19546946338157192, 0.19546946338157192, 0.19546946338157192, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.1877977113859224, 0.20460217392798646, 0.20460217392798646, 0.20460217392798646, 0.20432494027984688, 0.20432494027984688, 0.20432494027984688, 0.20432494027984688, 0.20432494027984688, 0.20432494027984688, 0.20432494027984688, 0.20432494027984688, 0.20444365106589996, 0.20444365106589996, 0.19465433081840777, 0.19465433081840777, 0.19465433081840777, 0.19465433081840777, 0.19465433081840777, 0.19465433081840777, 0.19465433081840777, 0.20694703472630613, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.202688320231222, 0.20079775738418232, 0.20079775738418232, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046, 0.19618997226576046], "acc": 0.3458333333333333, "dt": 0.012, "binder_o2": 0.6481418786601536}, {"N": 16, "at": 2.8, "kappa": 1.5, "start": "sphere", "mean": [1.5402252751948444, 0.949306966520483, 0.7123124944973638, 0.27915685401649, 0.4289050320800564], "err": [0.0051937704574144435, 0.0047835039240945254, 0.0039429648231814034, 0.0011426298616841206, 0.0021922127291728027], "cov": [[0.0026535636894539374, 0.0024516047845302177, 0.002068640360362334, -0.0002718885425211266, 0.00032937974002224084], [0.0024516047845302177, 0.002274307284541419, 0.0019168490161473207, -0.000253574275813779, 0.0003010541275613774], [0.002068640360362334, 0.0019168490161473207, 0.00167428408993857, -0.00020515393987467672, 0.0002663662096237016], [-0.0002718885425211266, -0.000253574275813779, -0.00020515393987467672, 0.0006370344992528667, 0.0008965472871921906], [0.00032937974002224084, 0.0003010541275613774, 0.0002663662096237016, 0.0008965472871921906, 0.0014681100375056467]], "corr": [[1.0, 0.997955396887905, 0.9814217098547382, -0.20911956769373513, 0.1668794349396651], [0.997955396887905, 1.0, 0.982310440385996, -0.21066827847786967, 0.1647557994200951], [0.9814217098547382, 0.982310440385996, 1.0, -0.1986478231642425, 0.16989682057645808], [-0.20911956769373513, -0.21066827847786967, -0.1986478231642425, 1.0, 0.9270697715136237], [0.1668794349396651, 0.1647557994200951, 0.16989682057645808, 0.9270697715136237, 1.0]], "lead_ew": 3.046813869520695, "lead_ew_err": 0.011355605864087384, "lead_ev": [-0.5711921950343384, -0.5713735846218861, -0.5678433518236503, 0.13713728816537007, -0.07758218295795345], "lead_ev_err": [0.0017353460608297744, 0.0017037679096411052, 0.002026384862825071, 0.04339559098704846, 0.04842574742933732], "nnc": 0.0011724123950175344, "o1_series": [1.5176098485980392, 1.53151846131977, 1.4353007486075966, 1.465522716478882, 1.4573808673134674, 1.5346360009734101, 1.5670495848541606, 1.4972651404097301, 1.5459126870844704, 1.5219476810905923, 1.548999916090882, 1.4992949626082954, 1.4834225404005368, 1.513978155276208, 1.4915812472766303, 1.5359455807576914, 1.5229147922366626, 1.5613597945091038, 1.5358763059310871, 1.4884821152723022, 1.507310945973328, 1.5912543006893451, 1.5447354061635257, 1.53776300092669, 1.4624407748769674, 1.4918472802293974, 1.531122736865888, 1.6052526021648326, 1.4902752046697396, 1.5882931713424755, 1.5233294167854812, 1.5160084065793544, 1.5060200595447732, 1.512973766699554, 1.6347049862914182, 1.6308633285942098, 1.5872537315650215, 1.5470384773337251, 1.5870928609517199, 1.5763865291440746, 1.5220050194472126, 1.537667158096459, 1.6109341291701527, 1.5974096916443719, 1.5292190916657136, 1.5164826665508986, 1.4948498904936414, 1.5114309351103083, 1.5154828495549597, 1.497187333420448, 1.4728748961268503, 1.5036659704492443, 1.4791556011236937, 1.4749867049162053, 1.4809512605097732, 1.5294520580155915, 1.5456693574299354, 1.5211686263554802, 1.5472757415237957, 1.5737897703290378, 1.564490453922729, 1.6138730504518917, 1.5189232605800114, 1.5428213214673754, 1.554743781329971, 1.5551286349792934, 1.543630459847912, 1.552214104074273, 1.5414853452267367, 1.579909483747652, 1.6059573493255572, 1.5167263149593864, 1.4721331051869337, 1.4953873081133882, 1.4603891029457072, 1.4565086950738992, 1.4171372730458094, 1.43456973897767, 1.5151728839804122, 1.4513938638310764, 1.5041053858574653, 1.5307989287286952, 1.5201352328687534, 1.5446135535385785, 1.5568236433195382, 1.5525955805779854, 1.496506349506336, 1.6073733631853195, 1.5553901418819271, 1.6048176166684165, 1.5776064088102286, 1.5875625456701563, 1.6269432169820948, 1.6053726935565513, 1.555707452343297, 1.5791199629583694, 1.5871396528509385, 1.571937916006207, 1.5431174506954815, 1.5992299824361988, 1.6591538654403948, 1.588414134466956, 1.6103102548399, 1.6066123178209082, 1.6521396810280207, 1.5921238590426252, 1.5253918388394325, 1.523470292115045, 1.4722252300645193, 1.4063196764527555, 1.4393684508567013, 1.4685070560015974, 1.423093800749296, 1.501740276733784, 1.5128359534676, 1.4823822670232123, 1.4875232735850425, 1.421308880988204, 1.5230880699214395, 1.5216594541328003, 1.5841685284678861, 1.4661673486891782, 1.544808777037049, 1.5267605341432915, 1.5147619641858303, 1.458853522454613, 1.4706248106474944, 1.5606777749821006, 1.5431905913561241, 1.4947304031355304, 1.5693211167383407, 1.5670845519638665, 1.5463713910387928, 1.5130187614332757, 1.4450964157181785, 1.5488282401677256, 1.577874581750927, 1.537126988243223, 1.597788269182987, 1.5990279671894794, 1.5859880240407578, 1.558794221835682, 1.5876577472633524, 1.5968435997314723, 1.523370935141098, 1.5068637790340793, 1.5422678374715808, 1.6155709021688685, 1.580318982605474, 1.5878961910951295, 1.540559940356701, 1.548634693937555, 1.488852345735635, 1.4859840695146933, 1.4277269414126343, 1.4974041389707207, 1.5232658059603332, 1.519728339080045, 1.5274360892504766, 1.5847706265291326, 1.4980794375281237, 1.4674630204931096, 1.4681454257965805, 1.5385470731173694, 1.495844473951153, 1.4829704284886187, 1.550632276378741, 1.5245311575743559, 1.5676547838858645, 1.6248596949070748, 1.5899408778148039, 1.6098133583006962, 1.6105279401771457, 1.5723116100654808, 1.5626306212456709, 1.5838580183339044, 1.6207940514391979, 1.5183994993264225, 1.537854650787248, 1.5818254250080699, 1.5186442168493093, 1.5427919253213056, 1.5327456214364161, 1.5233684135911354, 1.5655482183722553, 1.6095095995149256, 1.5442723999401844, 1.5178027801707397, 1.5854510953835974, 1.5547864585744984, 1.5537803081211803, 1.589077857522758, 1.577136976680353, 1.5549892228379563, 1.5409420952885635, 1.5988223122246423, 1.650836450603607, 1.582611574080502, 1.5847862127985177, 1.5461145459018149, 1.6237474768301565, 1.6613259705047576, 1.5905318581883594, 1.5164597148834924, 1.6007393138172352, 1.63789371812575, 1.6340234687767219, 1.6409080585994191, 1.5833113789010471, 1.615581333554002, 1.5766300213313935, 1.589485819813946, 1.5952984588445962, 1.6017308146407574, 1.5522903690454806, 1.5338058863774706, 1.5403683835822304, 1.4423203855510178, 1.4670079226720123, 1.497153804454649, 1.515874075275383, 1.5655279942788922, 1.6045210122000422, 1.567138397815655, 1.608859007770668, 1.5772181057674275, 1.5740337961486932, 1.559671696665891, 1.510615487294729, 1.57931589732818, 1.5731638781745558, 1.6055264981872794, 1.5948998007115789, 1.5871562674322166, 1.503510666084889, 1.5355749781354042, 1.5948444862702125, 1.5691068183844765, 1.5650709195165622, 1.541663962402236, 1.5428366060717207, 1.5513970149186203, 1.5399541547534112, 1.484574310313847, 1.5519885002492098, 1.5494780302632016, 1.5250027929260583, 1.4775942367251074, 1.5251245313427226, 1.439316200816902, 1.4395987778949282, 1.4879222335394375, 1.4757336573828679, 1.5062986034273085, 1.5418247715839972, 1.5261024384660602, 1.5617863196183215, 1.5870936238909013, 1.6698479176379188, 1.599494196728843, 1.6601602378156155, 1.6449228154235578, 1.6116566940086132, 1.52106116319568, 1.4426282909393526, 1.435785403302349, 1.4143575374848332, 1.407605725917806, 1.4998371356269669, 1.5439179603340754, 1.539873249203382, 1.4872839858465041, 1.49519752509254, 1.5281608683186305, 1.5372656518094223, 1.5593107013268248, 1.5398064955552726, 1.5445930490101025, 1.6112212712884806, 1.6197501568594164, 1.5330393756715044, 1.5161659695834668, 1.517152274044149, 1.500987541243054, 1.470062850042159, 1.5528760006233586, 1.5636647067276512, 1.5110324898428145, 1.503324215774555, 1.4684529731877012, 1.4804165025152807, 1.5033147597345624, 1.537320123360196, 1.5773784804454738, 1.599649988309324, 1.57548791972994, 1.4785555019311745, 1.5178163445371853, 1.5697181392865556, 1.525062840483276], "acc": 0.8995833333333333, "dt": 0.00799203899836987, "binder_o2": 0.6633234381329733}, {"N": 16, "at": 3.0, "kappa": 1.5, "start": "cold", "mean": [0.25538170641781466, 0.10234808199291635, 0.16605509505158603, 0.5505061461132327, 0.13590359050855993], "err": [0.007732481985001425, 0.0034008325880641897, 0.003594134159874302, 0.0009826538001865572, 0.0038850943347399514], "cov": [[0.0006162060779079524, 0.0002682001526660891, 0.0002489782793039081, -2.989987386886767e-05, 0.000314472110622576], [0.0002682001526660891, 0.0001366059537687849, 0.00012628810133689326, 4.791762744110615e-06, 0.0001435397757548719], [0.0002489782793039081, 0.00012628810133689326, 0.00015648451246614756, -7.68494536541257e-06, 0.00013209364774080068], [-2.989987386886767e-05, 4.791762744110615e-06, -7.68494536541257e-06, 0.0005725663416882148, 9.325481970036127e-05], [0.000314472110622576, 0.0001435397757548719, 0.00013209364774080068, 9.325481970036127e-05, 0.00018887272330671195]], "corr": [[1.0, 0.9244027270086002, 0.8017939811481108, -0.05033771067499856, 0.921795376576194], [0.9244027270086002, 1.0, 0.8637577149503131, 0.017133559039876275, 0.8936198934540608], [0.8017939811481108, 0.8637577149503131, 1.0, -0.025673920763363844, 0.7683544865837856], [-0.05033771067499856, 0.017133559039876275, -0.025673920763363844, 1.0, 0.2835787986678856], [0.921795376576194, 0.8936198934540608, 0.7683544865837856, 0.2835787986678856, 1.0]], "lead_ew": 3.5944508401552233, "lead_ew_err": 0.4809422455105476, "lead_ev": [-0.5071173678462024, -0.5123091359885471, -0.4755949200842742, -0.043736135746687554, -0.5022628264478557], "lead_ev_err": [0.005294561583226808, 0.012758995170760443, 0.04924301324719363, 0.09401757350070888, 0.018893058119102902], "nnc": 0.010166926024860383, "o1_series": [0.19508282326831836, 0.17361847274589576, 0.19858975723980424, 0.1749779017513987, 0.19426057176208883, 0.1831505592731486, 0.18980297545500563, 0.18491863169130157, 0.18691889259923405, 0.20200681781012683, 0.210781643996409, 0.19258697770385558, 0.20512273000874892, 0.19036261494764495, 0.17839578779297469, 0.18567252823357622, 0.1831911320378859, 0.19272931387269504, 0.17874526686063322, 0.16797990092347242, 0.17777043072285315, 0.18267242074349885, 0.20888521143615285, 0.1661509019150112, 0.1964925316522728, 0.18472715456660369, 0.18925262095262035, 0.18298316446387336, 0.19548468234850844, 0.18162186113676515, 0.18560444350279254, 0.21431129418661365, 0.1905988509521519, 0.20794601820464503, 0.21014875685103446, 0.21347064371136973, 0.20805860927692904, 0.23325509576929881, 0.2516975777297219, 0.23341242679816993, 0.23341242679816993, 0.245234204145929, 0.24631019915775954, 0.24631019915775954, 0.2585909205346803, 0.2585909205346803, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.2550481436978306, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.28243543684415007, 0.2795059024973904, 0.2795059024973904, 0.2795059024973904, 0.2795059024973904, 0.2795059024973904, 0.2795059024973904, 0.2795059024973904, 0.2795059024973904, 0.2795059024973904, 0.2795059024973904, 0.25106819868583463, 0.26449965787228075, 0.26226296679965144, 0.26226296679965144, 0.26226296679965144, 0.26226296679965144, 0.26226296679965144, 0.26226296679965144, 0.26226296679965144, 0.26226296679965144, 0.2613001513109034, 0.2632471171090586, 0.2632471171090586, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.25363466218603975, 0.24875329230444349, 0.24875329230444349, 0.24875329230444349, 0.24875329230444349, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365, 0.2653508197339365], "acc": 0.12916666666666668, "dt": 0.012, "binder_o2": 0.6529943026218608}, {"N": 16, "at": 3.0, "kappa": 1.5, "start": "sphere", "mean": [1.8775309810260705, 1.2809748561858032, 1.0018820635762757, 0.24721467541576483, 0.4632934918347086], "err": [0.002455810501841824, 0.0025891189534978784, 0.0023061757335998373, 0.0007283611414869391, 0.0012132986558216331], "cov": [[0.0018753003065783526, 0.0019328019109558646, 0.001741960269879301, -0.00014594875555523051, 0.00019203861680354163], [0.0019328019109558646, 0.0019998568280666803, 0.0017981688280887809, -0.00014984399412246144, 0.0001990141602214194], [0.001741960269879301, 0.0017981688280887809, 0.0016717254925465589, -0.00013863719078649735, 0.00017113403433062995], [-0.00014594875555523051, -0.00014984399412246144, -0.00013863719078649735, 0.0004523114506144019, 0.000810361342111807], [0.00019203861680354163, 0.0001990141602214194, 0.00017113403433062995, 0.000810361342111807, 0.001568953468002629]], "corr": [[1.0, 0.9980504192937193, 0.9838306552017825, -0.15846968431915323, 0.11195619378136988], [0.9980504192937193, 1.0, 0.9834414967181647, -0.15755097565974033, 0.11235166013345278], [0.9838306552017825, 0.9834414967181647, 1.0, -0.1594330946132959, 0.1056693106500074], [-0.15846968431915323, -0.15755097565974033, -0.1594330946132959, 1.0, 0.9619553007451382], [0.11195619378136988, 0.11235166013345278, 0.1056693106500074, 0.9619553007451382, 1.0]], "lead_ew": 3.0165422320443995, "lead_ew_err": 0.008412573841433253, "lead_ev": [-0.5739457882015305, -0.5738413911992319, -0.5711097599615454, 0.11698326445599146, -0.037958501895360534], "lead_ev_err": [0.0018162114268646381, 0.0018561834538730988, 0.0017455774257697195, 0.038838319180146005, 0.041780288901345795], "nnc": 0.0011099228639049282, "o1_series": [1.8245384752073728, 1.8517359454874345, 1.84368902022263, 1.8595677182909718, 1.8650818082343967, 1.8340030154771032, 1.7912572826386564, 1.818211956552609, 1.8448124139639441, 1.9061133993629258, 1.9010393417491476, 1.8486842470354263, 1.8918565338046873, 2.0027320087883913, 1.9690288377187872, 1.9426689030547688, 1.9018896538186374, 1.7885350258421884, 1.8916349906973045, 1.8603310733947165, 1.930796821139705, 1.9298913713474404, 1.9800307672148931, 1.9133906824727682, 1.8404433404680638, 1.8321212625978973, 1.8386188633688898, 1.8719221949914908, 1.8437858668022287, 1.8535829129402281, 1.8364974782323271, 1.8008898485293474, 1.8803566460266068, 1.850953309848251, 1.8390344240240764, 1.8324861134153887, 1.9006660829418673, 1.8922916071734899, 1.8409487102800117, 1.8444707170131696, 1.8693581208562882, 1.9221394795193127, 1.8282835077136288, 1.8752869127980614, 1.8509017496876055, 1.8919634325120236, 1.8675299144569446, 1.8451207374516922, 1.8775184304141672, 1.8273538338701685, 1.8587058529725127, 1.7908772429335174, 1.8587083073684978, 1.9072701748249985, 1.890729451326854, 1.9388911424191186, 1.9895404807162003, 1.9406684450319656, 1.9962711454828623, 1.9734661441290187, 1.884344531113031, 1.854103791050839, 1.8150298611713787, 1.7863828301714815, 1.8162173570831641, 1.8577144001922212, 1.8861096005439628, 1.8570866359097298, 1.8506291713913006, 1.8474422873968996, 1.885380084437114, 1.8955462829472736, 1.8575617586839166, 1.903820033891487, 1.9163674918880522, 1.8534241868190717, 1.9029101767044487, 1.9074040251806719, 1.8982578345647283, 1.8227460588915665, 1.8557162038517476, 1.8351371785888042, 1.8630909990501099, 1.890625892136836, 1.8445352889492455, 1.8396847542272985, 1.807544812204318, 1.8401710087181333, 1.820385269279559, 1.9103911437073884, 1.9981476458783665, 2.0262658260357105, 1.893415689437663, 1.8761120470217756, 1.916985326640502, 1.8834296646864521, 1.925201264966095, 1.8487934490703695, 1.8663185901325572, 1.856181154526153, 1.8965491225472886, 1.8496982828173232, 1.950905008263879, 1.8980748951693913, 1.8413236880602435, 1.8313665618611863, 1.8783827323818922, 1.8792016425763323, 1.849374533581189, 1.9079067620400951, 1.9384306417828758, 1.9035771569907123, 1.9073557031890571, 1.889954044596017, 1.8607376672390858, 1.8471226115594266, 1.809333065534771, 1.8356430947690807, 1.8517543610905531, 1.8318376941847248, 1.7963179172385828, 1.8326473873459375, 1.8421351657610388, 1.8800948147215997, 1.8736154340183688, 1.8433231595373538, 1.8407329594529667, 1.9090896416428753, 1.868031038273315, 1.8752226539878305, 1.9208558921027374, 1.8978617807270863, 1.9374447354703455, 1.848995838977291, 1.8643530975229754, 1.8251756801778165, 1.8684129626152939, 1.8547689530927836, 1.9090642445100732, 1.9147994032652949, 1.9154043755908057, 1.8994262348670854, 1.8909794916179508, 1.9077581855029924, 1.8749010915050457, 1.8253451953853717, 1.8300890728526125, 1.8163020741531677, 1.8730026601976903, 1.8854858437348803, 1.805874646683848, 1.8709460143099994, 1.9019341239890715, 1.80541896819024, 1.9055270014060284, 1.7777039349231627, 1.8379048952401242, 1.9005892482021634, 1.891089779405931, 1.8691971737816337, 1.8730168805220422, 1.8250389095751893, 1.8444893427194495, 1.866503513862499, 1.8097532272259755, 1.8624626957972323, 1.8695056339573504, 1.930362979167953, 1.9362981594553863, 1.9504095386712323, 1.962730266930536, 1.9308542596757678, 1.8780861513522802, 1.9363399805907346, 1.8863332353036262, 1.902478024765389, 1.9000481508001825, 1.9039437749307493, 1.914582268844077, 1.9218982584489068, 1.9011118377711251, 1.9447403223888156, 1.9350644335769436, 1.8859161258884098, 1.9228188764548453, 1.8773482288046839, 1.907391174898865, 1.8475927371740366, 1.8694071451730179, 1.899588190465853, 1.894762385622023, 1.8771453476072868, 1.8777682813692553, 1.8311535373193883, 1.8000169105127515, 1.8199354048879495, 1.8495672938876457, 1.8476155651536947, 1.8364057389809605, 1.8647676080359896, 1.8061384166170003, 1.8272712132027618, 1.8764014436278724, 1.90613035633099, 1.9265468405050186, 1.8481814201828741, 1.8679347580466081, 1.8397154714017288, 1.8927491373342844, 1.865839094135845, 1.8558685848686034, 1.8715196236105642, 1.8851819444335187, 1.8526522621609214, 1.8403969677158418, 1.8881961048875282, 1.8626318082626836, 1.9081148762403206, 1.8611780912849438, 1.8578149556126724, 1.853579658956984, 1.889540975167241, 1.889806280779606, 1.7793196184773592, 1.7843834489464945, 1.8343276430449236, 1.8562484741259975, 1.8829433563666338, 1.9185431575698901, 1.8685552111075632, 1.894202936969386, 1.8899762336274284, 1.8676593919554816, 1.859129579397481, 1.8484597659769824, 1.8566663430473738, 1.877176259210573, 1.8896103873235086, 1.8852685324450502, 1.82814541917453, 1.8619685655843825, 1.9871323092867978, 1.9472037314184893, 1.9455231059518674, 1.9504062982643826, 1.8660668948048234, 1.892051314949449, 1.9009370783017614, 1.9354946455975295, 1.9582256335560597, 1.9428065269866568, 1.8461044537651214, 1.9044796268222877, 1.8885419893136965, 1.9133233869873538, 1.882026659490856, 1.923267554980351, 1.9140122855131163, 1.7976778513885572, 1.8181163790443087, 1.7819382092161096, 1.8298959702198658, 1.9147978440447346, 1.8736315653462503, 1.8896471614239292, 1.904758000008211, 1.820015814817575, 1.8361872105695887, 1.8326177950797589, 1.8669835821153227, 1.9306601423166452, 1.963880076201653, 1.9299590082960265, 1.9189950087532794, 1.9190382542092634, 1.8627011509638107, 1.8569996315971542, 1.8895326917711686, 1.8586910113457695, 1.862027924751998, 1.8347113342945311, 1.8630827496057365, 1.8740790521549187, 1.8990671133871335, 1.9226423356123965, 1.9009515338817988, 1.884907353437188, 1.9044000466619244, 1.9499472610049398, 1.8787634091072085, 1.901893135294078, 1.8899133316554724, 1.8766297171655064, 1.9214026170743645, 1.9281106095192575, 1.8372307497505438, 1.870797762595167, 1.8475236901115268, 1.8741356219573029, 1.876813585387378], "acc": 0.8679166666666667, "dt": 0.00799203899836987, "binder_o2": 0.6650302241704081}, {"N": 16, "at": 3.2, "kappa": 1.5, "start": "cold", "mean": [0.8738483782397907, 0.598999621519562, 0.5519549089321584, 0.37803038164409664, 0.317761025186861], "err": [0.023791964562764965, 0.020155443832583688, 0.01759450304209761, 0.0071164596563211, 0.005516013974553321], "cov": [[0.005608004780449092, 0.0047173212271734285, 0.004038615793327668, -0.0014995594201703032, 0.0011847030969991147], [0.0047173212271734285, 0.004026575038395354, 0.003482125441340813, -0.001311004165964741, 0.0009565699252262761], [0.004038615793327668, 0.003482125441340813, 0.003071201454285804, -0.0011723630698353082, 0.0007690113163483614], [-0.0014995594201703032, -0.001311004165964741, -0.0011723630698353082, 0.000669530189457384, -0.00013100363353540467], [0.0011847030969991147, 0.0009565699252262761, 0.0007690113163483614, -0.00013100363353540467, 0.00042284025993981496]], "corr": [[1.0, 0.9927122123382577, 0.9731374794803748, -0.7738814017524882, 0.7693379760777534], [0.9927122123382577, 1.0, 0.9901987218394612, -0.7984561881927805, 0.7330956768090867], [0.9731374794803748, 0.9901987218394612, 1.0, -0.8175661367810574, 0.6748238336458775], [-0.7738814017524882, -0.7984561881927805, -0.8175661367810574, 1.0, -0.24621249762792868], [0.7693379760777534, 0.7330956768090867, 0.6748238336458775, -0.24621249762792868, 1.0]], "lead_ew": 4.164350756248002, "lead_ew_err": 0.39009832059267335, "lead_ev": [-0.4875044979968647, -0.48863972548971035, -0.4830361987339607, 0.3957657017870031, -0.36553539241481353], "lead_ev_err": [0.022086999216231123, 0.020537743146797367, 0.025104546039611455, 0.07195576943526097, 0.3202044707730612], "nnc": 0.0028432557385986955, "o1_series": [0.7083928044701432, 0.6587290961187978, 0.6229763687760348, 0.643868770626522, 0.6784921698636892, 0.6359349985216803, 0.6387255098134262, 0.6527953754254585, 0.6405690619937823, 0.6976258258250521, 0.669331533097725, 0.6526843873597208, 0.6575846333916501, 0.6333984976114755, 0.6459571220394132, 0.6607328329686559, 0.6228707429565524, 0.6566552410132134, 0.6295382628114738, 0.7143150858573759, 0.6811063618402051, 0.6254572979762935, 0.6889594443173908, 0.6601778669538477, 0.6434067316075482, 0.6714628245127017, 0.7450994690113651, 0.8877143619948733, 0.8194581836417578, 0.7816070738668055, 0.8677419598354514, 0.8877721218546922, 0.8635033947870111, 0.8488229320855581, 0.8187970641354914, 0.868209233248482, 0.8741369441517417, 0.8414929754958727, 0.8960969603616433, 0.8771151179116196, 0.8799802852739314, 0.8730997526324082, 0.9121561072275186, 0.8852638175380465, 0.8818551201656551, 0.8621206803198999, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8648520531070645, 0.8438642553100658, 0.8210250224802339, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8577875672480406, 0.8648015378967976, 0.8648015378967976, 0.9080123448765545, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693, 0.9253267843632693], "acc": 0.12208333333333334, "dt": 0.012, "binder_o2": 0.6544923961176647}, {"N": 16, "at": 3.2, "kappa": 1.5, "start": "sphere", "mean": [2.2299481833282098, 1.6607775928486737, 1.3640569041168005, 0.22026574925518166, 0.4903377705273918], "err": [0.0044645956660498394, 0.005044114830630687, 0.004954767188766281, 0.0008026700177564241, 0.0017900818997764166], "cov": [[0.002272659969890926, 0.0025540304216401504, 0.0025434645098427367, -0.00015796851761428924, 0.0001514007085238111], [0.0025540304216401504, 0.00287669582766234, 0.0028613666322079238, -0.0001771225420624302, 0.00017081293945019695], [0.0025434645098427367, 0.0028613666322079238, 0.0029107135643558065, -0.00017109276254910654, 0.00018207942748632705], [-0.00015796851761428924, -0.0001771225420624302, -0.00017109276254910654, 0.00041778472209572716, 0.0008918369931064285], [0.0001514007085238111, 0.00017081293945019695, 0.00018207942748632705, 0.0008918369931064285, 0.0020157538650494044]], "corr": [[1.0, 0.9988766544166061, 0.9889144343869011, -0.1621164310700798, 0.07073623261766908], [0.9988766544166061, 1.0, 0.9888417663705942, -0.16156622868729129, 0.07093409692488303], [0.9889144343869011, 0.9888417663705942, 1.0, -0.15515137424216185, 0.07516962673088991], [-0.1621164310700798, -0.16156622868729129, -0.15515137424216185, 1.0, 0.9718303437322436], [0.07073623261766908, 0.07093409692488303, 0.07516962673088991, 0.9718303437322436, 1.0]], "lead_ew": 3.0222626635094993, "lead_ew_err": 0.013396664393147593, "lead_ev": [-0.5725958521965399, -0.5725567257141853, -0.5703619510255772, 0.13775394503665137, 0.004886853374677727], "lead_ev_err": [0.003356177985096888, 0.003376469858178551, 0.0035184384259810456, 0.044806228843813266, 0.020413509506582456], "nnc": 0.0010712023839328877, "o1_series": [2.1703029884818017, 2.2073598071977996, 2.1888590778362196, 2.2199137370637327, 2.3007547701315145, 2.288922384164315, 2.246524614013765, 2.2076647125632602, 2.2443243126973624, 2.2582123304073596, 2.1156917766642853, 2.1252126698013365, 2.236876540548076, 2.1390575932417732, 2.2057255640624236, 2.205249093112884, 2.2098774359462747, 2.275676345869571, 2.201528785679072, 2.2644934868915074, 2.294314879194242, 2.3092021986841322, 2.3072828226212816, 2.25407235465964, 2.242962838213983, 2.3096364738947592, 2.223033774278191, 2.2803938935768353, 2.3189767269426236, 2.3023729955924006, 2.231309874040182, 2.264914319255184, 2.257682469858162, 2.2852432109351937, 2.2920292448315065, 2.229194191374659, 2.2908374992029614, 2.276547144389019, 2.2567435736398105, 2.20467147992487, 2.2813031300238795, 2.322806444307509, 2.310162533174671, 2.291227834277228, 2.180337529474473, 2.2286702590112855, 2.220771723287869, 2.235540796928704, 2.2397227306395857, 2.293776538175945, 2.210277932756584, 2.245006323222705, 2.2889744374367216, 2.2288613451511656, 2.2212502231207143, 2.132334477222496, 2.2715144079224636, 2.2151741751708665, 2.208584978592483, 2.2544690413102155, 2.2053247262528473, 2.231393541216034, 2.185029526621575, 2.2005744975705426, 2.275854894001917, 2.2151072427187644, 2.178225086394329, 2.2356936733321033, 2.249383919425483, 2.211709352314893, 2.257052627434624, 2.1321748878164026, 2.222309759330397, 2.2043691995052703, 2.1473934624896636, 2.2386129374070256, 2.1363159727958063, 2.163548544477745, 2.25255412707678, 2.210577107429346, 2.234710311152572, 2.291467854952744, 2.2796448300874994, 2.2597688654023287, 2.281172063138153, 2.2947743754782977, 2.2050469127689345, 2.221462547678946, 2.1967338628192996, 2.1595485793244125, 2.1563910436759826, 2.196864539711712, 2.251564662129619, 2.1819370577077484, 2.154482662015803, 2.2533480675820883, 2.225795177922606, 2.297391279862911, 2.196012526845852, 2.2196047888604307, 2.2427629103481395, 2.3159480483303483, 2.303433233424173, 2.2910791712828322, 2.285870875576782, 2.2934121101442466, 2.296542310608228, 2.236454336108538, 2.221265632257051, 2.2213410173078243, 2.2086854349136127, 2.1993681469385207, 2.256236952188581, 2.249486762241773, 2.2612034546115796, 2.269777271971156, 2.2408219826421325, 2.2552116891484344, 2.301402053100326, 2.2685862590888823, 2.1999417031589545, 2.3096705041008616, 2.2330465374194146, 2.1813721233932055, 2.2903181206100447, 2.281641623111062, 2.205738039261814, 2.1361929309187184, 2.1541908188424252, 2.2366537684039156, 2.1448120114821836, 2.188411539523768, 2.18364400741896, 2.231264705235915, 2.2235739099707423, 2.2210348639942312, 2.186744857118555, 2.198183866193152, 2.240401820439717, 2.151845290711936, 2.145310954454482, 2.156663898491529, 2.2467193532436394, 2.25759308525236, 2.2445946516972186, 2.230642094494961, 2.2697443019123797, 2.269705582547193, 2.184642063316941, 2.1566942275738397, 2.2009670078475763, 2.2854267878895698, 2.305884297905088, 2.250085906852574, 2.2108566131967726, 2.191658020754737, 2.2791660481326055, 2.203886853115015, 2.1960233540197307, 2.2119294179500955, 2.2191340440816942, 2.298936595124882, 2.3012407314398073, 2.2944825786315928, 2.2591439341766657, 2.219023500164468, 2.290258727981438, 2.242285212591484, 2.2330565494858536, 2.1917986769869393, 2.2088862962144544, 2.275954007893685, 2.2351914367554864, 2.2071753419093154, 2.282399456414086, 2.2037125108486677, 2.2552084046621586, 2.164072777648692, 2.198764043673273, 2.263022618487051, 2.1498543180259, 2.222935882726116, 2.2470512985425417, 2.273345219268807, 2.279486746009575, 2.220946835511157, 2.133936944484531, 2.141978364602381, 2.228358082408203, 2.2193501170669263, 2.2256237171214024, 2.243911045662858, 2.1778770325768586, 2.3190093348818097, 2.2452686444887355, 2.2871750873989813, 2.2052747633270577, 2.2209394585898856, 2.2028898029789854, 2.2430417596557857, 2.256325813624537, 2.2149183014753344, 2.1516204942810218, 2.1635584841277766, 2.2022337036214834, 2.1992903657013936, 2.172444763430675, 2.1694724857009464, 2.1942808381928405, 2.2270632075036634, 2.2182198986490524, 2.175145367972444, 2.192928528309724, 2.2192787490822, 2.172471286206931, 2.1695539753079793, 2.1850481700822892, 2.205721331617897, 2.2322361199067675, 2.247553194050143, 2.3190411335206527, 2.254473873089333, 2.2195523730268762, 2.2047586115139977, 2.204809144893919, 2.2054265503044226, 2.224665914694361, 2.2202101814250184, 2.245086130129444, 2.1900970121615377, 2.2021287056187955, 2.273173942721523, 2.266628266786704, 2.255258546695903, 2.247760831658892, 2.129662504524652, 2.1668397219381377, 2.1765851259545075, 2.190140285506846, 2.128179956934422, 2.250744404962548, 2.2193469887178194, 2.1640538483667635, 2.227920170292899, 2.1431509722600786, 2.2121129309271277, 2.1828846599459313, 2.2270255460192887, 2.2406890225975777, 2.249384465344332, 2.310533319879986, 2.1940265980968023, 2.1795872594197894, 2.262299673045374, 2.210813547273122, 2.204353107834719, 2.224295742561184, 2.244672700222911, 2.172580449730371, 2.252162031894581, 2.1672619880813215, 2.2393879504264738, 2.2178544808155096, 2.191393251124725, 2.323239587939878, 2.3304496770808107, 2.210493769424471, 2.2291159964327365, 2.1840060300358832, 2.2023302832991067, 2.2865448390622767, 2.256593818619902, 2.194548054324348, 2.2104067470204942, 2.240446605405994, 2.197697190995986, 2.226431809882864, 2.2655741860889926, 2.24484885444849, 2.3237151281892983, 2.258957487984987, 2.318968285831734, 2.193481596183049, 2.2337407276943213, 2.223707033920595, 2.1824472637867727, 2.2543546148140923, 2.2195929182314877, 2.253719269173474, 2.1643794765404083, 2.1576874248324387, 2.1814593158708604, 2.16729089248487, 2.315852844432819, 2.303877680540836, 2.280016934320533, 2.3225106479874404, 2.27507646975843, 2.3056985787272066, 2.158243648701731], "acc": 0.8341666666666666, "dt": 0.00863140211823946, "binder_o2": 0.6652811406024373}, {"N": 16, "at": 3.4, "kappa": 1.5, "start": "cold", "mean": [1.0565916066674965, 0.7843497201750436, 0.7287995664493881, 0.35718131350791216, 0.35321678078466845], "err": [0.008084766973405228, 0.008918576201007385, 0.007947261805153384, 0.0046828208779432275, 0.002910921190312102], "cov": [[0.0011001752062161734, 0.0011751662130246106, 0.0010941489488769593, -0.0004473795365886954, 9.846998712473309e-05], [0.0011751662130246106, 0.0013975740304413293, 0.0013122779313151846, -0.0004902562916102529, 4.1580115409212804e-05], [0.0010941489488769593, 0.0013122779313151846, 0.001281931633347619, -0.0004631259242525008, 1.3067975437440053e-05], [-0.0004473795365886954, -0.0004902562916102529, -0.0004631259242525008, 0.0005668559091371906, 0.00027085466457602936], [9.846998712473309e-05, 4.1580115409212804e-05, 1.3067975437440053e-05, 0.00027085466457602936, 0.00036816286746523474]], "corr": [[1.0, 0.9477219927504967, 0.9213254937212259, -0.5665116554643529, 0.15472231773769876], [0.9477219927504967, 1.0, 0.9804060488591085, -0.5508069679823776, 0.05796666135161354], [0.9213254937212259, 0.9804060488591085, 1.0, -0.5432882603530477, 0.019021987210505506], [-0.5665116554643529, -0.5508069679823776, -0.5432882603530477, 1.0, 0.5928980038892671], [0.15472231773769876, 0.05796666135161354, 0.019021987210505506, 0.5928980038892671, 1.0]], "lead_ew": 3.3045786928883016, "lead_ew_err": 0.2012083731550243, "lead_ev": [-0.5252619690158913, -0.5344219630495007, -0.5298720032601765, 0.39419844712454616, 0.04833501589438258], "lead_ev_err": [0.011608826961209115, 0.013057443421819862, 0.015118822964330052, 0.053112194854058985, 0.06962938761009883], "nnc": 0.0025504525734897972, "o1_series": [1.0339054875626454, 1.0247886127104344, 1.1052837270655735, 1.0929474463459576, 1.0626684224080842, 1.0274525460540418, 1.0638022277334704, 1.043164863072069, 1.0265682846197066, 1.0413978271337812, 1.043763748170011, 1.0192893572127102, 1.0354824203236581, 1.0114217591999592, 1.0306597133983222, 1.033524935611514, 1.0574124857754452, 1.0649545093851898, 1.0108289006712448, 1.0070373428580812, 1.090556352241017, 0.9962820634491708, 1.0254873307581645, 1.0443813415550136, 1.0853599058836902, 1.0157176542439905, 1.0024983291122143, 1.0490383128922007, 0.9844789827044904, 1.089438429477937, 1.1008738709939168, 1.1194263406014122, 1.1009721334185278, 1.06884461608975, 0.9941668152309504, 0.9760285184267232, 1.0001093638288063, 1.0031978089087905, 1.109772909422275, 1.0575091111102661, 1.0607753489827603, 1.0894506534937705, 1.065147279960211, 1.1269571435171035, 1.0921687525188957, 1.0875107902544268, 1.0418558380118177, 1.0401788108302634, 1.0306807158376619, 1.0247947521107148, 1.0125363000784735, 1.0368759189651033, 1.0911062820103237, 1.0606024852212377, 1.0153158005226794, 1.0409172040267656, 1.0811141814841438, 1.0297264611499939, 1.0314728253818695, 1.060830340983077, 1.060830340983077, 1.0483611802622463, 1.0167915053753063, 1.0167915053753063, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 0.995193538156059, 1.050608468039815, 1.050608468039815, 1.0676180542331528, 1.04530582750102, 1.0496063235935895, 1.0496063235935895, 1.0496063235935895, 1.0496063235935895, 1.0496063235935895, 1.04140706396503, 1.04140706396503, 1.04140706396503, 1.04140706396503, 1.04140706396503, 1.0716428279381582, 1.154580359083535, 1.154580359083535, 1.1152365180894956, 1.0837154888314835, 1.0837154888314835, 1.0645017689915475, 1.0756540439109308, 1.0756540439109308, 1.0778339176212852, 1.0778339176212852, 1.0778339176212852, 1.0778339176212852, 1.0849191577990172, 1.0871459896964577, 1.1144028398208874, 1.1144028398208874, 1.1144028398208874, 1.1144028398208874, 1.1144028398208874, 1.1144028398208874, 1.1144028398208874, 1.0976135491531407, 1.0976135491531407, 1.0976135491531407, 1.0976135491531407, 1.0976135491531407, 1.0880942627826125, 1.05575296256599, 1.0886754457045873, 1.0886754457045873, 1.0886754457045873, 1.0886754457045873, 1.0886754457045873, 1.0886754457045873, 1.0886754457045873, 1.0886754457045873, 1.0886754457045873, 1.0886754457045873, 1.0886754457045873, 1.0886754457045873, 1.0886754457045873, 1.0886754457045873, 1.0886754457045873, 1.0956998176414774, 1.0763101273482085, 1.05324965344727, 1.05324965344727, 1.05324965344727, 1.05324965344727, 1.0650601616314987, 1.0715516621562173, 1.0753921023582764, 1.0753921023582764, 1.0753921023582764, 1.0753921023582764, 1.0753921023582764, 1.0753921023582764, 1.0753921023582764, 1.0753921023582764, 1.0753921023582764, 1.0753921023582764, 1.0832629239856382, 1.0832629239856382, 1.0832629239856382, 1.0832629239856382, 1.0832629239856382, 1.0832629239856382, 1.0832629239856382, 1.0832629239856382, 1.0832629239856382, 1.0832629239856382, 1.0832629239856382, 1.0832629239856382, 1.0832629239856382, 1.0832629239856382, 1.0832629239856382, 1.0767656499411244, 1.0925327868335892, 1.080637468763073, 1.102118202392738, 1.095041378175113, 1.095041378175113, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0597151306829449, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212, 1.0688819903396212], "acc": 0.19333333333333333, "dt": 0.012, "binder_o2": 0.6636367147282498}, {"N": 16, "at": 3.4, "kappa": 1.5, "start": "sphere", "mean": [2.585215593230409, 2.0751597239503874, 1.794813260151611, 0.19791310821770677, 0.5110099262396021], "err": [0.0045357786842664324, 0.005438085158800499, 0.005851321357270633, 0.0008004248722248104, 0.0014856262508373703], "cov": [[0.002340568492343704, 0.0028257423476174197, 0.0030240412966389615, -0.00017371841152578012, 1.5075593801338316e-05], [0.0028257423476174197, 0.0034171853202743813, 0.003652694798971341, -0.00020928544830948114, 1.9249780326811405e-05], [0.0030240412966389615, 0.003652694798971341, 0.003968284998746449, -0.00023134387633805194, 1.8875914666171064e-06], [-0.00017371841152578012, -0.00020928544830948114, -0.00023134387633805194, 0.0003083534646566625, 0.0007610266810380569], [1.5075593801338316e-05, 1.9249780326811405e-05, 1.8875914666171064e-06, 0.0007610266810380569, 0.001969029962317262]], "corr": [[1.0, 0.9991659301454101, 0.9922602932800637, -0.20448467050944974, 0.007022432729769777], [0.9991659301454101, 1.0, 0.9919223881443939, -0.20388268788327737, 0.007421049858740924], [0.9922602932800637, 0.9919223881443939, 1.0, -0.2091376214144007, 0.0006752746015391963], [-0.20448467050944974, -0.20388268788327737, -0.2091376214144007, 1.0, 0.9766732756599502], [0.007022432729769777, 0.007421049858740924, 0.0006752746015391963, 0.9766732756599502, 1.0]], "lead_ew": 3.066322621077852, "lead_ew_err": 0.038005789488500835, "lead_ev": [-0.5615720743510212, -0.5614557527285743, -0.5607680309569416, 0.21348062058708406, 0.09679609045570582], "lead_ev_err": [0.008819319062656254, 0.008839454425538407, 0.008572843302320152, 0.04462216247361995, 0.050093932752557864], "nnc": 0.001048760898787479, "o1_series": [2.557794919387571, 2.5554817254921436, 2.5828109432569266, 2.52726869164814, 2.4930984071001925, 2.5350725053506027, 2.6091154497008953, 2.5502180338287506, 2.641192307716543, 2.599457986371866, 2.5830184083318244, 2.6225371123530987, 2.5789831330956003, 2.63216070355375, 2.650888031917895, 2.630809914987527, 2.581438472476377, 2.58099451638977, 2.586943777490548, 2.555057993112463, 2.540302299652152, 2.5214874648337684, 2.5017857389891676, 2.511539505949708, 2.561532728300958, 2.6035116043227884, 2.634330082711494, 2.5725698986723797, 2.588341043940172, 2.63597083800391, 2.5713495510662545, 2.719720983646325, 2.708227247521297, 2.657989612141031, 2.667312524801796, 2.6557385744896047, 2.6448081961162684, 2.5963782133981876, 2.60665680883647, 2.6132410847486782, 2.639293657636909, 2.6165782590355606, 2.6447739896499556, 2.6197243310179936, 2.583018023213791, 2.528726317457639, 2.580235558889817, 2.5725782282308085, 2.6093634018381477, 2.665240698540419, 2.6598239373639845, 2.647716157679167, 2.6586831029207127, 2.659504366089893, 2.673478449194424, 2.571067613022347, 2.543425872171034, 2.5837855809719636, 2.58180487870105, 2.538922574329396, 2.5586514370585993, 2.5334865360011882, 2.5618723691976024, 2.562987480456137, 2.5247647753580122, 2.5444074260603395, 2.5562889871639864, 2.5416119303953173, 2.537902942537133, 2.6415911380165698, 2.594958504852678, 2.6387057573597357, 2.601045945817053, 2.55243402269862, 2.515969138743547, 2.5795855064489217, 2.5648788069819988, 2.6430028837258814, 2.61553535040815, 2.626817014123131, 2.655071748910404, 2.658581448217186, 2.560815261749298, 2.580297231950245, 2.5828038611948863, 2.623526385061661, 2.555115067644771, 2.5546945070698373, 2.5300140993043776, 2.5334106776804077, 2.569463953634591, 2.5426891796119664, 2.556735854916114, 2.6369731871980338, 2.6190866765466927, 2.5890807117557557, 2.6563377998029836, 2.5644262184563944, 2.6118338339105343, 2.6006841898569055, 2.5738036843157297, 2.554322890945824, 2.582479261754069, 2.604714086310174, 2.637925017702429, 2.6286748895903367, 2.6086736328881663, 2.5460011229226325, 2.542757158547416, 2.655662597137626, 2.619170928698326, 2.616458077655774, 2.583992104413912, 2.567768018234723, 2.5520567172022632, 2.5810231341651733, 2.5797814055513713, 2.5934757502168284, 2.5914988860154313, 2.6046259914195167, 2.6961460100764985, 2.6494009676751302, 2.5410356343975744, 2.687616242141095, 2.6297487688420045, 2.6071998681454573, 2.569515242857415, 2.543028678806266, 2.5601267339812006, 2.4859856688757596, 2.530518675948713, 2.5193787847309217, 2.576063756185934, 2.5902772826505354, 2.501648724554133, 2.572423582462992, 2.553922111118033, 2.6245917990594148, 2.5896405417255317, 2.5688067051416033, 2.6013423324829246, 2.542223765952958, 2.531593454082861, 2.4911699990654563, 2.495599157528259, 2.6216799517868496, 2.56686134330912, 2.57067815346587, 2.5310204711365847, 2.5619753770441234, 2.547210748903428, 2.552834175044829, 2.568003831293119, 2.54804040142212, 2.558028280212583, 2.5731699662208696, 2.5763053246181835, 2.5289778800508538, 2.5825301356818646, 2.5776161868266945, 2.5912680113782094, 2.5547169113748773, 2.6287861653800544, 2.614909418135607, 2.57415027091414, 2.5934379375714456, 2.577319266181455, 2.561531150798033, 2.647458158098316, 2.548929075123497, 2.6068663901645532, 2.5951487612726853, 2.600585847597957, 2.5745936716418427, 2.542731845978306, 2.5744636724894674, 2.5435506691250884, 2.596230273075663, 2.542400023606403, 2.542661162216878, 2.607538577675607, 2.52014199715292, 2.550140626112412, 2.597099495685008, 2.58319257607116, 2.600290570162098, 2.67011160378438, 2.5764982088374815, 2.548837206403528, 2.6154450288844036, 2.6213727304797794, 2.5829938441264946, 2.547482448303155, 2.553552941373429, 2.489879955477033, 2.5223467642823243, 2.4700595916868915, 2.4957520653779244, 2.6315058334130836, 2.5954298465960584, 2.6061128031675773, 2.603724426386738, 2.5771552137951224, 2.6074859859472452, 2.635515500675352, 2.654721105703124, 2.6601198915216893, 2.543213040003147, 2.616436868063701, 2.615603115273171, 2.633345473021478, 2.612462191498098, 2.498256618114556, 2.511204347996132, 2.5192728278963985, 2.591165559376348, 2.6586233170248903, 2.6892663971537063, 2.6909814551367157, 2.587651465960634, 2.5432226013751933, 2.5935901018775778, 2.5401899023659342, 2.5760719065376922, 2.6247069095125903, 2.5802797088905653, 2.62270813350342, 2.5839514124107112, 2.5624254966206927, 2.563311356033834, 2.5577507709304985, 2.6148434673232135, 2.562741202718054, 2.527493359566747, 2.54504896877484, 2.560293901220978, 2.4969721325018144, 2.635386433866498, 2.6562724533525497, 2.645095726951955, 2.603342954870462, 2.6544798369913916, 2.5796407703795095, 2.5455509082111476, 2.5787697819164004, 2.5857172180639543, 2.5559984832706544, 2.54974664202593, 2.6095371118101447, 2.5774462323374343, 2.530210227650746, 2.564353458577226, 2.5603126156296367, 2.539171758577185, 2.5099367226943876, 2.5314539195014185, 2.556823070525298, 2.476551702495801, 2.5220997304510817, 2.555820975931562, 2.6232785114269985, 2.6856992988483723, 2.5292929750269444, 2.604608244940596, 2.6569564307430964, 2.6858022246987496, 2.650423099631008, 2.654528192723541, 2.6582356911013933, 2.5577486579077844, 2.668004514365499, 2.678251494013597, 2.72064947082885, 2.633188535073205, 2.633422286288388, 2.628564615161993, 2.6692082136630972, 2.6209033523438054, 2.561312211261171, 2.5693703330331443, 2.50652645236615, 2.543589892727095, 2.542998593223246, 2.55519047252902, 2.5745159415855383, 2.563103392172051, 2.5469508116602295, 2.584048033755664, 2.5126436409149004, 2.5611733402029677, 2.556527305245175, 2.530377428919735, 2.5433095559070256, 2.6271815982096234, 2.615933239366104, 2.6345623874641975, 2.6642404942521583, 2.6384878645708345, 2.593693443447757, 2.5754919573740724], "acc": 0.8579166666666667, "dt": 0.006851885286668269, "binder_o2": 0.665606201077022}, {"N": 16, "at": 3.6, "kappa": 1.5, "start": "cold", "mean": [1.3385180376053074, 1.0999294963488524, 1.0442243454542277, 0.31554420408364586, 0.3838444544353736], "err": [0.0596103747710453, 0.05187967932251437, 0.04523225564720659, 0.009328503015940938, 0.007028219127494932], "cov": [[0.03520256704624853, 0.030946062527447072, 0.027211915417649703, -0.005168726286381422, 0.004003585523010768], [0.030946062527447072, 0.027570588266747492, 0.02438227029147003, -0.004443737665484073, 0.0035659462433254765], [0.027211915417649703, 0.02438227029147003, 0.021702164157719556, -0.0038901873529325498, 0.003139096605602317], [-0.005168726286381422, -0.004443737665484073, -0.0038901873529325498, 0.0015757849326631106, 0.0002495769843415465], [0.004003585523010768, 0.0035659462433254765, 0.003139096605602317, 0.0002495769843415465, 0.001548211423785551]], "corr": [[1.0, 0.99333380421919, 0.9845106604573775, -0.6939815035056666, 0.5423089965841249], [0.99333380421919, 1.0, 0.9967806598244647, -0.6741816451566282, 0.5458039090275242], [0.9845106604573775, 0.9967806598244647, 1.0, -0.6652280045986715, 0.5415493331216807], [-0.6939815035056666, -0.6741816451566282, -0.6652280045986715, 1.0, 0.15978681024416122], [0.5423089965841249, 0.5458039090275242, 0.5415493331216807, 0.15978681024416122, 1.0]], "lead_ew": 3.759581620893238, "lead_ew_err": 0.15966729050796513, "lead_ev": [-0.513815496790146, -0.5138419791070175, -0.5114534949382125, 0.36171056097534693, -0.28202987139674934], "lead_ev_err": [0.010702940214304265, 0.010912153040474638, 0.0103491853912745, 0.028662756391837203, 0.04503401543917406], "nnc": 0.0023253621401508515, "o1_series": [0.9935206589470512, 1.0146396348007176, 1.0357861965672777, 0.9901122631456211, 0.9427993822826919, 0.9806290057081053, 1.0009676827698004, 0.9499177615564078, 0.9820376475882784, 0.9987552634000358, 0.9531044144106889, 0.9771458224186869, 0.9964831579902425, 1.0369317854559648, 1.0348310939517402, 0.971590818257662, 0.9554345440667655, 1.0167366039765757, 0.9760741347860209, 0.9582048341420891, 0.965209100173706, 0.9927968868564347, 1.005007826340998, 1.0375628208956165, 0.94925357954434, 1.0164049145747232, 1.1316675641685068, 1.2185265753327208, 1.203300280106712, 1.2099286692610924, 1.226983627428212, 1.2433583683298168, 1.259083964622885, 1.2275818989989205, 1.2044076507532737, 1.246059500941814, 1.1948246623374952, 1.2477819184095873, 1.2452123193901325, 1.2777354536706695, 1.2446485329415604, 1.2913774104383875, 1.2567743258258122, 1.2589421549914985, 1.1993701229112148, 1.2035426779212202, 1.210442345103801, 1.2475111113992219, 1.191134073739997, 1.2529418842153643, 1.1862740831696676, 1.1993356313354866, 1.235560533392684, 1.2361797200433564, 1.2535333366446444, 1.2406752242663788, 1.2551546625241468, 1.216094838476053, 1.22719298383447, 1.257224919499343, 1.2477981149849757, 1.223599907142357, 1.1970901877137439, 1.1348699689536141, 1.2616984838219758, 1.2224022609006788, 1.238138698370126, 1.2144295177205133, 1.2436018328849472, 1.1682775103731948, 1.2012058270262573, 1.193986300629145, 1.2235673856533476, 1.2098206806383724, 1.2035720728021198, 1.2191906277818831, 1.182409925443813, 1.2059823958047595, 1.1777988319998136, 1.1984332417496941, 1.225795936525193, 1.2053205561354645, 1.241748222228936, 1.2158377480577534, 1.2606580102938447, 1.2402442018034425, 1.2223844570349316, 1.202951804900287, 1.2160792402275056, 1.2338841478225493, 1.2111432089960452, 1.2210890796581069, 1.1984943556689496, 1.2647482374438153, 1.197594858632339, 1.2186735306270169, 1.1972344714202863, 1.1948782134824758, 1.233238683708658, 1.2704194798313813, 1.2242330975763713, 1.2255951905707576, 1.269562517463131, 1.2026157866448313, 1.2198135302421194, 1.1892622402228685, 1.1858193272295228, 1.2008464639299414, 1.1919383692761785, 1.2118601206208544, 1.1383548936355181, 1.1414790560829233, 1.1899087789178577, 1.1932184084584554, 1.213288024036396, 1.2293594136268347, 1.2385835334595163, 1.2306830802535766, 1.1949141725203218, 1.2300291038728508, 1.255472849430195, 1.2221089593905177, 1.2373225853159484, 1.21122957159225, 1.1875404633453523, 1.2458177037532903, 1.2255508973134943, 1.2294574585344338, 1.165947445230351, 1.1597414395244292, 1.1578405391961266, 1.3021167863328231, 1.2619194594508396, 1.287949751666937, 1.2241742971506127, 1.2419870060278995, 1.1579359314688988, 1.2288255283786955, 1.2134360743648438, 1.2292679752328362, 1.2134500708781801, 1.1867189222166141, 1.262691541306824, 1.1776425375636452, 1.1956556865497778, 1.194239438177984, 1.1832630243939088, 1.2338811051450072, 1.1995855809300604, 1.1822570965027213, 1.262898169653997, 1.2247312425803307, 1.2890794834303119, 1.2314862854205078, 1.2660892966772717, 1.2964732738965168, 1.2283771429588333, 1.2573184707889373, 1.28217157306179, 1.2080256617722405, 1.2399732748119783, 1.1711326386739296, 1.2493667580963699, 1.262488339348701, 1.2063887129024504, 1.2497737347548914, 1.231299042896084, 1.2792648047573767, 1.3037806059954287, 1.248463824821199, 1.294840765200664, 1.2572421951442228, 1.4233584989163395, 1.5285205358322917, 1.5564895991385899, 1.5376367426956428, 1.5023631879797086, 1.579188594643696, 1.5591055479613491, 1.6331186077799096, 1.5971651087321357, 1.5752952185801004, 1.5436599416369239, 1.5583555139102014, 1.5345178464173266, 1.547644648462689, 1.5202335907541953, 1.5237602113159436, 1.5164464881739697, 1.5178307541466345, 1.541554132799201, 1.5968952958255698, 1.606826978919134, 1.5222244076910747, 1.5072232549550073, 1.5303158270730663, 1.5168804433520546, 1.499363146724895, 1.4950800813940277, 1.6209456659332573, 1.552340099822701, 1.5633272700166767, 1.5418894066170454, 1.5781039152663734, 1.540925136913392, 1.6350041284993506, 1.608892144677523, 1.5449414075455787, 1.5522762293593697, 1.4589643954957803, 1.554571719296177, 1.5898444008546353, 1.6064477451314814, 1.5738840259465285, 1.5675682708428984, 1.5282742398668858, 1.5248806725141932, 1.5125283253646429, 1.4956817712664399, 1.5337990982853371, 1.5298236691000797, 1.5239613774930523, 1.5287330092099118, 1.575860521598194, 1.4806768122715606, 1.4764719329456122, 1.5203992114379217, 1.5092903365811239, 1.5092903365811239, 1.5092903365811239, 1.5859619382725723, 1.6002584061464926, 1.5959136883610598, 1.5654851673058419, 1.5654851673058419, 1.5654851673058419, 1.542058714190861, 1.5732176317091189, 1.494492917121343, 1.5016065891574644, 1.594284682477408, 1.5852376617566817, 1.5782620948113846, 1.5782620948113846, 1.48595327999423, 1.5015987157732402, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.500425578196046, 1.5608043269907148, 1.5608043269907148, 1.5608043269907148, 1.5741683799212636, 1.5741683799212636, 1.5741683799212636, 1.503802565132066, 1.5197354759036918, 1.5906763192716153, 1.607062629415677, 1.5655002939551066, 1.5248696807168818, 1.5696018939932634, 1.5650199870844668, 1.5695975936266917, 1.5238907908333612, 1.5216915008950942, 1.562365374489488, 1.5023725590864756, 1.4909317879371407, 1.551116553466242, 1.551116553466242, 1.5334925309209912, 1.5334925309209912, 1.5334925309209912, 1.5334925309209912, 1.5313623567549466, 1.5313623567549466, 1.5313623567549466, 1.5420201844982342, 1.5420201844982342, 1.5751534627864856, 1.5718128412837382, 1.5718128412837382], "acc": 0.6795833333333333, "dt": 0.010873080825171669, "binder_o2": 0.6379133928809265}, {"N": 16, "at": 3.6, "kappa": 1.5, "start": "sphere", "mean": [2.953198864713557, 2.535812072685035, 2.305795899556541, 0.1786613327173212, 0.5271854362202236], "err": [0.004886013827106358, 0.0062974535297101895, 0.0068950391547947356, 0.0005325763687712406, 0.0015973152578946967], "cov": [[0.0023733778361595074, 0.0030633616576380253, 0.0035233481134076534, -7.826447149458691e-05, 0.0001962193899645365], [0.0030633616576380253, 0.003958723954716736, 0.0045500046869938245, -0.00010031609799571756, 0.0002553985728299267], [0.0035233481134076534, 0.0045500046869938245, 0.005287783916807815, -0.00011164309566911787, 0.00030384627094161374], [-7.826447149458691e-05, -0.00010031609799571756, -0.00011164309566911787, 0.00024178409534318223, 0.0006966353977535879], [0.0001962193899645365, 0.0002553985728299267, 0.00030384627094161374, 0.0006966353977535879, 0.00208534077057212]], "corr": [[1.0, 0.999395113185468, 0.9945697900240169, -0.10331594466211699, 0.08820027980492283], [0.999395113185468, 1.0, 0.9944830484227496, -0.10253665764823935, 0.08888988399856736], [0.9945697900240169, 0.9944830484227496, 1.0, -0.098737279219079, 0.09150156957054825], [-0.10331594466211699, -0.10253665764823935, -0.098737279219079, 1.0, 0.9810771401662945], [0.08820027980492283, 0.08888988399856736, 0.09150156957054825, 0.9810771401662945, 1.0]], "lead_ew": 3.0108118554697043, "lead_ew_err": 0.0025599392588476384, "lead_ev": [-0.5758720524917591, -0.5758489342679685, -0.5748810572248202, 0.06519233050743659, -0.04506788378053082], "lead_ev_err": [0.0003932747583755088, 0.0004119745300485498, 0.00041124947862177197, 0.038847930958641544, 0.038255513125211506], "nnc": 0.0010325238702440765, "o1_series": [2.962870488455594, 2.964540554674744, 2.961017573797779, 2.919689313472346, 2.9866752011588438, 2.9573013417064593, 2.9332827296786954, 2.940063336705891, 2.858336921561839, 2.9329660527578136, 2.937636566770632, 2.9033222561783076, 2.822851465465986, 2.8519981963286036, 2.9367532634025073, 2.9026047274565743, 2.858156951662619, 2.9291764791214248, 2.868767610978975, 2.9364695879355462, 2.9229116218209676, 2.9739858632225733, 2.9202272236825593, 2.9399078547467656, 2.944989774935461, 2.993422012706694, 2.8952944360371253, 2.9797665809275213, 3.0381153021365677, 3.0235574471938014, 2.981920318493297, 2.91866496500827, 2.9740177342759626, 2.8711699551409877, 2.8811222363100253, 2.9099296286961605, 2.9598100604856494, 2.9304244228328478, 2.943467588621786, 2.9563309467954295, 2.9744159778286683, 2.989988891857079, 2.9610361720282685, 2.8936387497810125, 2.873012968942593, 2.958112054031409, 2.9884641215193026, 2.9945981209812285, 2.9893830698865136, 2.9543438149036474, 2.926534020313096, 2.9304705184621547, 2.947468311327452, 2.9862868827559645, 2.941991604727352, 2.8901272301420966, 2.975774741462411, 2.925500728478257, 3.0222270315527817, 2.924615110687178, 2.939324996601787, 2.8712458077387546, 2.9341520622096704, 2.959465170197969, 2.9119319010106413, 2.87601644748774, 2.8764715974713004, 2.8877559524737144, 2.9386287536156814, 2.9349045461470094, 2.950299285141451, 2.907621248401882, 2.9586458278711842, 2.936302368766977, 2.95552751983592, 2.9445859670263115, 2.9953026103127507, 3.0108366022684243, 3.0571634890909127, 2.92978066721379, 2.9136271810830614, 2.9760725910200985, 2.958405248490683, 2.9932365981520728, 3.057462782601096, 3.017672245115394, 2.98262818226426, 3.0344490773234107, 2.9709085779313407, 3.021240760771977, 2.9598059239105856, 2.917595041695897, 2.8860843462143904, 2.9577362363875626, 2.9171207876808234, 2.988499005069455, 2.928062690001364, 2.8770342117028798, 2.808453059328827, 2.8535140263555396, 2.935299015525061, 2.897528528429787, 2.89974765173886, 2.9378729129348202, 2.8984249025166475, 2.9163190071570977, 3.009767273880951, 2.9691786869456025, 2.9263491429566013, 2.937108053394615, 2.9275689775094733, 2.976597964486408, 2.938416635188026, 2.9308906177769796, 2.9816809092727574, 2.960504181004616, 2.8764588114141416, 2.8467073411887793, 2.877196925728122, 2.988686210568835, 2.980324008048572, 3.0191076977751337, 3.049138728293265, 3.0490691681258126, 3.0563008317139566, 2.9912234407645397, 2.993966559568542, 2.9813866863352496, 2.956027583085258, 2.982330179249234, 3.0061241820646107, 3.0375062419826335, 2.921378078559906, 2.9392348558470496, 2.958819506520654, 2.9835647828502827, 2.942212755130603, 3.0121962453519346, 2.964532441945746, 2.9233727689948563, 2.971100309361473, 2.9471302968963604, 2.9546338644277115, 2.99743187439248, 2.900795161132487, 2.917997247009904, 2.8945568368312533, 2.8466365824567417, 2.922452725941862, 2.8878633686634716, 2.88678353549837, 2.8592432143557343, 2.943706439418083, 2.9917571821311086, 2.8966526833220323, 2.895140673030926, 2.891768184963241, 2.9439507725893312, 3.0204127667587146, 2.9718459436268976, 2.9568963387311555, 3.0062652672958614, 2.9060059464188717, 2.9345500630740613, 3.0133411153347645, 2.9583716943978224, 2.973186601358866, 3.0081727652445363, 2.981725748057296, 3.0056957719287696, 2.9653368546176253, 2.988151072964021, 2.894130386174453, 2.9806168682444607, 3.010258070718282, 2.9651456626510884, 2.938635101165688, 2.9941235330363485, 3.0276732991374145, 2.9915373632992455, 3.017582888741297, 2.9509700199899935, 2.9587589222673762, 2.911819221963073, 2.9689269491076358, 2.934135291902069, 2.935542160573416, 2.934305625251352, 3.0032828719433793, 2.9622993670323012, 3.0085035636153763, 2.9092962678934824, 2.923525295327952, 2.9447422098642457, 2.973336608378464, 2.9952749618599244, 2.963770346261657, 2.9686100186690783, 2.995561923270989, 2.9781924001733935, 2.982957036413993, 3.0108046457385482, 2.994910650726931, 2.90451487086934, 2.95079509342846, 2.9603649911868626, 2.9769969089882986, 3.027808353333781, 2.951906412864462, 2.9752584356798604, 2.988220133022298, 2.99564976559494, 3.019332493584546, 2.9823321016161115, 2.978029837419018, 2.991373614310379, 2.988665219502437, 2.9605351634126027, 2.9850287095128523, 2.8934569038675226, 2.891650954857737, 3.003972133824481, 2.989196526537007, 2.9692590715887777, 2.9457624143014414, 2.931956568928962, 2.990474678906403, 3.0022246613119363, 3.0113709760510843, 3.031493880517565, 3.018153016140669, 3.0041385874268114, 3.029830957464567, 3.029024830518438, 2.95263391148507, 2.9817546959315666, 2.9700664440713442, 2.8913441414289354, 2.8882232197608304, 2.9078082173738755, 2.81463287404604, 2.910228021310864, 2.8827389157533894, 2.8789281074396755, 2.921189714305699, 2.9127802586535707, 2.882903562810812, 2.977390082664628, 2.9725444111474038, 2.9972766238080544, 3.0129230347067284, 2.995208553359331, 3.0146873199352546, 3.0645844283141868, 3.0225595546877306, 2.9418006521905706, 3.0680041255310586, 2.9885443399709404, 2.982719100638585, 2.9228491975947732, 2.9144628485286193, 2.9035849445021213, 2.8759058255430654, 2.870810902072276, 2.9118607172359185, 2.9978520524794505, 2.999007388688261, 2.928590266323778, 2.948943967818166, 2.951275113848758, 2.9249455872348333, 2.9175575674151295, 2.9017182857032546, 2.950711479404462, 2.9038398935214964, 2.873151331909755, 2.91990620168405, 2.8727722608441506, 2.9238524878099623, 2.9119310002755396, 2.9143629484931672, 2.935951074313919, 3.050985232283247, 2.970595646146552, 3.029763508612542, 2.9987149408677785, 2.9791169799247834, 2.950577613720068, 2.869423006658501, 2.9428689244530477, 2.949831739070964, 2.958395884190261, 2.9839814028096168, 3.009864386448392, 2.9829776571470337, 2.9660429359576774, 2.9502696076909087, 2.9931228061998745, 2.964295008364348, 2.904950653250706], "acc": 0.86125, "dt": 0.006344338228396545, "binder_o2": 0.6658504071382492}, {"N": 24, "at": 1.6, "kappa": 1.5, "start": "cold", "mean": [0.10005683201252938, 0.01506974817325183, 0.0645511172760483, 0.587472579979436, 0.058170635313621134], "err": [0.00027813901868696663, 6.85001754399065e-05, 0.00010741167819462827, 0.001062497464589654, 0.00015075088410233171], "cov": [[1.5463866759228732e-05, 3.247891489649615e-06, 7.5372362794187346e-06, -6.569503684188011e-06, 8.324830943725274e-06], [3.247891489649615e-06, 6.011378487833552e-06, 3.455844151505158e-06, -1.2851420769092436e-06, 1.7265155207340727e-06], [7.5372362794187346e-06, 3.455844151505158e-06, 9.960735958699303e-06, -6.025492525001295e-06, 3.990854681868303e-06], [-6.569503684188011e-06, -1.2851420769092436e-06, -6.025492525001295e-06, 0.0009654256107490276, 9.265787383645642e-05], [8.324830943725274e-06, 1.7265155207340727e-06, 3.990854681868303e-06, 9.265787383645642e-05, 1.5487048916315354e-05]], "corr": [[1.0, 0.33686463919494325, 0.6073057127305661, -0.05376678929911843, 0.5379377699902761], [0.33686463919494325, 1.0, 0.44660275567692037, -0.01686959665356326, 0.17893657296925933], [0.6073057127305661, 0.44660275567692037, 1.0, -0.06144512474951185, 0.32131859938061197], [-0.05376678929911843, -0.01686959665356326, -0.06144512474951185, 1.0, 0.7577720589659799], [0.5379377699902761, 0.17893657296925933, 0.32131859938061197, 0.7577720589659799, 1.0]], "lead_ew": 2.3155382785063354, "lead_ew_err": 0.05784156174639317, "lead_ev": [-0.5262982051942993, -0.36901710711163993, -0.4863115823797692, -0.25791403608419944, -0.5327456885815767], "lead_ev_err": [0.011317307665270018, 0.022690438999319832, 0.011857097117722952, 0.029596986953512955, 0.011851774802847843], "nnc": 0.011219480551644196, "o1_series": [0.09948109378285998, 0.1006963560885631, 0.09962392484162443, 0.10022715374528365, 0.09661201267265365, 0.10192561797952898, 0.09734303107733049, 0.09621183918864672, 0.10020475802443309, 0.10057542274016658, 0.09292106305168556, 0.09895112800323448, 0.0959247029899106, 0.10285434440122596, 0.0970566717812728, 0.10113642425550973, 0.09976035670597566, 0.10031824473448164, 0.10279988617209758, 0.09945366684040922, 0.0961431848409811, 0.09550419466209775, 0.09231780022856238, 0.10605686368794484, 0.1055905028848202, 0.0970170214203063, 0.10278871382752307, 0.10449406705101194, 0.10179800260423613, 0.09918573655451973, 0.0937791348183234, 0.10444739637475806, 0.09564241601736888, 0.09751273085419879, 0.10389076939345894, 0.09943439031844042, 0.10058937306210308, 0.1012027246931547, 0.10216603778059707, 0.09889946150742931, 0.0997919512313079, 0.09908603741918554, 0.09436777259863753, 0.10311576756459889, 0.09796283885274715, 0.10978366076957441, 0.10120814661397262, 0.10784326965789559, 0.09509824394896946, 0.09384093795076137, 0.10480170436762612, 0.0997477012945993, 0.09934684228442177, 0.10253616399972183, 0.10452944087929686, 0.10652389365702758, 0.09935690203027557, 0.0957491786277955, 0.09288721296172629, 0.0967713296079929, 0.09352532582187661, 0.10180101640012196, 0.10060925157230005, 0.09709478128957927, 0.10225620822348408, 0.09621067119920071, 0.09780354772695704, 0.09880085036922227, 0.09489130396987333, 0.09870522754290253, 0.10397624995449296, 0.09579319221871306, 0.09427888225042302, 0.09904439404250891, 0.09589080247383436, 0.09810255380749269, 0.09815878035425644, 0.0946531628436802, 0.10074289829452047, 0.10930594866880405, 0.09933966377077258, 0.1027331063074078, 0.1002157700281176, 0.09925476480882856, 0.10070144798168228, 0.09919309577412998, 0.10376472116529313, 0.1004246428242524, 0.09883834167594613, 0.09862816677324752, 0.09975000342767823, 0.09387587353076522, 0.1008554454983048, 0.09938593720272311, 0.10057350299032103, 0.10179182256087842, 0.10503537379034882, 0.10022825509694408, 0.10289538260433029, 0.10297962929870158, 0.10549292191229005, 0.10360781671979669, 0.10241576849228701, 0.10006138790313454, 0.09909406859339309, 0.09466544892529234, 0.1003109929011538, 0.10224688020657888, 0.09514822817745917, 0.09766997067620274, 0.09455633220950817, 0.1076150064014235, 0.09624389827235695, 0.09806833718980348, 0.10964812282930238, 0.10013777726164606, 0.09965052835997483, 0.10175994101918241, 0.09314208212452284, 0.10384914562259258, 0.10498764063216807, 0.09627127995034428, 0.09273628715659056, 0.09728491977611753, 0.09604701331632515, 0.10075919869011957, 0.09733253742459, 0.09743127236973989, 0.10783019571013472, 0.10403873835860875, 0.1053206648290867, 0.09655775107907381, 0.10144431068336897, 0.09155483918738769, 0.10914581849537347, 0.09772625632853181, 0.1024924610872297, 0.09744294037146177, 0.1025360290225424, 0.106938608355481, 0.10653926337859934, 0.10655910494721531, 0.09911907274116924, 0.09524586888716104, 0.11184787289589163, 0.09951688722071866, 0.10594270148694539, 0.09994719987593206, 0.10131926609522485, 0.10007607027092755, 0.09588030269638131, 0.10153790665560987, 0.10396934330552104, 0.10103983501429653, 0.10225687697369623, 0.10490374104488459, 0.10115275190713448, 0.10043266451227728, 0.09520688219691777, 0.10252345942425448, 0.10054633727439531, 0.09920385763316546, 0.0984253951677751, 0.09814015273408404, 0.09587908826431861, 0.09845679499296628, 0.10425628788696067, 0.09456842028768363, 0.09819145109733082, 0.09634865440895472, 0.10278420341056677, 0.1015628971780167, 0.0989025985619817, 0.10019565199586394, 0.09897893099408389, 0.10005220102591388, 0.10075864447065364, 0.09256545332574936, 0.09590064798516779, 0.0992208037721657, 0.10181131481015082, 0.10139565734590121, 0.10001766976968422, 0.09819664291755327, 0.1002182090974822, 0.10255560107514788, 0.10278151578446676, 0.10121808309217216, 0.10110143058355725, 0.10807598275144813, 0.09588516753859963, 0.10004968281218546, 0.10308006618715303, 0.10315715966588754, 0.0989779032529785, 0.09890537513971925, 0.0922087025793306, 0.10498905120319771, 0.10481080565080571, 0.10134252747118401, 0.10241924823469215, 0.10013042426033447, 0.09580684621879342, 0.10670189974099555, 0.10625074652694257, 0.09956641613338807, 0.10223410786427638, 0.1064814652559866, 0.10260033326530678, 0.1015233167511586, 0.111358060334976, 0.10182723163534424, 0.10100210347829017, 0.10279780158809532, 0.09293972074142796, 0.09471177594458531, 0.10153532917731817, 0.09745137979093065, 0.10557097855158792, 0.09605183085334816, 0.09659153681713252, 0.09441324645703515, 0.10016961670835228, 0.09449571180697751, 0.09653300081246798, 0.09726058413012119, 0.0969610058904377, 0.09488606201908162, 0.09503748546199453, 0.1018211428444758, 0.10242731659714185, 0.10251310774838641, 0.10101405101038131, 0.09445067380936566, 0.10300990395403659, 0.10184217416193551, 0.09574294134710189, 0.09653743747409654, 0.09994707729400587, 0.09673444291246007, 0.09597724534185262, 0.1094626237716969, 0.10181294865722876, 0.09878861649249121, 0.09478979412377148, 0.09994708575919835, 0.10556759482466899, 0.10303364569839649, 0.1025566310362383, 0.10300162023254941, 0.09734747083786169, 0.10353615213981583, 0.10324531364360912, 0.0997443915022771, 0.09569552647301148, 0.09819165912743612, 0.10276391102325665, 0.10294418956571515, 0.10388085039313633, 0.10127137091712715, 0.09697518788836329, 0.10339258563489809, 0.1014656966866394, 0.09381726439192241, 0.0994760438544843, 0.0988172597744037, 0.10016062202946519], "acc": 0.956875, "dt": 0.011742927291185404, "binder_o2": 0.6320302414049409}, {"N": 24, "at": 1.6, "kappa": 1.5, "start": "sphere", "mean": [0.09968904546870702, 0.015033795806088908, 0.06434127940362336, 0.5890800424647984, 0.0582195388883576], "err": [0.00018355856098494096, 6.242695298095707e-05, 0.00014553946465741506, 0.000740919999627427, 0.00012030197476737654], "cov": [[1.3333462634219846e-05, 2.777181461056957e-06, 7.044532563116997e-06, -2.954926642179224e-06, 7.403581546897138e-06], [2.777181461056957e-06, 5.585900506761925e-06, 3.1064378186396164e-06, -3.327169132242403e-06, 1.1109325370010615e-06], [7.044532563116997e-06, 3.1064378186396164e-06, 1.0034407234257688e-05, -1.7616005431077855e-06, 3.8056817520274122e-06], [-2.954926642179224e-06, -3.327169132242403e-06, -1.7616005431077855e-06, 0.0009340619540610836, 9.050906924635274e-05], [7.403581546897138e-06, 1.1109325370010615e-06, 3.8056817520274122e-06, 9.050906924635274e-05, 1.4602878163237124e-05]], "corr": [[1.0, 0.32180010790423885, 0.609024614719151, -0.026478134761506438, 0.5305803468689285], [0.32180010790423885, 1.0, 0.4149255760545361, -0.04606175052062466, 0.12300474293229595], [0.609024614719151, 0.4149255760545361, 1.0, -0.018195908023589016, 0.3143890242209808], [-0.026478134761506438, -0.04606175052062466, -0.018195908023589016, 1.0, 0.7749702422014951], [0.5305803468689285, 0.12300474293229595, 0.3143890242209808, 0.7749702422014951, 1.0]], "lead_ew": 2.2904856112077403, "lead_ew_err": 0.07042759664777948, "lead_ev": [-0.5263807805242563, -0.32739028886329247, -0.4818790254512976, -0.2970503921853579, -0.5434082645537497], "lead_ev_err": [0.015684779578327583, 0.03235646059103265, 0.01675653806674222, 0.040236939037816624, 0.01751538921224916], "nnc": 0.01126089303516551, "o1_series": [0.09188278147643418, 0.0945510155819668, 0.09719450968197257, 0.09494114162467178, 0.10557481628272819, 0.09699535294743836, 0.10238831737708211, 0.09862011905735583, 0.09677381480411193, 0.09783695700191214, 0.10443965519122816, 0.09973011109379576, 0.09772199152395977, 0.096578282652875, 0.0987710554064836, 0.09755458439444036, 0.09924866358753176, 0.09831093871905719, 0.10420234999216706, 0.11145919055882286, 0.10018122231497933, 0.09928341790749709, 0.09681697966232554, 0.0927319677442212, 0.10155100542036852, 0.1020423283424221, 0.10107282814237177, 0.09952772849678121, 0.10043626306448629, 0.09605593695003417, 0.0988613784226128, 0.09715448772839497, 0.10857302807997843, 0.09930581559494119, 0.09939828471583408, 0.10409761095098405, 0.09866219496061127, 0.10367165248357053, 0.10062241439766723, 0.10060136856981315, 0.09616071410171724, 0.09593776844409137, 0.09848390456230365, 0.09792304043619288, 0.10236872450424238, 0.10134512406480416, 0.1038741985891905, 0.09975952706598352, 0.09626944910628277, 0.09549355826637698, 0.10492053548961396, 0.10236826941766182, 0.09804727557171206, 0.10281408696240897, 0.09640137633610579, 0.09109801670994264, 0.09907134767966065, 0.10250732622802844, 0.1039594848330251, 0.1027925475361239, 0.09924297781828148, 0.09950625406450822, 0.09866358468591735, 0.09962955446840782, 0.09792780174796249, 0.10250173180209354, 0.10097779296866374, 0.0998233606142954, 0.09758894515031748, 0.09480632281652435, 0.10820648717296624, 0.10531743413549731, 0.10552605452925484, 0.10200402514833523, 0.09700960165906217, 0.0991897552436783, 0.10333532023878861, 0.09814786756478205, 0.0970450883490169, 0.09744617281367376, 0.09909847762438632, 0.0973984563075198, 0.10225704671490937, 0.10418163795400537, 0.0964993567906611, 0.10171178621830183, 0.096485885795501, 0.09534791025333686, 0.10216843184830442, 0.09867697775186651, 0.1018775250856439, 0.09575113700450166, 0.10277581561262436, 0.0978378339909638, 0.09127856394864627, 0.09484421647466276, 0.1013002950906847, 0.1039341202379725, 0.10293990162525746, 0.0963318160742644, 0.10463097734052537, 0.10513951767519372, 0.09993963707729907, 0.10274247613642057, 0.09914315875784656, 0.10144644588301535, 0.09500665424169161, 0.09225416994235397, 0.10108502765139435, 0.10510398171577982, 0.10478456401579234, 0.0980003879191828, 0.10237738033072617, 0.09730865955015415, 0.09762667247889581, 0.09971674436183443, 0.09370567488476682, 0.10196554140672245, 0.10372285514548767, 0.09800087055484998, 0.09641851141303902, 0.09833317891902561, 0.0926138724404422, 0.10486157248873698, 0.10409213041744964, 0.1010415139331253, 0.10473871045012136, 0.09454785077175444, 0.09566501853892365, 0.106428222582887, 0.10367085210100244, 0.09920366403492337, 0.089335324080646, 0.1021723184398407, 0.10174697367995207, 0.10516620466639015, 0.1018930348588762, 0.10038528247538417, 0.09879624479751214, 0.09885731743667388, 0.09633782061526858, 0.09549930362477972, 0.10223242472069533, 0.09832422756517596, 0.09982153011566781, 0.09777449113258796, 0.09644006109887625, 0.09789307073784653, 0.09957513567285553, 0.08962094661238525, 0.10055564625513208, 0.09961244248648132, 0.09757359093570438, 0.08863506967409121, 0.09821729291192519, 0.09836975526383328, 0.10410488261107588, 0.09859149050230731, 0.0951837514838126, 0.10092171398825893, 0.10348628881222388, 0.09451757841901395, 0.09640726255695192, 0.09229499415242243, 0.10292080393776128, 0.10217578712964709, 0.10252162294602854, 0.09923122381029158, 0.1032589467072185, 0.09995597364015144, 0.09935152289078525, 0.10216457706172095, 0.09051735187335033, 0.09753735853847084, 0.09829382267517091, 0.09729873961410525, 0.10157031301917516, 0.10365802721242631, 0.09903896870440915, 0.09638108350559182, 0.09759258261321412, 0.10386432436761764, 0.10297882411929646, 0.09780261898257281, 0.10072040881783156, 0.09428727059103711, 0.10240727083343103, 0.09878114235023247, 0.09993998227775056, 0.1019169183164596, 0.10437583763669173, 0.09908412392544458, 0.10186471769306102, 0.10475462000542314, 0.096951725847531, 0.102772941232689, 0.10431472475524609, 0.09765736186224323, 0.0963965771988111, 0.10269543511197633, 0.10225318031829063, 0.10560314329799682, 0.1010838530495321, 0.09662082145843771, 0.10080695353629633, 0.09949147307203027, 0.10584907967802569, 0.0973376178511593, 0.10139930802129586, 0.09499630362914703, 0.09681775891470322, 0.09901090248193123, 0.09795758023802792, 0.10335592351320805, 0.10081067540053458, 0.09836325237654535, 0.09805904055742727, 0.09312186117384905, 0.10621639990445436, 0.1022126265519798, 0.10246679291450371, 0.0964152962164791, 0.09231736955936551, 0.1009678634766641, 0.09993160403054695, 0.09965590582031066, 0.09970229524791617, 0.09775047441176873, 0.10324574890106988, 0.10178654307711416, 0.10781715789538839, 0.10366190188756126, 0.09852350392564858, 0.0935430250963911, 0.10240382618433284, 0.10134484721598752, 0.09900184807766294, 0.09963742192831546, 0.09951814793244501, 0.09421725809941336, 0.09738747651533837, 0.09540833551463201, 0.1026162608066632, 0.09749876059700578, 0.09567757788871652, 0.10551050204055075, 0.09666147250975311, 0.09528521786876759, 0.09952339493026378, 0.09847143609575834, 0.1039875546746421, 0.1015076027619785, 0.09368175855221289, 0.0999042910885109, 0.09628536853733569, 0.10115524611024888, 0.09215693493772191, 0.09269430127826811, 0.09752029230811556, 0.09646982171765078, 0.0965057855644529, 0.09635274069236534, 0.0978487517266863, 0.1001119977543542, 0.095418091444045, 0.10322280095194608, 0.10191533098904548], "acc": 0.966875, "dt": 0.010067667430714508, "binder_o2": 0.6352823052597345}, {"N": 24, "at": 1.8, "kappa": 1.5, "start": "cold", "mean": [0.10101916339071973, 0.01712532139952569, 0.06564644846130092, 0.590132383885923, 0.058887882868324706], "err": [0.00022223933051801774, 0.00011723627583954795, 0.00013873292091757223, 0.0008867425530506019, 0.0001461096199684408], "cov": [[1.5219440587084832e-05, 3.537320075060588e-06, 8.27648896744852e-06, -7.217594582253377e-06, 8.063268110183129e-06], [3.537320075060588e-06, 6.382553710417304e-06, 3.947121680502547e-06, 1.1394807623204831e-06, 2.381594488711298e-06], [8.27648896744852e-06, 3.947121680502547e-06, 1.06611476975558e-05, -1.9054932019535368e-06, 4.634179995215302e-06], [-7.217594582253377e-06, 1.1394807623204831e-06, -1.9054932019535368e-06, 0.0009475306652753943, 8.96143666785402e-05], [8.063268110183129e-06, 2.381594488711298e-06, 4.634179995215302e-06, 8.96143666785402e-05, 1.4928522488716824e-05]], "corr": [[1.0, 0.35890356724351063, 0.6497477969757007, -0.060103048694510317, 0.5349378680621776], [0.35890356724351063, 1.0, 0.47849928788705365, 0.014652546939538104, 0.24398445905524746], [0.6497477969757007, 0.47849928788705365, 1.0, -0.018958710138762668, 0.3673351645001902], [-0.060103048694510317, 0.014652546939538104, -0.018958710138762668, 1.0, 0.7534814927447785], [0.5349378680621776, 0.24398445905524746, 0.3673351645001902, 0.7534814927447785, 1.0]], "lead_ew": 2.4201538618200744, "lead_ew_err": 0.05445470659799956, "lead_ev": [-0.5125173015556266, -0.3897007633675248, -0.4977116546865968, -0.2532181975585449, -0.5230898430014089], "lead_ev_err": [0.011740992789422196, 0.02015447940147286, 0.01221179845784298, 0.03111128515277167, 0.012913038078941223], "nnc": 0.011190023898961848, "o1_series": [0.09981882539284109, 0.0961215037083337, 0.09829677256097749, 0.10017782812761536, 0.10005621435205561, 0.10175445074275145, 0.0960065123734888, 0.10265411732936928, 0.10414895142032075, 0.09960083501860827, 0.09575468343630957, 0.09717693001277768, 0.09800432414791865, 0.09320195082982907, 0.09458695487434457, 0.09705976947528197, 0.10332871826665906, 0.09897404482322336, 0.09939590490907298, 0.100169281992045, 0.10743795076553818, 0.10016507975144388, 0.10068507057311003, 0.1069053972151246, 0.10495561286523121, 0.10355410045410557, 0.10079904570049783, 0.10670987829775919, 0.0942793852693607, 0.10299074783865532, 0.10268900141734447, 0.10558224433326845, 0.10414966531150302, 0.10043156060890429, 0.10830568554992243, 0.09683384146034041, 0.10241813085001891, 0.10735895366505371, 0.10661374373557345, 0.10268471000654049, 0.10347237994952882, 0.09942000914525523, 0.10532004293132036, 0.09834779884274014, 0.10772833398331505, 0.09697475547618598, 0.10264698615511529, 0.10307003500436315, 0.09792991064078879, 0.1065958994440889, 0.10405874741165125, 0.1015248813398258, 0.10114395691287344, 0.10302787302858696, 0.10723838347380399, 0.10662653696899807, 0.10148606041533687, 0.10111077611332585, 0.10241871170283942, 0.09453365645540031, 0.11025161405955525, 0.09740322404581037, 0.09971134843300405, 0.10235646852333861, 0.10311271643202127, 0.09429631704300395, 0.0973488461257284, 0.09961784719352876, 0.09809727566260544, 0.10354199898822997, 0.10126286957615917, 0.09796460491563969, 0.10210828972553723, 0.09944203222859632, 0.09786944594500316, 0.10113823395361136, 0.10437649027023238, 0.10101892089284933, 0.10844123184849169, 0.1095715236029736, 0.09247409770241445, 0.1019260253908761, 0.1081101639701183, 0.09269751825033529, 0.09900304458300051, 0.10360834564354586, 0.10095211338707305, 0.1099957207260564, 0.096612269320347, 0.10696789552051475, 0.09861122572943443, 0.10440205951821566, 0.10188920935547263, 0.09546444646714308, 0.10417119288362714, 0.09554428744631477, 0.10434036773527261, 0.09995328170021336, 0.1030578924720619, 0.10748020605846002, 0.1022574987368605, 0.10344378612162283, 0.09637568025455523, 0.10271702573905225, 0.09461067133721433, 0.10143192978204925, 0.10457933130591031, 0.10104615682321322, 0.10748231434491955, 0.09015740228650954, 0.09771939652625389, 0.10508393218178926, 0.10162414934099187, 0.10036455304608385, 0.09517433641149592, 0.09760767350483285, 0.10141557635744936, 0.10605753488420554, 0.0964320957858224, 0.0978168234479351, 0.09676587825853457, 0.10322137963296188, 0.09966037373790121, 0.10375015866729825, 0.0973201241504415, 0.11016011626116826, 0.10750395400701997, 0.09972530391576089, 0.09837668541192768, 0.09922542223112486, 0.09363535495481451, 0.1006995278800499, 0.10435849130955065, 0.10232622228811789, 0.10532934549983652, 0.1054593259623675, 0.09637717553818963, 0.10063424779726142, 0.10688123831883158, 0.09834143777670158, 0.09840743065215533, 0.10126159512804617, 0.11018295330602103, 0.10206669872240368, 0.09859481352293345, 0.10029385412470367, 0.10264839193882493, 0.10150195127089617, 0.10554212683547032, 0.09551593028577411, 0.09824760703453991, 0.09779271548749201, 0.10384872684193092, 0.10119101560959425, 0.09311776522613159, 0.10693528412100378, 0.10656346967017377, 0.1011821190543715, 0.09501181407519092, 0.100155176450666, 0.09858764161017443, 0.09806550223823346, 0.10328897060656063, 0.10445794969781469, 0.10200291216366679, 0.09894444646402713, 0.09950086351178775, 0.09943826747639178, 0.10599743539244263, 0.10105817519765697, 0.09513108943582867, 0.10298568253904308, 0.09872656294933889, 0.09944145334343306, 0.09467971754281589, 0.10998002397208001, 0.10116078114708034, 0.09521931216229568, 0.10135264028793677, 0.10367112353012849, 0.11098278983332444, 0.09890917607629723, 0.1000423019414841, 0.10900072680304701, 0.10218015655497267, 0.09842039129600932, 0.09642146943424729, 0.1000241275061829, 0.1024993426453139, 0.10810634440920754, 0.09326029384911284, 0.10355983697137938, 0.09612528265517953, 0.09992921685256649, 0.10066216488103537, 0.10106537165170607, 0.0999903189738555, 0.1011401051300816, 0.1018368283448526, 0.10210976118559881, 0.10058664913430838, 0.09504328136317028, 0.09886022276289444, 0.1019594028580548, 0.09981875040651886, 0.09909822826604203, 0.1068899934208253, 0.10210784663307698, 0.09567451522996441, 0.09858726702530289, 0.09986142422760085, 0.09953292667981677, 0.10313025012472514, 0.10286867701313047, 0.10294504423474514, 0.10156783026846422, 0.10212478108492734, 0.10374024452023609, 0.10520944586745712, 0.10135951377232445, 0.10041586547423477, 0.10380372986154413, 0.0947522608177777, 0.09476228287649942, 0.10474531240503178, 0.09961530929009604, 0.09774023720428564, 0.09857573549837105, 0.1039599828790987, 0.10451873771846452, 0.10098322954317888, 0.10624999801250226, 0.1001954181013864, 0.098019302302269, 0.09742673292183979, 0.09854707206551848, 0.09662348706918689, 0.10102504130811554, 0.09806555124076083, 0.09997724475652708, 0.10283784403757402, 0.10034945565278622, 0.09836404790237269, 0.10263509702110662, 0.10369479909527984, 0.10009421516454865, 0.1102424145258008, 0.10585452661423925, 0.102716981793231, 0.09371034356771499, 0.10005800956044325, 0.10103138822702282, 0.10288026986928915, 0.10773547429485829, 0.09806802984119328, 0.09846917119910728, 0.09872566346086935, 0.10202828227713051, 0.09522468047811766, 0.09489602667174478, 0.09637750260877437, 0.10023711643906875, 0.10332883882082375, 0.09746512910872175, 0.09777028029422856, 0.09439250504049707, 0.0954375061129323], "acc": 0.964375, "dt": 0.011742927291185404, "binder_o2": 0.6381206106914019}, {"N": 24, "at": 1.8, "kappa": 1.5, "start": "sphere", "mean": [0.1013072293356235, 0.017103205245189216, 0.06585275652127812, 0.5885434659844028, 0.05910428465427299], "err": [0.00022898603509322477, 7.929434517223598e-05, 0.0001185856012188575, 0.0011951865443132965, 0.00018933819195472872], "cov": [[1.3855510563272738e-05, 3.596490526742907e-06, 7.6163109904580615e-06, -6.023582478225546e-06, 7.176989670491695e-06], [3.596490526742907e-06, 6.395493515870075e-06, 3.6559753641904043e-06, -6.6435176566258384e-06, 1.3786540732769135e-06], [7.6163109904580615e-06, 3.6559753641904043e-06, 9.948914819208502e-06, -7.644251585372945e-06, 3.5174037986528002e-06], [-6.023582478225546e-06, -6.6435176566258384e-06, -7.644251585372945e-06, 0.0009828277494505282, 9.494345706837684e-05], [7.176989670491695e-06, 1.3786540732769135e-06, 3.5174037986528002e-06, 9.494345706837684e-05, 1.4956056374202516e-05]], "corr": [[1.0, 0.3820591651213303, 0.6487024613560649, -0.05161844168484358, 0.49856582703355146], [0.3820591651213303, 1.0, 0.45833009276598424, -0.08379582036962512, 0.1409644918322499], [0.6487024613560649, 0.45833009276598424, 1.0, -0.07730514707060282, 0.28835389709535486], [-0.05161844168484358, -0.08379582036962512, -0.07730514707060282, 1.0, 0.7831010195836352], [0.49856582703355146, 0.1409644918322499, 0.28835389709535486, 0.7831010195836352, 1.0]], "lead_ew": 2.297584084044635, "lead_ew_err": 0.056828419436553625, "lead_ev": [-0.5475541290446754, -0.3795175871766364, -0.5054602703547195, -0.2252918137494534, -0.49990438139724885], "lead_ev_err": [0.015092035823234087, 0.02358305459076318, 0.012830696259820131, 0.0416783644028657, 0.023206189198523176], "nnc": 0.011159267255653065, "o1_series": [0.10007101157144728, 0.10705681661902385, 0.1068542515743649, 0.10183252937064971, 0.09514578750531172, 0.10162835925825374, 0.10916765968267163, 0.09844089453431656, 0.0997327989241222, 0.10224260457955467, 0.09730740008866279, 0.09862992009694097, 0.09439695979800757, 0.10189629581652007, 0.10406763136162166, 0.09812156978865991, 0.09913637800920923, 0.09513305560660214, 0.09925622809837903, 0.10409830691094113, 0.10649486229960513, 0.10333683151567356, 0.08971732239011049, 0.09739140904493437, 0.1026762183329654, 0.10014864275517767, 0.10138612272890991, 0.09472159169322299, 0.09647585392038528, 0.10280305151382271, 0.09918827498700378, 0.09822212507226061, 0.10318040748566595, 0.10073597668812669, 0.10317662639068272, 0.10778735346768728, 0.10671248878326925, 0.10242941745037379, 0.09796006678599561, 0.10312011615794654, 0.10163972987795841, 0.1037057530377995, 0.09751752275922164, 0.09932243640180882, 0.10335390049006844, 0.10114844854676816, 0.10112937856746099, 0.10114596823890462, 0.09752734492110986, 0.09825779607888024, 0.1016909666609415, 0.09612874467791334, 0.09959830965943825, 0.10390925279863003, 0.09413495104849516, 0.09789998522995216, 0.09872726331882932, 0.10082281382260934, 0.09754217014683036, 0.0980905612378464, 0.1000754451905265, 0.10525890515345848, 0.11070356213274048, 0.1023818164422789, 0.10539424355671737, 0.10524520723441069, 0.09975138777742659, 0.09834895060873311, 0.09978431029346707, 0.10278996680975111, 0.0998255867321383, 0.10270507238280685, 0.10638240131793562, 0.1030487843342372, 0.10577302496667801, 0.10210947256740927, 0.10271523039209238, 0.10034249017302234, 0.10154452702677436, 0.09699690349407661, 0.09932647905390185, 0.0917459984351283, 0.10249483102955297, 0.0982314866612451, 0.09593363228516544, 0.10024163754613664, 0.09860559838698972, 0.09499491482436534, 0.0975554060992737, 0.10655898110809946, 0.09934247507163474, 0.0935065810801938, 0.10807739994630802, 0.09904085394248743, 0.10140109470747959, 0.09374028124687188, 0.09952082741899207, 0.10129840875068487, 0.10256446015995403, 0.10390140808752096, 0.09794469291535951, 0.10305896379857343, 0.10323648873317798, 0.09527558064713605, 0.10151335958915153, 0.09899983842681226, 0.10316416117183662, 0.10790628751658193, 0.10149618138825534, 0.10073097606899566, 0.10460298651216325, 0.10226222322473921, 0.0981143946675927, 0.10266028477128931, 0.10075245596789652, 0.10053460850574919, 0.10254581778956101, 0.09641036519383081, 0.1011999329137206, 0.10460910316555784, 0.10134475921243016, 0.0973718243933219, 0.1016804414815375, 0.09881722204827484, 0.09701773837820829, 0.09897394211975626, 0.10521748186904874, 0.10211706150139738, 0.09943178333030511, 0.09960597943846754, 0.1057288501184609, 0.09963686220263251, 0.10017307801479174, 0.10610303991406439, 0.10049068392257554, 0.09998542320668141, 0.1006199524059347, 0.09921836769040861, 0.10173415948236075, 0.1008703141658352, 0.09198404439004126, 0.09798152182195134, 0.10154113114737534, 0.09978756362416635, 0.11024656289549624, 0.11044080336848916, 0.10082109078011653, 0.09805456475464061, 0.0981229413323045, 0.1043167781035512, 0.09852516137926588, 0.10503810693551682, 0.10220143103748706, 0.10340091236512396, 0.1019072906697685, 0.09651043954650484, 0.10703431324553161, 0.1087251371905425, 0.10424618037486989, 0.10046475422586977, 0.10478457437021753, 0.09922404365032252, 0.09672501047480424, 0.10655523429373584, 0.10180321077416915, 0.09951506053750826, 0.09694498096673763, 0.1006477127291969, 0.1054699521865701, 0.10097909990742497, 0.10119832829600678, 0.10266349768045036, 0.10184811367314556, 0.10255145328786514, 0.10029281877215494, 0.10535000945176594, 0.10510404449648669, 0.10623333550969288, 0.1031235301813844, 0.0997078877216918, 0.09915943356048601, 0.10145967203065906, 0.10128509963242312, 0.1032191417030787, 0.09668757925009462, 0.09784973122491857, 0.09737995664463872, 0.10251496858067692, 0.10034179420194128, 0.10131927017132526, 0.09905633531792012, 0.0984606251111687, 0.0967399470766201, 0.10411537244538145, 0.09760758609561587, 0.10487827497311883, 0.10362462923889308, 0.10122043524786704, 0.09845682979274306, 0.09644108037719486, 0.10479523037806758, 0.10393172187246119, 0.09886656813147197, 0.0989141206984942, 0.10479183086451323, 0.10877390998286637, 0.10694130547241068, 0.10596251041788454, 0.1044431394140707, 0.10735251831362219, 0.09723748371360062, 0.10939689536412128, 0.10932082903288474, 0.10028217484753271, 0.10354725122444482, 0.10137676267774233, 0.10275743424234653, 0.09857697180899874, 0.1015371258198163, 0.09541273554543828, 0.10783780861959912, 0.1082616499689774, 0.11044463312720641, 0.09730673542940833, 0.10207139452090026, 0.09578645111120644, 0.10401605521995222, 0.09879089385578693, 0.1001786319387839, 0.10150875432474754, 0.10524919929061496, 0.0961549444951224, 0.10567500950752626, 0.10648442294641712, 0.09779408006373594, 0.10235793047863348, 0.10158501939525268, 0.09587155860507665, 0.0991842588853488, 0.09723616656569803, 0.09655829182153124, 0.10212428673745154, 0.11128265086839043, 0.10537877285421676, 0.10086397032188953, 0.10474718588359669, 0.10349227673362492, 0.10130062297308579, 0.10332733574717734, 0.09837810943354798, 0.10016847175913446, 0.1025636061682106, 0.09901923091621831, 0.09727588113571627, 0.10128529336414602, 0.10392511969442154, 0.10476049792609131, 0.10044259418401406, 0.10658965320330348, 0.10664293911725198, 0.1006008344410573, 0.09813088742801664, 0.09833589404950732, 0.10259412698224246, 0.10189482089217547, 0.10538431844052644, 0.09928095060405266], "acc": 0.968125, "dt": 0.009321914287698617, "binder_o2": 0.6382601423473665}, {"N": 24, "at": 2.0, "kappa": 1.5, "start": "cold", "mean": [0.10284541001288693, 0.01960648315568554, 0.06731481594570274, 0.5875482622672843, 0.059782428523578596], "err": [0.0002556230156766607, 0.00016555344573836303, 0.00011382772291791164, 0.0011847078230514316, 0.0001978123272183812], "cov": [[1.6696063136085285e-05, 4.783681489993925e-06, 9.104986234085995e-06, -1.0474268593682487e-05, 8.754622467350025e-06], [4.783681489993925e-06, 7.010343133050562e-06, 5.2702966077875545e-06, -4.382234805119393e-06, 2.3627434245228775e-06], [9.104986234085995e-06, 5.2702966077875545e-06, 1.1939213606846634e-05, -5.34605814145185e-06, 4.950295955131803e-06], [-1.0474268593682487e-05, -4.382234805119393e-06, -5.34605814145185e-06, 0.000934064495516545, 8.801515106688505e-05], [8.754622467350025e-06, 2.3627434245228775e-06, 4.950295955131803e-06, 8.801515106688505e-05, 1.5455317575903902e-05]], "corr": [[1.0, 0.44216623786375653, 0.6448881447428478, -0.0838741698932052, 0.5449936178922216], [0.44216623786375653, 1.0, 0.5760730502117831, -0.05415487698948726, 0.22699064485325493], [0.6448881447428478, 0.5760730502117831, 1.0, -0.05062410802644869, 0.3644217894192872], [-0.0838741698932052, -0.05415487698948726, -0.05062410802644869, 1.0, 0.7325377999053735], [0.5449936178922216, 0.22699064485325493, 0.3644217894192872, 0.7325377999053735, 1.0]], "lead_ew": 2.461769641664394, "lead_ew_err": 0.05179202140241714, "lead_ev": [-0.5291686587936896, -0.4326098012592262, -0.518103737269933, -0.17750582063690154, -0.48258625288324275], "lead_ev_err": [0.010690506594607137, 0.010585092510649539, 0.01078185900363751, 0.038250825478065825, 0.014230976044726923], "nnc": 0.011071982283416446, "o1_series": [0.09919604358496555, 0.10087943551952722, 0.09868940211380887, 0.10172921112845655, 0.10727498779738655, 0.1155216730893039, 0.10816690641401977, 0.10398064207046046, 0.10500007653373644, 0.10092466046746977, 0.10751186580501312, 0.107970140634525, 0.10076606089732464, 0.09282296029169923, 0.10017685813458165, 0.09789558148647244, 0.09917259244162123, 0.10464507811191842, 0.1036321735073099, 0.10237617659270579, 0.09770443507121834, 0.09733935494552654, 0.100664202007395, 0.10146556745744559, 0.10246684474062807, 0.10819721183945159, 0.0968975313613311, 0.10621360430966997, 0.10770428984457156, 0.11215506805270195, 0.1014529097379565, 0.10292062008843968, 0.10603576641680187, 0.10574605897194406, 0.10235993134317894, 0.09960463362698979, 0.10324774229311262, 0.10243520675292958, 0.09967672536983575, 0.09918418592268449, 0.09704243016388744, 0.09893110345604038, 0.10137045968792763, 0.10243054968097243, 0.10633225227746329, 0.1049205592760287, 0.10413087474010158, 0.10368057085840175, 0.1082400841664011, 0.09819884315693035, 0.10093790287178012, 0.10288414411801314, 0.09792233816423167, 0.1056707263420926, 0.10109132284165451, 0.09969706401952533, 0.10124022883061187, 0.10535001143632676, 0.09959573549354335, 0.10128363292520964, 0.09802673838286355, 0.10282313035429129, 0.10318490771381389, 0.10317719298829103, 0.10112988593913456, 0.10449757721965859, 0.10093077286024066, 0.10137789870408559, 0.10296044840771579, 0.10515098116041151, 0.10284678939638842, 0.1018922710982715, 0.11285689144540559, 0.10083062307929616, 0.10853993079978123, 0.10614909382770457, 0.11274575639759601, 0.10577635138498492, 0.11036311952501184, 0.10059931060799043, 0.09981047720636625, 0.10198750383145586, 0.10474385946477822, 0.10377032549293415, 0.10006345900198342, 0.10016093126716799, 0.10920337897020632, 0.10047055735601194, 0.10501313813546131, 0.09545906343493142, 0.10302043959280208, 0.09937885104807147, 0.1060140720138837, 0.11057727633864368, 0.10313842447255156, 0.10307795194686681, 0.09684314356063418, 0.09633339765117405, 0.09988240648430531, 0.0985846865703583, 0.0963217768840715, 0.10254718667160989, 0.09593031456723398, 0.09809264169994548, 0.10708293629215744, 0.09945485863452992, 0.10271933108127344, 0.09746931828428641, 0.10226328392259441, 0.10869523265921835, 0.10551602104468419, 0.10600447444494931, 0.10456742399778911, 0.09641469293753671, 0.10573016330307977, 0.10434314213231999, 0.09669606806426254, 0.10144262985853175, 0.11133775731995128, 0.10441114646018083, 0.1031659319448915, 0.11084143628796413, 0.10546905767238962, 0.10629532586600635, 0.1107249494733707, 0.10734552181560526, 0.10227085365073314, 0.09664890359051069, 0.09504449417659566, 0.10526619264970195, 0.09712501246280107, 0.1057249095713423, 0.10773304687755962, 0.1021581876293091, 0.1042598885942758, 0.09575290521337106, 0.09643551837530356, 0.10025187577223445, 0.0981365218328502, 0.10190065880984478, 0.10274415222796097, 0.10278827619563785, 0.10342339023707106, 0.09881755454786459, 0.10085773871949288, 0.10919731843684401, 0.10628687492641031, 0.10085976185014325, 0.10486296329514773, 0.10494328316423253, 0.10389375884377117, 0.09400297387824846, 0.10050968427632562, 0.10454117762945467, 0.10040386127297839, 0.09302941092955713, 0.10530160191237085, 0.10443974943257435, 0.10122358632795442, 0.10148301464045931, 0.09542478932902451, 0.09806708668513643, 0.10855967040470763, 0.10243643364876087, 0.10566251990284864, 0.100296606567917, 0.10357403808191573, 0.10315278577428276, 0.10201032073511833, 0.10857932747402338, 0.10310729906989119, 0.10157235950357271, 0.09999650761608166, 0.10524426685917113, 0.10684323466929754, 0.11070332366317297, 0.10716094077600191, 0.09997121505568209, 0.09625932323253474, 0.10111338029620486, 0.0991809177529733, 0.10294910139532204, 0.10343427240558306, 0.097135599855021, 0.1091846410464601, 0.09786719834110998, 0.10371275102216497, 0.0982635315719953, 0.106163825032768, 0.10631633702167025, 0.10130444747588323, 0.09495926469669125, 0.10654882304444133, 0.10449733887473292, 0.10561777869245928, 0.10706398113765525, 0.09916917571391719, 0.10402119095369426, 0.10567823975295736, 0.10394959647604313, 0.09999981353964754, 0.10124777321289503, 0.10890586130272682, 0.10292522824846038, 0.10257481441464547, 0.10676523440937613, 0.10270186280607907, 0.10668892973324438, 0.10616550105598166, 0.11090805409526437, 0.10095160563292475, 0.10277373337603166, 0.10588003237462068, 0.10750762523792091, 0.09797042937879429, 0.10047355397377193, 0.10542176543841646, 0.1040584484202603, 0.10415574181152004, 0.11438067797017466, 0.09726486419518547, 0.08908147161297972, 0.09562287788076662, 0.09963143437371969, 0.10043199337178858, 0.09133867164788986, 0.0989372293395848, 0.0989891891837475, 0.10269601276267523, 0.10400664841574697, 0.10133484256871787, 0.10155333542482868, 0.10509658481655311, 0.0989992476473878, 0.10176997868140616, 0.1036067075886783, 0.10464964666178395, 0.102541013004732, 0.10617531285213251, 0.09591545948532726, 0.10429800836683818, 0.10295784781029692, 0.09658981829760536, 0.09769829287152071, 0.09901835530437392, 0.10504047743032117, 0.09934577521614973, 0.099489385149348, 0.104089311018017, 0.09212447194881573, 0.09922065112893681, 0.10107864537340645, 0.10304305262678913, 0.10299441621241455, 0.10016621398401285, 0.1047076579788216, 0.10462070211415411, 0.10150156967112346, 0.1053058996114879, 0.10194979298133254, 0.10175905635986442, 0.10623229586721389, 0.10640286462254002, 0.10699048488431873, 0.11275350411755235, 0.10483773196448032, 0.10635508571436615], "acc": 0.958125, "dt": 0.010067667430714508, "binder_o2": 0.6426071572257253}, {"N": 24, "at": 2.0, "kappa": 1.5, "start": "sphere", "mean": [0.10286396467211144, 0.019577870741152373, 0.06727703445424868, 0.5872831515048277, 0.05974863595437031], "err": [0.00021771898021479076, 0.00010369427892531996, 0.00010497351705889711, 0.0010775427311948943, 0.0001542101444271233], "cov": [[1.55098215618916e-05, 4.531740037307221e-06, 8.468844042423718e-06, -3.830524725607287e-06, 8.316081162508824e-06], [4.531740037307221e-06, 6.575243663715234e-06, 4.624722700118303e-06, -3.770684357332042e-06, 2.2198223364854016e-06], [8.468844042423718e-06, 4.624722700118303e-06, 1.1272594757645286e-05, -4.735439504906255e-06, 4.269311102867658e-06], [-3.830524725607287e-06, -3.770684357332042e-06, -4.735439504906255e-06, 0.0009165752498717692, 9.01829247108178e-05], [8.316081162508824e-06, 2.2198223364854016e-06, 4.269311102867658e-06, 9.01829247108178e-05, 1.5148415535988078e-05]], "corr": [[1.0, 0.44875124064490163, 0.6404847405357809, -0.0321270468338412, 0.5425399383732524], [0.44875124064490163, 1.0, 0.5371775131907784, -0.048571351804580436, 0.22242248393659023], [0.6404847405357809, 0.5371775131907784, 1.0, -0.046586950433150455, 0.3267098668130175], [-0.0321270468338412, -0.048571351804580436, -0.046586950433150455, 1.0, 0.7653439402350575], [0.5425399383732524, 0.22242248393659023, 0.3267098668130175, 0.7653439402350575, 1.0]], "lead_ew": 2.4426863475105542, "lead_ew_err": 0.06857323649576876, "lead_ev": [-0.5324140879172401, -0.41965099668234995, -0.49747433933968965, -0.22023621168473567, -0.4944123509097035], "lead_ev_err": [0.009902501243265738, 0.014751136215901592, 0.012681351527677678, 0.02924143051705364, 0.011419493989241681], "nnc": 0.011060156360322631, "o1_series": [0.10351275693768669, 0.10649383131173859, 0.10556173940737884, 0.0983481217064581, 0.10230867788411432, 0.10118304020778852, 0.10731069389986295, 0.10152880096555954, 0.10193745638467847, 0.09748548247107157, 0.10105853058796914, 0.10040459127544991, 0.10425524163096375, 0.11497482260952517, 0.10382332753836285, 0.0925997875225958, 0.10035196579489097, 0.10572237858549371, 0.10451727768679553, 0.10525066365085532, 0.10758538417937315, 0.10573216437970692, 0.10283676141257479, 0.10281124958601526, 0.10350695294704942, 0.10396691436585959, 0.09736379956608288, 0.09913073325280274, 0.10504139968590574, 0.10563291036153333, 0.10812428514746701, 0.1064816144204847, 0.10188145873167403, 0.098460015157738, 0.10715787998731108, 0.10556034028272748, 0.10206196916976652, 0.1036475728250593, 0.09767172740855665, 0.10272355475787444, 0.09743676687201001, 0.10114504837699839, 0.10953286246946331, 0.10242763692504922, 0.1004301916895257, 0.10491408834705565, 0.0994376306271184, 0.10137981451150055, 0.10041839126157123, 0.10659456515560775, 0.10337964463851533, 0.09938328006003323, 0.0945449848988779, 0.09879242541984103, 0.10184047306187145, 0.09925024432528397, 0.10444681001653724, 0.09889484260412207, 0.10739725946287608, 0.10975394130020867, 0.09879122101909282, 0.10988912662461109, 0.09584414230776434, 0.10160006089015944, 0.1058122072014807, 0.10387820725964346, 0.10266274368957413, 0.10197100979217938, 0.10143142015821321, 0.10489780079631965, 0.09879591921040674, 0.09688437443402534, 0.09299482458104899, 0.09751998510134517, 0.09737132064534808, 0.10525604249781437, 0.10289089667700732, 0.1025453185001159, 0.10778408984832505, 0.10247444210710777, 0.10680395818215138, 0.10727997508889177, 0.10579905729125755, 0.1016785436092466, 0.10426812153772476, 0.10489383823918108, 0.10454807875950824, 0.1042823601516537, 0.10211886027122478, 0.10028509042968581, 0.09934373605295281, 0.108832064786882, 0.10448919556612217, 0.09929854211170319, 0.09941435427628267, 0.10017019903311868, 0.09903110478165161, 0.1042826076790067, 0.10328919048453325, 0.09999767347232791, 0.10062650092381992, 0.10879765019255914, 0.1048478435192286, 0.10151725221952192, 0.10479530472098345, 0.10358371727055261, 0.09566359547191386, 0.0972324462615924, 0.10569147034742293, 0.09993697829115258, 0.10328979656669571, 0.1111293920463241, 0.10914655663428417, 0.10243714990120725, 0.10093124146230001, 0.10246842050049842, 0.10723723035612151, 0.1052865641424601, 0.09572016815606016, 0.10285068621738991, 0.10221711222139833, 0.1001870969350128, 0.10629705076618488, 0.10344562898642745, 0.09850704400514343, 0.10243709602131797, 0.1009284589039359, 0.10677451140786563, 0.10139588017998924, 0.10893166995446603, 0.10684253420981546, 0.10201982581981345, 0.10370563133560437, 0.1014348531685742, 0.10070565742600496, 0.09957189580175091, 0.10254922416244389, 0.09742407621213382, 0.09965684068871555, 0.1004400385318476, 0.09994312928677501, 0.10673602390521622, 0.10906421181481987, 0.10688235624124906, 0.10716423583792684, 0.10399751623295438, 0.10065539931185075, 0.09645450293210928, 0.10053142683719929, 0.10604318455400968, 0.10086859278226686, 0.10475408570107864, 0.10558054925555885, 0.1009922363447025, 0.10167460265149547, 0.10626143638048995, 0.11075801905065309, 0.10678264616216965, 0.11026461082717005, 0.10530810793553831, 0.10860768300895035, 0.10703316251787132, 0.09851594505108777, 0.10699994479504311, 0.11039985948260585, 0.10110882110944346, 0.09752385547276993, 0.10544599555220495, 0.10151892673057028, 0.10148405629864247, 0.10376846108072083, 0.09776853866167462, 0.10333777760628185, 0.09908712932184027, 0.09991419254300461, 0.10332397061918269, 0.10061237572630438, 0.1045175623041481, 0.10311560137523212, 0.10120605242559787, 0.10399610176531761, 0.10255720531953155, 0.10682951717163733, 0.10675179597513122, 0.10585268824427824, 0.09955364370460058, 0.10768114518869572, 0.10193848565286869, 0.10906935624502849, 0.10318743565874464, 0.09458377738805648, 0.10071539373745625, 0.1004460307265354, 0.09507616035495214, 0.10126040195055092, 0.10183316952830641, 0.10915837588398285, 0.10286780259756677, 0.09859878852643728, 0.10281190989721968, 0.09552580756952127, 0.10486528767225844, 0.10037023398061222, 0.1013653766333474, 0.09818748612604651, 0.10775448258731052, 0.10926599803308717, 0.09984178851698149, 0.10318105758880858, 0.10236512864333948, 0.09743844983175702, 0.10643156207059695, 0.10098755176530545, 0.10168597287308091, 0.10276635557528761, 0.10666423771889365, 0.09821144416022848, 0.10546579265472149, 0.11040585955991579, 0.10787220406662572, 0.10899742029023468, 0.10615999382299329, 0.10183765677004822, 0.09883619975240196, 0.09519442973284899, 0.10092744096719931, 0.10068116587933024, 0.10879703330392797, 0.10850185521378118, 0.10102792748550223, 0.10826840384653982, 0.10563845659908516, 0.0955431625328901, 0.0991519392140952, 0.10048585352928496, 0.10102831153223645, 0.09519935598341246, 0.09595842883819658, 0.09969867929319373, 0.1042682652438435, 0.11434837241978991, 0.10052403191125699, 0.0992780483991523, 0.10041127442775272, 0.10464433588658457, 0.10270249960105682, 0.10481216827109757, 0.09880120430824094, 0.11082103422859087, 0.09925937694022544, 0.10492100351845342, 0.0990283479516822, 0.10251856882219187, 0.10175493867486202, 0.10283753872948524, 0.10348377792748091, 0.10783183433576854, 0.1051949539091637, 0.10609461511062585, 0.0992735211174785, 0.10871261450646535, 0.10708412799822782, 0.10391670192749419, 0.09845781617226994, 0.10927056181970723, 0.10554005400649924, 0.10646426566087983], "acc": 0.97, "dt": 0.00863140211823946, "binder_o2": 0.6442157163821833}, {"N": 24, "at": 2.2, "kappa": 1.5, "start": "cold", "mean": [0.10488326879651023, 0.02226784844777904, 0.06944461268213034, 0.5875229659576211, 0.06099359904912936], "err": [0.00023245962419509082, 0.0001386570666906921, 0.00014988215843998872, 0.0008286517050037593, 0.0001804575778524918], "cov": [[1.6174530383654278e-05, 4.534277649667242e-06, 9.227513255289406e-06, -3.6872470371306484e-06, 8.716935902535727e-06], [4.534277649667242e-06, 7.141163217490121e-06, 5.2087323774910595e-06, -8.631712481274761e-07, 2.297176254214342e-06], [9.227513255289406e-06, 5.2087323774910595e-06, 1.230611521028893e-05, -8.973679999569765e-07, 4.890734645018607e-06], [-3.6872470371306484e-06, -8.631712481274761e-07, -8.973679999569765e-07, 0.0009292993518887712, 9.316662436505237e-05], [8.716935902535727e-06, 2.297176254214342e-06, 4.890734645018607e-06, 9.316662436505237e-05, 1.5999484319023106e-05]], "corr": [[1.0, 0.4218983143903755, 0.6540460834424298, -0.030075203744174602, 0.5418698908011946], [0.4218983143903755, 1.0, 0.5556317779242034, -0.010595822365771643, 0.21491010983683326], [0.6540460834424298, 0.5556317779242034, 1.0, -0.00839135845128933, 0.3485464142681762], [-0.030075203744174602, -0.010595822365771643, -0.00839135845128933, 1.0, 0.7640636708209271], [0.5418698908011946, 0.21491010983683326, 0.3485464142681762, 0.7640636708209271, 1.0]], "lead_ew": 2.4695185165432756, "lead_ew_err": 0.07061312363827524, "lead_ev": [-0.520705754533723, -0.4109847393479392, -0.5037683531320918, -0.24218242365010914, -0.49751601107513194], "lead_ev_err": [0.009209603214282762, 0.022654377102408668, 0.013332175421100633, 0.04025493323612001, 0.016892493439316487], "nnc": 0.010980384267682646, "o1_series": [0.1120245725576668, 0.10832006837958516, 0.10827037519634763, 0.1104446600746547, 0.10567236681730731, 0.11493767151084325, 0.10461688287193234, 0.10523914203197801, 0.10474850760858716, 0.11211607771098464, 0.10250708427265828, 0.10733434949361131, 0.09890142059915262, 0.09997725574870514, 0.1069484366496336, 0.09895768432941379, 0.11231784142002638, 0.10929440256014081, 0.10112194907435972, 0.11353530712234153, 0.10277090081741783, 0.10549634053916533, 0.0999205365965369, 0.10392408767371888, 0.10191302508141495, 0.1010622397215101, 0.10342987370023253, 0.106875830081116, 0.0968069079300829, 0.10092659104641348, 0.10115506887268216, 0.10435977450502072, 0.09955187726873227, 0.10806204684801327, 0.11557824875398638, 0.10262174362414765, 0.10191420023293908, 0.10223818732472538, 0.10049968936668227, 0.10361570141318913, 0.10269422690789132, 0.1041543324269392, 0.09963833945412906, 0.10182783729656962, 0.10282272377854845, 0.09497150809346017, 0.09665088008062188, 0.10700165683448946, 0.10059371289492976, 0.10265867812657187, 0.0999374761714103, 0.10643721234485065, 0.10791382921643196, 0.10625713278470135, 0.09489099573665347, 0.09616048448893338, 0.10763176404334604, 0.10241311024219911, 0.10535572936191281, 0.10545021673132979, 0.10253072715947029, 0.10512359594123685, 0.09919876456930038, 0.1004963711355965, 0.11237923119586041, 0.10724203397802273, 0.10227113284719619, 0.10704367098834122, 0.10084215545905709, 0.10324306065758304, 0.0966453594502028, 0.0981608168381285, 0.10699528988174022, 0.10788027391795034, 0.10646021884971892, 0.10558975571072667, 0.10554553617258307, 0.10535991622751989, 0.10227871822858181, 0.10452253921326138, 0.10557483058612448, 0.10737912553965918, 0.10714961215568461, 0.09951933338785147, 0.10649466832636166, 0.10375929420272574, 0.10217354315071729, 0.10156457191596514, 0.11088056203241166, 0.11021374735516237, 0.10830120794265749, 0.10375327344176, 0.11330247757412762, 0.10789848642488316, 0.10597601156232991, 0.10470581310226285, 0.11187243848493836, 0.10452877897835733, 0.11072028521037024, 0.10966299378674042, 0.09730993484788145, 0.10271554421375123, 0.11099640368973403, 0.10426611190017648, 0.10108842318902453, 0.1018969919681465, 0.10017375727066113, 0.10650395896974602, 0.10650122876723314, 0.10657361445159992, 0.10212873336196734, 0.10349031815861247, 0.11064491859241612, 0.1008814830395855, 0.11023075141175841, 0.11062737237800073, 0.09496392717149754, 0.10799071902001517, 0.1025326658820889, 0.10666998916983902, 0.10600927066160744, 0.10377409497283802, 0.10377213397173185, 0.11165066509163774, 0.10825536079589039, 0.10572791414615873, 0.10779347733240233, 0.10459163872571516, 0.09777622287850209, 0.10257192039349516, 0.1023560968914275, 0.09853524320326407, 0.10370653475420567, 0.10338567097926579, 0.10531048919012448, 0.09949057758721734, 0.10112551214796059, 0.10877404546305199, 0.11260731590311017, 0.10469683388602287, 0.10731529964819239, 0.11167229437758931, 0.10799502539888764, 0.10184851587059716, 0.10155771327394995, 0.10753479803419413, 0.10608023289956896, 0.10333723531568621, 0.11207017634830668, 0.10633237828872108, 0.10894829466724601, 0.10559850437114851, 0.10947535514549109, 0.10729501502263498, 0.10380993574521803, 0.09728202964195147, 0.11269978858354872, 0.10407447429581415, 0.10077160894092982, 0.10637022892029985, 0.10319284573868379, 0.10473235168878335, 0.10682157012771994, 0.10767903217807151, 0.10631365979345128, 0.10872129324014065, 0.10090977881673806, 0.1027218842694, 0.10858569168983784, 0.11081179392976354, 0.09633753686805768, 0.10335556382957235, 0.103748766672951, 0.10714515141491031, 0.10499024531344331, 0.10254814522878067, 0.10443179065465265, 0.10235826927784222, 0.10116966508816065, 0.10425490386235492, 0.10415812355108502, 0.11010520134914034, 0.10454487492396024, 0.10985520820831803, 0.10363918519073906, 0.10660258414435034, 0.1036517415925407, 0.10319708391651446, 0.10310710088001789, 0.10408272397116004, 0.10362394689198166, 0.09698937307179893, 0.09759740788981724, 0.10550723168900204, 0.1027759967752352, 0.10368780429705361, 0.10522649303265229, 0.1095309567455848, 0.10808224971020573, 0.10318778272609984, 0.10819107761742733, 0.10440708408387714, 0.09720792505194405, 0.09940943965811384, 0.09941113098995673, 0.09707682521268096, 0.10444227316136605, 0.10284146264117572, 0.10161521230855948, 0.10741821904002768, 0.10386509520043868, 0.10535565665668267, 0.10659548330998808, 0.11050931837367253, 0.10558532257381947, 0.10454265778349564, 0.10912739181362019, 0.10221185539260359, 0.09756571845584591, 0.10858312491566037, 0.11033307456535336, 0.1065613409097545, 0.1069561633025767, 0.105916655672192, 0.10896420161311303, 0.1006320525217422, 0.10498591840004196, 0.10647265197508915, 0.10305725132701095, 0.10069744189281303, 0.10504206424772183, 0.10051786573627623, 0.10407675512999111, 0.10964651175059531, 0.10392435884967932, 0.09972028232397963, 0.10683988048816645, 0.10378770540113774, 0.10084031011710606, 0.10428168722302611, 0.10535061932320948, 0.11168022221753349, 0.10520443477745213, 0.10776416872178503, 0.11349109977369004, 0.10178083485976466, 0.10701631571629328, 0.10673463655489467, 0.1003231401211052, 0.09783463365926459, 0.10101017179078906, 0.10978031572484462, 0.10812554180702327, 0.1086921638347198, 0.10917271308964967, 0.10759314592978608, 0.10619653060273009, 0.11135071646175053, 0.1067514934613833, 0.10815925288132822, 0.10460163062397268, 0.1088904283289817, 0.10523577511835093, 0.10272296140963763, 0.09751304817889903, 0.09587409046908461, 0.10445120196179755], "acc": 0.965625, "dt": 0.010873080825171669, "binder_o2": 0.6475884926421123}, {"N": 24, "at": 2.2, "kappa": 1.5, "start": "sphere", "mean": [0.10524642555697201, 0.02244259297923833, 0.06964290728839781, 0.5857421231791272, 0.060976230319859735], "err": [0.0004548672882577187, 9.708962523242529e-05, 0.00019803477137244293, 0.001718348833839298, 0.00029161176299663364], "cov": [[1.839114037351796e-05, 4.610822557118082e-06, 1.003540084826904e-05, -5.994349704864368e-06, 1.0243960594243285e-05], [4.610822557118082e-06, 6.3440436286783e-06, 5.252035310204302e-06, -4.0534805775969295e-07, 2.549752828560926e-06], [1.003540084826904e-05, 5.252035310204302e-06, 1.286881104136694e-05, -8.016444462951023e-06, 4.890136490071158e-06], [-5.994349704864368e-06, -4.0534805775969295e-07, -8.016444462951023e-06, 0.0009568111917503965, 9.649729309906158e-05], [1.0243960594243285e-05, 2.549752828560926e-06, 4.890136490071158e-06, 9.649729309906158e-05, 1.7631763737488773e-05]], "corr": [[1.0, 0.42686544420453043, 0.6523207339853573, -0.045188156354932195, 0.5688734833996913], [0.42686544420453043, 1.0, 0.5812665678238954, -0.005202737238337623, 0.2410832973972176], [0.6523207339853573, 0.5812665678238954, 1.0, -0.07224361223311153, 0.32464139072242726], [-0.045188156354932195, -0.005202737238337623, -0.07224361223311153, 1.0, 0.7429406624624196], [0.5688734833996913, 0.2410832973972176, 0.32464139072242726, 0.7429406624624196, 1.0]], "lead_ew": 2.473158090734043, "lead_ew_err": 0.061719146352379135, "lead_ev": [-0.5299826899986928, -0.4311401362006879, -0.5025244981603201, -0.20414226358525006, -0.4889085765514971], "lead_ev_err": [0.00985447957871121, 0.023116977891318793, 0.009770197611565066, 0.03919580617138556, 0.015001561116211893], "nnc": 0.010940025690724213, "o1_series": [0.10443146784701371, 0.11278908994578912, 0.11239922371635701, 0.1152676318562557, 0.1092960661674453, 0.10711810478810467, 0.10524051075670617, 0.10440967387854568, 0.10822899662767752, 0.11022472057030691, 0.09795730123305936, 0.10320878612385524, 0.11666986665197585, 0.10658448424927015, 0.10739228274031867, 0.10960800721273234, 0.10647367296598481, 0.10410914913245582, 0.10723149361900691, 0.11076315534014919, 0.1058459187505858, 0.10310782671528732, 0.10796759284483243, 0.10496264607358896, 0.10506438075184983, 0.10498692697520637, 0.1084334316765923, 0.10058420003703954, 0.1062682051348473, 0.11037738147432966, 0.10588616009883237, 0.102913027653572, 0.10274492752503729, 0.10999756331539534, 0.10801977741624046, 0.1056804816907159, 0.10794426551853434, 0.10872414006211267, 0.10887941861816271, 0.10407398689825567, 0.10805248464963857, 0.10559681210665091, 0.10465686993553108, 0.09749779792073218, 0.09669316739151099, 0.0990387382361542, 0.09979836873868224, 0.10083934532432985, 0.10376089064911824, 0.10185862263078747, 0.10370311500398562, 0.1071930367511005, 0.10065673387095779, 0.11067527137145608, 0.10426940475097367, 0.09842876180026494, 0.1005896475177635, 0.10990788538730989, 0.10003053803605917, 0.10683936466926915, 0.09846339144464746, 0.09973353653066097, 0.10473527751905709, 0.10222491634918142, 0.10465598788486849, 0.1015365226116752, 0.10752422628130158, 0.10596719764666264, 0.10413888672515766, 0.10671553813148077, 0.10732162278457485, 0.11169782801392314, 0.10186608642873447, 0.1027527484800988, 0.10372482557776104, 0.10691029192075147, 0.10220702713951949, 0.0984636925886956, 0.10333494051344053, 0.10480443209727582, 0.10102780866134688, 0.10316168563961307, 0.10532502714320441, 0.10684550509148354, 0.11456900644626586, 0.1068458601044451, 0.10999679132499081, 0.10693020645084987, 0.10713496687071021, 0.10268435307798995, 0.1047519528372734, 0.10804633682713387, 0.1060991797428619, 0.10408923560556375, 0.1005864106205394, 0.10833735759653149, 0.10454440029710575, 0.10465610400642844, 0.10737387470941442, 0.10963445156710855, 0.10503530097704053, 0.10505978932551628, 0.10073834177400319, 0.10494135993642588, 0.10550783700974423, 0.10264298731410898, 0.10908229685312845, 0.10824841171862748, 0.11301237914172428, 0.10482670607396566, 0.10711617013471764, 0.11031276741397061, 0.10704658965469456, 0.10423795529181712, 0.11237728226081511, 0.10369591348507425, 0.11244758685172436, 0.10926150371432997, 0.11432085382270957, 0.11637575068178051, 0.11386937381874669, 0.1053465161266884, 0.11651889092069652, 0.11528821447096342, 0.1052537077685509, 0.10613846008838093, 0.10851760558574483, 0.0969029126660832, 0.09475671904693177, 0.10921993413347555, 0.10700127665576963, 0.11117290576159908, 0.1102573518762511, 0.10332994624801389, 0.11060705057187291, 0.10376658334653993, 0.10157482184757421, 0.09760018670140677, 0.1054235465459129, 0.10270720783389746, 0.09626363206614305, 0.10322403721276663, 0.10843164146180043, 0.10222350176963978, 0.09928889712545126, 0.10141864019199444, 0.10241606318352808, 0.10546709987060145, 0.1031349407205736, 0.10845199486380316, 0.09972017455791428, 0.10640981109455704, 0.106538918755553, 0.10978697895586646, 0.10997130479154163, 0.10417740640901751, 0.11279813789764116, 0.10523655576201502, 0.11183614384722196, 0.10463571102327125, 0.10455993310706044, 0.11282237344130433, 0.10000555578716092, 0.10172205673588414, 0.10551637357488713, 0.1051458022018143, 0.09691413746388859, 0.10573971999924632, 0.10013074932790578, 0.10175434251617138, 0.1077652279074437, 0.09801071322302068, 0.09598569667557381, 0.10099598330849381, 0.10272847622654287, 0.11109666268255497, 0.10463042626349635, 0.10611895044868194, 0.10520532192040528, 0.10526610135208579, 0.10330866201438986, 0.10331746788328132, 0.09890969530652755, 0.10490669415261092, 0.0995677961941585, 0.11029295358180735, 0.10195174155228398, 0.10623791015877826, 0.10070142896437012, 0.10839664634144501, 0.10348497560525433, 0.10478044369973007, 0.10231130363412777, 0.10361196578191084, 0.1060669437753545, 0.09973325568619316, 0.10215139658705488, 0.10421035957651575, 0.10069857517608442, 0.11018318506029767, 0.10276691435494374, 0.10212507745321621, 0.1089059609834152, 0.10435673796968872, 0.10963425069639539, 0.10517082836214936, 0.10541178231492693, 0.10811325845733157, 0.11176802727304695, 0.11052678642860797, 0.10025775221596149, 0.09714992523895627, 0.09904724181507703, 0.096901483258988, 0.10705138314134266, 0.10899185039418285, 0.10933029187641385, 0.10120895848836646, 0.1019436704216714, 0.09940822843923465, 0.09883983388541351, 0.09923650477046636, 0.09948542816430961, 0.10768735912742439, 0.1038403106200669, 0.10420264842403422, 0.10560724757166223, 0.10464636631942567, 0.1101716478767101, 0.11162461796648203, 0.11507877335936174, 0.11878183565351755, 0.11382583516238827, 0.10453367706970479, 0.11045419996673492, 0.10512229475069937, 0.10412010259643463, 0.10523827779756413, 0.10904950612890303, 0.104988796713756, 0.10291543525287916, 0.09773735366138804, 0.10232949137543174, 0.10800261160299317, 0.10365729410388703, 0.09934630497843426, 0.10351206860027247, 0.10434395704017681, 0.10601063847467425, 0.10859143435675031, 0.1071374491282926, 0.11152013417273368, 0.10323601765215897, 0.09931942656158069, 0.11101672029057154, 0.10580377560237435, 0.10217125499576364, 0.11214203510228105, 0.10606782597353183, 0.10562641691821156, 0.10311081650470287, 0.10676725702751935, 0.10525251405413234, 0.10701421467659634, 0.10259693506024033, 0.10044990202993903, 0.10550431721278497], "acc": 0.9725, "dt": 0.007400036109601731, "binder_o2": 0.6498844908525394}, {"N": 24, "at": 2.4, "kappa": 1.5, "start": "cold", "mean": [0.1072549528346303, 0.02508502219639713, 0.07164619784265627, 0.586071459586454, 0.06216922504133762], "err": [0.00022920660472184777, 7.183725308524282e-05, 9.230431716052217e-05, 0.0009281870452569798, 0.00017760819317246077], "cov": [[2.12920080175056e-05, 6.698669676579165e-06, 1.1162889441610017e-05, -5.0680227835555644e-06, 1.1615006431110015e-05], [6.698669676579165e-06, 7.74880262902692e-06, 6.32508619998559e-06, -1.8095697516866467e-06, 3.667379565451146e-06], [1.1162889441610017e-05, 6.32508619998559e-06, 1.288952527490258e-05, -4.241865113869431e-06, 5.930383000636594e-06], [-5.0680227835555644e-06, -1.8095697516866467e-06, -4.241865113869431e-06, 0.0009275894819182913, 9.315011117277308e-05], [1.1615006431110015e-05, 3.667379565451146e-06, 5.930383000636594e-06, 9.315011117277308e-05, 1.7844536229272615e-05]], "corr": [[1.0, 0.5215103746074559, 0.673829238430415, -0.03606221019060839, 0.5958795915643816], [0.5215103746074559, 1.0, 0.6328935764390061, -0.021344211752748168, 0.31187885317375974], [0.673829238430415, 0.6328935764390061, 1.0, -0.03879363590241704, 0.3910314139379182], [-0.03606221019060839, -0.021344211752748168, -0.03879363590241704, 1.0, 0.724023791098915], [0.5958795915643816, 0.31187885317375974, 0.3910314139379182, 0.724023791098915, 1.0]], "lead_ew": 2.6304218376352564, "lead_ew_err": 0.05640769166297802, "lead_ev": [-0.5249040069827972, -0.4530859460762162, -0.5038170726551346, -0.18411456418127978, -0.48110195746761625], "lead_ev_err": [0.008007784743048738, 0.01008863262709502, 0.008125237895939162, 0.023787282639916703, 0.010845327960805623], "nnc": 0.010840957298630851, "o1_series": [0.10001445519771976, 0.10730508145397238, 0.11484276326971694, 0.11184179238431617, 0.10489510039101303, 0.11360562301797152, 0.11272701700219005, 0.11097024812091345, 0.10714516005968015, 0.11034210434716332, 0.10535525306896065, 0.11579955060055133, 0.10710931629845609, 0.10061147551634275, 0.10855801350497786, 0.11816193903271971, 0.11509228342887834, 0.11227395794109579, 0.10731497195418124, 0.11120652598693896, 0.10286657051210378, 0.10244374011237668, 0.101873347673877, 0.10877547448161987, 0.10405986917163124, 0.11045373632496042, 0.11177555281861538, 0.10762950715698578, 0.11014776851175571, 0.10646896095078337, 0.10127401570657898, 0.10492027167438553, 0.10539367295905547, 0.1089233032611928, 0.11872487771671485, 0.11188624206540626, 0.11786607562667875, 0.11292206127905259, 0.1083707271406219, 0.10169727387540685, 0.10985494983079958, 0.10245304543814111, 0.11380343575972922, 0.1098469427677692, 0.10466868416156841, 0.1086873355176172, 0.10300579991465539, 0.10195641365368704, 0.11290699630089183, 0.1078540641297778, 0.10588183883342474, 0.1076438590461531, 0.10039551987048988, 0.10544740357470428, 0.10651018959434268, 0.10084063830703802, 0.10891472111109506, 0.10627902815094495, 0.11906845392302912, 0.1076892374615046, 0.10951557288337438, 0.10862021632567943, 0.10769352769591073, 0.10181686331184493, 0.11129263730853661, 0.11170437245000071, 0.10284311503884898, 0.10124307179963589, 0.1032632025474217, 0.10538500036407063, 0.10697627094299991, 0.1058942559582865, 0.10455928754240484, 0.10343642292392491, 0.10299371534617456, 0.10523790855637685, 0.10915293593863579, 0.10731238238808068, 0.10948084738838228, 0.10796740851314775, 0.1086880077817789, 0.11564633036786828, 0.10177244990021095, 0.10906743772267763, 0.10063184667826373, 0.10578807588307544, 0.10442068420559455, 0.10779564325067757, 0.1127075956196828, 0.11054066194659821, 0.10806256387353474, 0.11321159681193937, 0.10704853190085165, 0.11540772295722768, 0.10372169346129446, 0.10367492923857642, 0.10123671618177307, 0.11715714454039884, 0.10991158677603548, 0.10232194172294598, 0.11185621307517495, 0.10850897459417011, 0.11398721417969064, 0.1020582659961532, 0.10028685249183072, 0.10986184066671008, 0.10094413283171345, 0.10364903206589907, 0.11151616450038543, 0.10854244963291941, 0.11676719723755818, 0.1078255061932094, 0.10603451056507349, 0.11724057726619957, 0.10930044660554424, 0.10517131386833876, 0.10752568727472912, 0.10838395594286337, 0.11046433497878841, 0.10473916669858416, 0.11281778240467959, 0.11013951840706065, 0.10117853421190189, 0.10812249224265787, 0.0968285178132254, 0.1072728019844878, 0.10090164201869799, 0.10827759574894125, 0.11226343135911201, 0.1049431060475546, 0.1062826570788259, 0.11994993436772868, 0.11078360782591944, 0.1150113933560583, 0.10511706674966226, 0.115695144936783, 0.10996003258205327, 0.10459411829761651, 0.12004006606740078, 0.11339285993741398, 0.10418996906571702, 0.11076155046430174, 0.1083076458578974, 0.10463746892733039, 0.10764371146592933, 0.1086177374385308, 0.10587094432622596, 0.11305763087439218, 0.1071015796101668, 0.11132138965642573, 0.10948554275919806, 0.09519662444088, 0.10155150852413976, 0.10872592101770925, 0.09976469324109795, 0.10127789420314408, 0.10877703334055876, 0.10809318314499072, 0.1115652764047869, 0.1046453342068749, 0.10183817946255241, 0.10627559634766033, 0.10353057653254173, 0.10464309010487641, 0.10942657704885132, 0.11229336802127395, 0.10690841718717366, 0.10692201499385064, 0.10452186688712674, 0.1045770334866704, 0.10378757239403794, 0.09943583839290272, 0.10206325370582113, 0.11072346317585825, 0.10832310028123253, 0.1058738005644749, 0.1012356834769187, 0.111224353234408, 0.11092067304588359, 0.10906632008016527, 0.10234336540627875, 0.11050202246746509, 0.10836551231452599, 0.09879674325536968, 0.10664410128933842, 0.10745999756498437, 0.1095111877970975, 0.10605155118435225, 0.10992876786031551, 0.10355090042900464, 0.10952767639065615, 0.11588098247060222, 0.10948527967731736, 0.1036324658930569, 0.10663992297001476, 0.10711066287830837, 0.10080203701946187, 0.10895485094434319, 0.11395769667586235, 0.10549916936252056, 0.0983676657190692, 0.10724414446417833, 0.11438429163366931, 0.11126628463303383, 0.11446598237254103, 0.11386687689173984, 0.11058353534811914, 0.10947343280331004, 0.10345749626652204, 0.1051081219455096, 0.09991696614414723, 0.11418741395461554, 0.10815023028136783, 0.09888497591727897, 0.10896312273838434, 0.0996347368030465, 0.10395231102466568, 0.10168487996642198, 0.1158412617548586, 0.1000813201966963, 0.10575282363856703, 0.10007935317943593, 0.10605513437647773, 0.10123135599957395, 0.10143381825098001, 0.11090111819961951, 0.098956371758134, 0.10697466880798541, 0.10607647381475166, 0.10880703369057398, 0.10266963603832535, 0.10813737119555045, 0.10857760672121713, 0.11578852143352614, 0.10837824584172251, 0.10917433812269392, 0.11568433937511309, 0.10725820588421847, 0.10277068882839593, 0.10264700550901155, 0.1089981275505066, 0.10334238976371754, 0.10134388804213702, 0.10854502487386232, 0.10096091387546073, 0.10538616739415774, 0.10900878005540035, 0.10963758836904806, 0.10760450978051297, 0.11155651079803869, 0.10332664407709566, 0.10288676782125114, 0.10654367165242745, 0.10565430783595685, 0.10388336229707071, 0.10109559449925502, 0.11017756443570786, 0.10410392726826416, 0.10354390663771176, 0.10678205701657677, 0.10602069879209215, 0.11173506347761235, 0.11116770571141406, 0.11377387304486716, 0.10404201836441539, 0.10393252663125874, 0.10682803181935341], "acc": 0.9625, "dt": 0.010873080825171669, "binder_o2": 0.6504683302308247}, {"N": 24, "at": 2.4, "kappa": 1.5, "start": "sphere", "mean": [0.35286680567906864, 0.11080886587954876, 0.10942197796837978, 0.511011864672519, 0.15616902323747214], "err": [0.09236883020867272, 0.03333614779146798, 0.014311590556201067, 0.027164398942601316, 0.034638447667716954], "cov": [[0.07894740884783755, 0.028337168953138037, 0.012160647381422642, -0.023232672907048845, 0.029600460094436135], [0.028337168953138037, 0.010254670147944326, 0.0044000513543738795, -0.008287477133936487, 0.010568601517696886], [0.012160647381422642, 0.0044000513543738795, 0.0019024160942432704, -0.003555916966837973, 0.004538548892724962], [-0.023232672907048845, -0.008287477133936487, -0.003555916966837973, 0.007615086440726956, -0.008539835971614534], [0.029600460094436135, 0.010568601517696886, 0.004538548892724962, -0.008539835971614534, 0.011246026011338978]], "corr": [[1.0, 0.995925085561419, 0.9922817402059161, -0.9475296724541569, 0.9934133214308449], [0.995925085561419, 1.0, 0.9961945051750644, -0.9378299040101018, 0.9841405664727773], [0.9922817402059161, 0.9961945051750644, 1.0, -0.9342464083434409, 0.9812162248242593], [-0.9475296724541569, -0.9378299040101018, -0.9342464083434409, 1.0, -0.922810587339624], [0.9934133214308449, 0.9841405664727773, 0.9812162248242593, -0.922810587339624, 1.0]], "lead_ew": 4.87519252749414, "lead_ew_err": 0.018953871079269213, "lead_ev": [-0.45224219984443925, -0.4508850758528492, -0.4499580730576803, 0.4348387261277903, -0.44792036770257754], "lead_ev_err": [0.0007478197174187679, 0.0005654998378878899, 0.000972501312472003, 0.002731010546366533, 0.0009535944575171528], "nnc": 0.006097427736684377, "o1_series": [0.8406626919001986, 0.8058368025838836, 0.8057190026891408, 0.8108274496348291, 0.8054323705749142, 0.8075244776899334, 0.8008805315920173, 0.7943000404582432, 0.7910884494721645, 0.801044479448701, 0.786139954979582, 0.7807668665951185, 0.760848694969546, 0.7580613491987528, 0.7549262664119101, 0.7482256528002152, 0.739407787736858, 0.752285612382281, 0.7580648481475724, 0.7754123883486854, 0.8139468494644218, 0.7935517559719117, 0.7941452255358962, 0.8120177202887631, 0.8082775323098557, 0.8057348182448568, 0.7972094100109326, 0.7531416281750308, 0.7399253254847058, 0.7314651896421692, 0.7167444808097431, 0.7193995423500734, 0.7256220956660507, 0.723067571948442, 0.7157649262300664, 0.6974291898189644, 0.6818693486238008, 0.6910361594435599, 0.6866622707272116, 0.6830727144461096, 0.671733735585339, 0.679866784438188, 0.6695971940371034, 0.6938464266284377, 0.6964857329508318, 0.668193674844894, 0.6358459633231719, 0.6244637890076957, 0.6505477198130863, 0.6534028707129784, 0.6453173370379025, 0.6331485461831083, 0.6379963169050844, 0.6636831027646503, 0.6604918117316124, 0.6638403983738289, 0.6520085484543188, 0.6388015382783583, 0.6392593861380709, 0.6647743786447184, 0.669202387760326, 0.6765231589810636, 0.6727035730236375, 0.6920689875189601, 0.7003760317331368, 0.733477468957408, 0.7319543300139392, 0.7210094214431, 0.7078244349369428, 0.7046671086949418, 0.6933865740466395, 0.6648490923230453, 0.6801601218879233, 0.6949003722291285, 0.6724473356456778, 0.672744539527414, 0.6522989610524582, 0.6481920748345049, 0.6580966608905615, 0.6400442872999632, 0.6517487689762744, 0.6443905323904248, 0.6438660190142161, 0.6427289133663924, 0.6374971890165361, 0.6419268992794467, 0.6260821174995077, 0.6158326812170497, 0.616356480602493, 0.6212588062776818, 0.6049232239002992, 0.6228961004261974, 0.6177933573661334, 0.6258121866064642, 0.6150280997926455, 0.5804705327261123, 0.5950243060660539, 0.5851725425004989, 0.5870859790042209, 0.570478086072457, 0.5673980348598867, 0.5344002151429208, 0.5142263831809725, 0.5207560618088165, 0.49618190735969553, 0.47692171203854333, 0.4631903248032832, 0.46586217570139105, 0.4530760006490844, 0.434558548023898, 0.41606990663803817, 0.3906204581366136, 0.37755742566783557, 0.3461170664502762, 0.3486604796191526, 0.32858179529660314, 0.3314453664229516, 0.30483866283070904, 0.2793107337814986, 0.2523430226772465, 0.23463194744062063, 0.2100565340501103, 0.19432372677351303, 0.17567390306611935, 0.1609160918951077, 0.14253078734509486, 0.12746705678386855, 0.11678337772961925, 0.10981617476951, 0.10292637439319367, 0.10407020113032743, 0.10384743639894418, 0.1056762803619259, 0.10820281484522404, 0.11324512896718147, 0.11276897481488977, 0.11968758940959577, 0.11748435778701999, 0.11272586392167636, 0.11424312380765203, 0.11107089899699428, 0.1024786361907591, 0.10579176930731451, 0.10159645480912903, 0.1050162261590626, 0.1093841344692433, 0.1088915126829349, 0.10580072139905085, 0.10786771874243925, 0.11398530309745292, 0.11054316010475414, 0.10723077578540124, 0.1084652204043622, 0.10510643894471533, 0.10229005066982953, 0.10180714326837349, 0.10553594596936042, 0.10215349785546214, 0.1038664065143709, 0.10529226133450309, 0.1101901105539776, 0.10534863840424893, 0.10708514328071578, 0.10655531475598441, 0.10817827575309175, 0.11241177109353753, 0.11526640709353803, 0.11466443351763671, 0.10727175548112872, 0.10267973504801206, 0.10822044777791122, 0.10668323771958338, 0.1078545884922981, 0.11299427622384206, 0.10996941830349678, 0.10902258867609103, 0.11242767791072418, 0.11235608325276268, 0.1154273260326354, 0.11284396888061199, 0.12051839069577246, 0.10952152987156742, 0.11192866866117186, 0.12210607593131911, 0.11901265793117712, 0.11751656859502549, 0.1171703799543333, 0.1074298954092843, 0.11030563410502309, 0.10922133999199163, 0.10369927128939897, 0.10448026048784216, 0.10488851979087405, 0.10479964578215911, 0.10735168964009467, 0.10512295833971973, 0.10819078903538087, 0.10706349653341157, 0.11287411066614648, 0.11141920385244486, 0.1090612949898612, 0.10739530942162673, 0.10367758310637626, 0.10669085966406726, 0.10191907436367016, 0.1019017618767548, 0.10942920300199266, 0.1048812963450563, 0.10373947979346727, 0.10148760718737819, 0.10196621907416568, 0.10713162470316301, 0.10842421606558496, 0.10108835192534997, 0.1012431148122221, 0.11190604901888207, 0.10816801304011434, 0.10754744162662025, 0.11137106782909537, 0.11494285829189839, 0.10655456550221062, 0.10723982853426293, 0.11681406580185372, 0.11009432900907717, 0.10728593358806814, 0.10376413208703189, 0.11165590728851023, 0.10920767716474376, 0.10251023942607998, 0.101668686108349, 0.10117745599993087, 0.10181424114281734, 0.10182680966957396, 0.11173181797499472, 0.11626224746441584, 0.11433499787506705, 0.11633957448746342, 0.10571191347223977, 0.1025661747077411, 0.11186700475295695, 0.1065294237088919, 0.10577504683730608, 0.10915915257244421, 0.11102305626294148, 0.11108356526000479, 0.12077536598177807, 0.11770065374429645, 0.11224857714786249, 0.11228425493498216, 0.107873116630518, 0.0997732256328076, 0.10713627708655582, 0.10784354784676305, 0.10600730390603118, 0.10856316203026581, 0.10419379192141082, 0.10835980755009834, 0.10505936682040258, 0.10528430297246216, 0.10379323813004336, 0.10506286041478809, 0.1065197923706956, 0.10185229394398336, 0.10936119417262159, 0.11157352508229455, 0.10585789831391007, 0.1061056594553749], "acc": 0.966875, "dt": 0.0058743872485153194, "binder_o2": 0.13823829546025468}, {"N": 24, "at": 2.6, "kappa": 1.5, "start": "cold", "mean": [0.1092769668259159, 0.02803534951029579, 0.07420052339019169, 0.5850965777156187, 0.06327478165075683], "err": [0.0002517959896592713, 0.00012511170211031958, 0.0001261053565067937, 0.0011895695091354548, 0.00013953800710045876], "cov": [[2.0654738654303056e-05, 7.370747088745537e-06, 1.187872986050722e-05, -1.3702779179007953e-06, 1.1756975677299807e-05], [7.370747088745537e-06, 8.863441011179938e-06, 7.990697149000076e-06, -2.7075116874749975e-06, 3.939998189008232e-06], [1.187872986050722e-05, 7.990697149000076e-06, 1.5439896729284058e-05, -1.174271044154433e-06, 6.776280217633666e-06], [-1.3702779179007953e-06, -2.7075116874749975e-06, -1.174271044154433e-06, 0.0009081928442227931, 9.692208799840742e-05], [1.1756975677299807e-05, 3.939998189008232e-06, 6.776280217633666e-06, 9.692208799840742e-05, 1.8834365062672874e-05]], "corr": [[1.0, 0.544754063077928, 0.6651781244741233, -0.010004831279938321, 0.5960878580945935], [0.544754063077928, 1.0, 0.683063841249654, -0.03017728210713459, 0.30494347910168296], [0.6651781244741233, 0.683063841249654, 1.0, -0.009916470367939323, 0.39736871262898604], [-0.010004831279938321, -0.03017728210713459, -0.009916470367939323, 1.0, 0.7410682923081163], [0.5960878580945935, 0.30494347910168296, 0.39736871262898604, 0.7410682923081163, 1.0]], "lead_ew": 2.6724465126591475, "lead_ew_err": 0.07312137374446886, "lead_ev": [-0.5188368636263696, -0.45866361366745256, -0.5055435114730232, -0.19640559469218682, -0.47569591003181816], "lead_ev_err": [0.008091821636209494, 0.009360274166603963, 0.008937195216279819, 0.024678597358301416, 0.011510635333699233], "nnc": 0.010811920364283472, "o1_series": [0.10541544556258309, 0.10725938314898119, 0.11495275783924663, 0.1069800448818871, 0.11257398719876235, 0.10026608283086476, 0.10886219601860636, 0.1101581287091703, 0.10173758287259502, 0.108238078022643, 0.11549234073668055, 0.1171878702328013, 0.11250000057576523, 0.11810464787112328, 0.11103087970962076, 0.11121070394178176, 0.1045915871257434, 0.11483319445283488, 0.11049084526530534, 0.1093153174874231, 0.11274503618265706, 0.10561947226423825, 0.11436609915829206, 0.11428574441441415, 0.11365044134861502, 0.10445334103401888, 0.1119352847004081, 0.11165872364423685, 0.10288703342997424, 0.11301734936646274, 0.11281723472132689, 0.11020243538359287, 0.11433054632891822, 0.11628505849480966, 0.1118192471999653, 0.1048538637065509, 0.0988653660845573, 0.11240238631878616, 0.10875112888642322, 0.11566113042487738, 0.1133582057972275, 0.10802652521100502, 0.10742970506980949, 0.1124341560721642, 0.11721095027407324, 0.11076545812981663, 0.11720558042363446, 0.11239340534670994, 0.11595322976008864, 0.11687986600456574, 0.10732424291873825, 0.10962451858251257, 0.10143395202314028, 0.11056209205170524, 0.10845394560522638, 0.11184337787754098, 0.11148619684566204, 0.10342497017235824, 0.11285615429181063, 0.10747649831424952, 0.11078032091073241, 0.11258853364046331, 0.11067295010654667, 0.11018471372976303, 0.11179420549789595, 0.10232563647168047, 0.10158235073390315, 0.10084108320954065, 0.11199472502736477, 0.1081754435272036, 0.11499522042835711, 0.11018559398744288, 0.10869570721481857, 0.0982001417928102, 0.10696698109704278, 0.11393612959988213, 0.1002225797130897, 0.10605281652352777, 0.10785667031385764, 0.1201198328560587, 0.10184674105389181, 0.1108336301874717, 0.11120773796424611, 0.11454380803223049, 0.11353981939381981, 0.10591466910679748, 0.10908149253999838, 0.11139666500629836, 0.11008459599933314, 0.11293921074818163, 0.1150214009648808, 0.10843054112323997, 0.11354561736583829, 0.10774099613648579, 0.1074559366032431, 0.10991236092914604, 0.10888391575600995, 0.10622321958331708, 0.10617159326420132, 0.10218302272349428, 0.11576336630876177, 0.10413282599174327, 0.10776936435351166, 0.11450122214452264, 0.10014985223494034, 0.10217310619644886, 0.1061260345057694, 0.10380468271707359, 0.10532002822714179, 0.1054669988693351, 0.10907986595289948, 0.11213862767072189, 0.10388276249325006, 0.1112691577854234, 0.10811667261206503, 0.10969756242058838, 0.10346611854065964, 0.10228678765094619, 0.11213344292154799, 0.10920700134467336, 0.1124224463284454, 0.10666297737984172, 0.11343864259638287, 0.11000389532063788, 0.10884732776470234, 0.11879652478546726, 0.10682677645137847, 0.10945879637440588, 0.11361434595462641, 0.10664378773503788, 0.10839688938422225, 0.10860120659002342, 0.11440081734859318, 0.1158111558262284, 0.1079306812682839, 0.1090870115880169, 0.10405524311028254, 0.10660764745821769, 0.10772372028072913, 0.11694650901519656, 0.11036773190787236, 0.10441711070570209, 0.10622928227513999, 0.10904568849861393, 0.11217315899967313, 0.11440954513347885, 0.1082889604071417, 0.10806971108236903, 0.11352666616509009, 0.10647695766066836, 0.10089317533035465, 0.0992391217460248, 0.1125725181573442, 0.10369963491981898, 0.115780790836302, 0.11152937357119713, 0.09861295005350518, 0.10370738720103145, 0.11884436852146892, 0.11058101992780396, 0.10920597703040233, 0.10066226841434339, 0.10516371272825964, 0.10436992652599084, 0.10843453103733217, 0.10863369272889396, 0.10332706827007096, 0.11392822627473409, 0.11203530521706836, 0.11499662978914829, 0.10106138087295737, 0.11126581762690939, 0.11333089170381015, 0.10137411069620392, 0.11279893141167927, 0.11660345734062703, 0.10742006330599291, 0.11440499958541345, 0.10954416757051955, 0.11045118942114873, 0.10924677989341908, 0.10786077095229869, 0.1146393807435975, 0.10369916867545231, 0.1111095224876324, 0.11996026586042564, 0.11161751975601036, 0.10782124514577784, 0.10113135427007457, 0.10546773998044137, 0.11016564479198926, 0.10670578650151302, 0.11188338924943159, 0.10976820875782779, 0.10388074606492356, 0.10458049477669468, 0.105199764070299, 0.1066049053454486, 0.11188239812643107, 0.12041073212020453, 0.10802019721803474, 0.10703787850297092, 0.10902398057350154, 0.10072326009794191, 0.10564416712993199, 0.10585743122085225, 0.11642138478407565, 0.10903493517992749, 0.10422376734676095, 0.10594239077334638, 0.10614932238060243, 0.1190272524849781, 0.11871073766240331, 0.10504516583757378, 0.1057626731232921, 0.11012196160702609, 0.10743956198130689, 0.10565907908193482, 0.10905862640869096, 0.10287674769317269, 0.1028614000964322, 0.10508354268717911, 0.10571639393326862, 0.11392341421731261, 0.11862135399979283, 0.11261781654603481, 0.1088330633341861, 0.10527129190990364, 0.10551670429483434, 0.1130702788555581, 0.11103785700524564, 0.10569913530532113, 0.12020224519877958, 0.10580063054624533, 0.10638700897675354, 0.12011091807546231, 0.11626522015194213, 0.10875400255815808, 0.11823663915089197, 0.11466587580629684, 0.11483167959659459, 0.10030915479717085, 0.10474398546322283, 0.10767726267973785, 0.11267185989648167, 0.10805886908197927, 0.10609360280604682, 0.11046489450767326, 0.10477771834670016, 0.10304254109162139, 0.12061150013827711, 0.11338005653051408, 0.10956585438512902, 0.11192478505184424, 0.11251926531551687, 0.10885592921278953, 0.11363697409161731, 0.10862901483260926, 0.10864685382686051, 0.11776460365778821, 0.10606786174382973, 0.1127938533987691, 0.1123484661403812, 0.1076962526396331, 0.10417236695129727, 0.10115863038140788, 0.10913425438163503], "acc": 0.956875, "dt": 0.012, "binder_o2": 0.6515806757206719}, {"N": 24, "at": 2.6, "kappa": 1.5, "start": "sphere", "mean": [1.2016103671188028, 0.5346459085580255, 0.321551384677619, 0.32262147404202063, 0.38682375304209154], "err": [0.00786415628936631, 0.005327248242402093, 0.003041171386601225, 0.001630281032343384, 0.0015113565581462971], "cov": [[0.001316096461369063, 0.0008832078415150243, 0.0005197508761487325, -0.00020181485424220277, 0.00018649785478978622], [0.0008832078415150243, 0.0005943359238246232, 0.00034941539543585203, -0.0001350889010306896, 0.00012559868872172482], [0.0005197508761487325, 0.00034941539543585203, 0.00021810514565687178, -7.825836151576786e-05, 7.532754760916189e-05], [-0.00020181485424220277, -0.0001350889010306896, -7.825836151576786e-05, 0.0003557594789335323, 0.0003605362980695321], [0.00018649785478978622, 0.00012559868872172482, 7.532754760916189e-05, 0.0003605362980695321, 0.0004944784859834142]], "corr": [[1.0, 0.9986264502207094, 0.9701042639761702, -0.29493820154229033, 0.23118320460585137], [0.9986264502207094, 1.0, 0.9704945250958372, -0.2937821722899955, 0.23168366473800225], [0.9701042639761702, 0.9704945250958372, 1.0, -0.2809438663036971, 0.22937557605444428], [-0.29493820154229033, -0.2937821722899955, -0.2809438663036971, 1.0, 0.8596012820677776], [0.23118320460585137, 0.23168366473800225, 0.22937557605444428, 0.8596012820677776, 1.0]], "lead_ew": 3.101118207779594, "lead_ew_err": 0.03133364850577326, "lead_ev": [-0.5655126940278391, -0.5655301613770549, -0.5594079000732036, 0.188923133991227, -0.10835995683295424], "lead_ev_err": [0.003522998436446724, 0.0034664779811539644, 0.0033667194550737302, 0.06014068138633877, 0.054638977069111486], "nnc": 0.0003866520439341319, "o1_series": [1.2443650054808697, 1.2604225416638135, 1.2477593066524222, 1.256458466530085, 1.2603933184052647, 1.2540837421094448, 1.224017507071392, 1.2369732111758256, 1.183280845694998, 1.1627624997576314, 1.172811421271552, 1.1654945871143023, 1.1744367264511064, 1.2115884013299494, 1.2323548380743365, 1.2302788971366339, 1.224660011147624, 1.2182488257477455, 1.219106822503567, 1.1882270361581786, 1.181809424359069, 1.1951925779449857, 1.1994416060074555, 1.184861725924103, 1.1809812836178952, 1.1947439790433305, 1.1845318560817937, 1.1591206557534726, 1.149481620674833, 1.1598107851941577, 1.1470091555172734, 1.1526280116474645, 1.1634641103416623, 1.1744409816190453, 1.1739615635482277, 1.173580218471077, 1.1852920669427778, 1.1880932174567267, 1.185000633924294, 1.1483755189875193, 1.1176445664650254, 1.1271159758339628, 1.1608764359286519, 1.1555867147531727, 1.1960176315731326, 1.2204706696817782, 1.2145881308541695, 1.2229943103305772, 1.2106258614393735, 1.1858327725865296, 1.1924058947345495, 1.1925178387145188, 1.210814887455979, 1.1843897723472594, 1.208765386142432, 1.2092126732330348, 1.216870292086778, 1.213166431236205, 1.2300153454300853, 1.2443567162857936, 1.2230409398672473, 1.2172521428047272, 1.2129953644269316, 1.2128645610821929, 1.2315288196583836, 1.2537267423040006, 1.2445887971088245, 1.2457517271900589, 1.2202051103678673, 1.257561784394972, 1.2571647219720299, 1.2550204692199287, 1.2434049355746413, 1.2189144397726466, 1.2108890783982587, 1.2086464653265137, 1.1959482081390211, 1.2208445012262061, 1.2271031526291065, 1.211323710436253, 1.1929341722666915, 1.1874747981292668, 1.1881422197409306, 1.1857271457220044, 1.160131203729115, 1.1521436037801378, 1.1665779707315507, 1.162074109160891, 1.1811818672277912, 1.194467095557599, 1.1602415466885523, 1.177621038681336, 1.1850352688195216, 1.1774990112215618, 1.1880294043701298, 1.1950109119956056, 1.2170949530767643, 1.2330173641756457, 1.2178665583701955, 1.2263189738022862, 1.2224539115294428, 1.220948769442215, 1.2217967201268531, 1.2223382365514646, 1.2268055677327416, 1.2066580192408465, 1.2410913078155419, 1.2536567781609094, 1.2309374003150533, 1.2312217146020725, 1.2336699963949365, 1.233306341372247, 1.253350440397866, 1.2487989453999613, 1.2420973745919541, 1.239411899773775, 1.2632512179737998, 1.2652060481195901, 1.270751397371389, 1.2454097437063103, 1.2454097437063103, 1.2484738415929326, 1.241447111729683, 1.246414876105864, 1.2331860625628341, 1.2276695784702392, 1.2497227701775169, 1.241550925417065, 1.1972007067138344, 1.2124103930074956, 1.2024907938003675, 1.20914492430791, 1.2235721706385752, 1.2262111211493907, 1.2255021501763095, 1.2423511591213687, 1.2330789708952645, 1.2347104262505222, 1.2324672866306454, 1.2559551274425826, 1.2202223496616247, 1.2410002667214501, 1.2295105411182246, 1.2297179248510086, 1.2074126578279512, 1.2186379410082364, 1.1890445490249946, 1.212564664724367, 1.202458903924993, 1.21451364330129, 1.2260287333504847, 1.2009013195518372, 1.219165499494419, 1.219599916278991, 1.2579712600735564, 1.2497003951277108, 1.2595107418219553, 1.2712087075252145, 1.2774093344965474, 1.2706437103492878, 1.2768755367432503, 1.2389991708364287, 1.2319651926048518, 1.2419722887481954, 1.2261488754735805, 1.2142310170049195, 1.235135064550188, 1.2313734854575875, 1.243996259076442, 1.212800379793804, 1.2011094861990113, 1.1973382325400024, 1.1965400183028465, 1.214800022797161, 1.1739664351263908, 1.1608326041475407, 1.14152203201688, 1.1729797121102459, 1.1658366165285028, 1.1624125514892318, 1.1486495204088005, 1.1326031395482101, 1.145531800478615, 1.159637146969774, 1.172086156028202, 1.176201039053368, 1.1631531879348087, 1.1674337707671423, 1.1717945172896793, 1.1723621651816691, 1.1760957033798283, 1.1667624828475378, 1.1777987583340286, 1.1890055122013647, 1.1727529635308978, 1.1623295952860764, 1.1659849110051272, 1.1998137494061778, 1.2139829409424927, 1.2103880497409039, 1.20355725021808, 1.2061028249479426, 1.2189665753199235, 1.2317958786920988, 1.194693884568525, 1.2250524885737502, 1.230669291477016, 1.2393471732917059, 1.2100599204787506, 1.2205393418724062, 1.2359547276644791, 1.2178891561537952, 1.2223067193965105, 1.2591057986970589, 1.2599405597679445, 1.2424066260011033, 1.2139279432084173, 1.2028664379436236, 1.2072930929738637, 1.1856921035169465, 1.1682228601622617, 1.1623877004618812, 1.174073462115218, 1.171669835167886, 1.1889969257530666, 1.189846305415668, 1.1827294279538592, 1.2045280688977162, 1.1746600548096129, 1.1680364139179185, 1.1569421847940375, 1.1690783533257791, 1.1697127073796334, 1.175616092728886, 1.1334095320317399, 1.115452627991604, 1.1094413678544537, 1.1156754771416084, 1.1390556854358502, 1.1103543439676409, 1.1095262980649083, 1.1181648516498883, 1.149271442933819, 1.1345988301018477, 1.166406125895089, 1.1649681433180794, 1.1772237364634124, 1.151823337461847, 1.1541501065963424, 1.1868766095154075, 1.206321615711466, 1.1788918398324064, 1.1770618716691663, 1.17582019325945, 1.1455574147030076, 1.1710905103736653, 1.175082583145123, 1.1632860250591786, 1.1658989623527973, 1.1667083228699235, 1.1675648241530554, 1.1846957591967255, 1.1649805979989196, 1.195303886198361, 1.210796322216989, 1.20829329673531, 1.2156695410159257], "acc": 0.81625, "dt": 0.006344338228396545, "binder_o2": 0.663927961594672}, {"N": 24, "at": 2.8, "kappa": 1.5, "start": "cold", "mean": [0.11270947667327548, 0.03165549143184323, 0.07745799613226373, 0.5831942079920874, 0.06499806345326424], "err": [0.00039422533573123416, 0.00016156622503795713, 0.00015362379650501947, 0.001087072766050021, 0.00018030963563963232], "cov": [[2.2210084699644297e-05, 8.753374855737607e-06, 1.1304941748655223e-05, -8.090653979498655e-06, 1.1829021604755228e-05], [8.753374855737607e-06, 9.297940147165636e-06, 7.87662080370832e-06, -6.633899606166339e-06, 4.1972359058724875e-06], [1.1304941748655223e-05, 7.87662080370832e-06, 1.3813565358499246e-05, -1.724337827987112e-06, 6.393946853466712e-06], [-8.090653979498655e-06, -6.633899606166339e-06, -1.724337827987112e-06, 0.000895772997817109, 9.473649013558516e-05], [1.1829021604755228e-05, 4.1972359058724875e-06, 6.393946853466712e-06, 9.473649013558516e-05, 1.9033889372254955e-05]], "corr": [[1.0, 0.6091258727833633, 0.6454168925779703, -0.05736005206286049, 0.5753206298206485], [0.6091258727833633, 1.0, 0.6950141900244805, -0.07269031289607884, 0.3155049925709614], [0.6454168925779703, 0.6950141900244805, 1.0, -0.015501384145650308, 0.3943232260728801], [-0.05736005206286049, -0.07269031289607884, -0.015501384145650308, 1.0, 0.7255285999623231], [0.5753206298206485, 0.3155049925709614, 0.3943232260728801, 0.7255285999623231, 1.0]], "lead_ew": 2.6730696008377137, "lead_ew_err": 0.053211058739471004, "lead_ev": [-0.5240623646188859, -0.4819048079441193, -0.5089364722367761, -0.15512574106340002, -0.45830782860117003], "lead_ev_err": [0.010729389412031703, 0.013245206176231879, 0.007142907355609226, 0.03381224296346071, 0.015013432552063218], "nnc": 0.01061390481424782, "o1_series": [0.11521446031945744, 0.10819449767156142, 0.10452833153331162, 0.11083227584094502, 0.10747650916737826, 0.1052681291874974, 0.1123351594826672, 0.11783738945006626, 0.1124218538271645, 0.10861286848493075, 0.11410930900843876, 0.11435917730135298, 0.110967120273697, 0.10662861441324645, 0.11115726254335878, 0.10771855735947339, 0.1145919945807001, 0.11091095009880349, 0.11288684685122442, 0.10555696125741218, 0.11650370770491476, 0.11282494682548884, 0.11602228097698436, 0.10652093984504035, 0.10995735289596818, 0.11453950853813866, 0.10785802261213757, 0.10601860139550569, 0.11523322290552625, 0.11836925307060457, 0.11544111778469206, 0.11528934189195744, 0.11248206686680019, 0.1144641322556244, 0.11569834383811724, 0.10683888413999193, 0.11655908941185696, 0.12485891030401282, 0.11546758874577967, 0.11668036592625815, 0.1157281936704406, 0.1157506036383477, 0.10346385108025377, 0.11470782650791615, 0.10890866478608342, 0.10779523052375903, 0.10970226831121165, 0.12517217969168215, 0.10957547329703872, 0.1115614747654557, 0.11336501552541225, 0.11445611698609409, 0.11127777203307125, 0.11775725163413123, 0.1089074092261654, 0.11544525467001053, 0.11068725357658188, 0.10635222439320605, 0.11805331832199567, 0.10821898196336346, 0.1165321938478448, 0.10486182190257937, 0.11745244090280628, 0.11092727769856482, 0.11087840785206679, 0.11342905009419743, 0.11672526306896996, 0.11029679776148134, 0.10975706217109726, 0.11345875887907492, 0.11050505098608707, 0.11224413684755204, 0.10811608613018613, 0.11830906058070648, 0.10861428928883092, 0.1174366901957739, 0.1142361593026603, 0.10970601398482839, 0.11747106021527681, 0.11862015395266488, 0.12214193060189649, 0.11017131422602608, 0.11681818896872276, 0.1120296649137757, 0.10991782021187191, 0.10837060931421025, 0.11596670717532244, 0.10078156614377659, 0.11103713628563683, 0.11592730086801084, 0.11701316356309638, 0.1146113796036658, 0.10903963751316541, 0.11696502349463153, 0.11385330235174423, 0.12045469046191364, 0.11477641663117612, 0.11438009979116665, 0.11871399217364582, 0.11069403458965854, 0.11320022386029832, 0.11216167341873962, 0.11580153228617188, 0.11510385603947063, 0.11478421523565313, 0.11315321464597122, 0.11255797146466347, 0.1139683102309123, 0.10939377825240501, 0.11021685779334514, 0.11199547398472696, 0.10299992375650074, 0.10755241908460607, 0.11556384510575644, 0.11144370833155198, 0.11589204861624491, 0.10907276704678398, 0.11526919279988596, 0.11044563673716927, 0.1131040070422688, 0.11340170166769743, 0.10759525260307089, 0.10556249314486793, 0.1068765002199198, 0.11636488791895523, 0.10472444502397829, 0.10986429581507216, 0.10884797003568386, 0.11078738607972677, 0.12010471147146523, 0.1143992583970143, 0.11527901946763114, 0.10826459527629886, 0.10884315616767065, 0.11985900113831868, 0.11531035549653265, 0.11592687870638156, 0.12026980977501392, 0.11055376926537891, 0.11194094893051447, 0.11464904275768581, 0.10767908929066818, 0.1123503668965378, 0.10860377355786227, 0.11492256264410604, 0.11162802355452928, 0.11661905655339251, 0.11333971998129755, 0.11429273610679773, 0.104656869251468, 0.10690393524597648, 0.1149495220983033, 0.10709661304950349, 0.11013243944578782, 0.11993416747128981, 0.11384478987908835, 0.11945665097528885, 0.10762463287470729, 0.109748108264024, 0.1090041129964627, 0.11887830291632856, 0.12076000303706058, 0.11486851280295769, 0.12201426368693175, 0.10871714742974742, 0.11112532681714463, 0.11473774849560092, 0.1138560711108027, 0.11832503349423362, 0.10795963146546023, 0.11516790174382102, 0.11305654828519834, 0.11189897756482593, 0.11348024793931999, 0.11712281974804221, 0.11257997248963002, 0.12121492142110214, 0.1070366243932504, 0.11117017970931438, 0.11408391294234427, 0.10988632016964946, 0.11071079974252687, 0.10856409820282965, 0.11361160308064402, 0.11489182994224313, 0.10764760348727982, 0.11640857933853205, 0.10343921587062425, 0.11331525086025694, 0.11316193976553397, 0.11236056321719196, 0.12221001257541844, 0.11047006581503926, 0.10758372477673712, 0.10881472593943425, 0.10303465452597498, 0.11100141482764359, 0.11100001816263129, 0.11766309754627192, 0.10755527426363029, 0.10994238361275831, 0.10512702858366435, 0.10414296021575918, 0.11434948297697736, 0.10651710402486489, 0.11546960660188425, 0.10888472801086839, 0.11308641422483998, 0.1147111051128529, 0.11487336031862314, 0.12221970511615125, 0.11640714849318269, 0.1156798677882529, 0.1262243489914556, 0.11847659609166421, 0.11630679057709539, 0.10358584179830715, 0.1057812877962308, 0.10673425933095577, 0.11588131251466126, 0.10697350772820835, 0.11421820138585928, 0.10817912020535851, 0.10969380748097314, 0.107624020740601, 0.11208255948822712, 0.11094794393380752, 0.11277115251110804, 0.11097527348086009, 0.1138526124281673, 0.11314775970280166, 0.11635753046161887, 0.11639454143020582, 0.11516707252043999, 0.11795024001510335, 0.10366356887783935, 0.10974572974007045, 0.11022772643955994, 0.11033686627998332, 0.1088009667608662, 0.11001733998460851, 0.10788105310897086, 0.11793003289427616, 0.1169868342737758, 0.11444136728445874, 0.10620636494574694, 0.1145528711316946, 0.11773276097357267, 0.12181652334389385, 0.10965655589043903, 0.12250549996641978, 0.1229761322650405, 0.11401928238618142, 0.11769569834668629, 0.10916629384558398, 0.10626358016029339, 0.12298548288695457, 0.1127707137959245, 0.11174410352855683, 0.1191945231138141, 0.1142009611117308, 0.1144200442906873, 0.11493525649975939, 0.11432540560779089, 0.11587256140426239, 0.11504492066087474, 0.11966717175165445], "acc": 0.95625, "dt": 0.011742927291185404, "binder_o2": 0.6543473479662767}, {"N": 24, "at": 2.8, "kappa": 1.5, "start": "sphere", "mean": [1.5405832584010986, 0.7777470573661298, 0.47711648808050344, 0.2796178714844164, 0.4301754600244427], "err": [0.006224011511782241, 0.004640921945309524, 0.003078382791933412, 0.0009516756420296695, 0.0015339185227396654], "cov": [[0.0010014840576509057, 0.0007553246884816405, 0.0005113751746428398, -7.084052957845413e-05, 0.00016890953579569906], [0.0007553246884816405, 0.0005712048094012286, 0.0003860526018290583, -5.34657944538075e-05, 0.0001273829624209917], [0.0005113751746428398, 0.0003860526018290583, 0.0002711885798907824, -3.623817432051781e-05, 8.617338227518688e-05], [-7.084052957845413e-05, -5.34657944538075e-05, -3.623817432051781e-05, 0.00028628492828051483, 0.00042079715977082986], [0.00016890953579569906, 0.0001273829624209917, 8.617338227518688e-05, 0.00042079715977082986, 0.000695667011050261]], "corr": [[1.0, 0.9986555786589629, 0.9812550893459455, -0.13230021093702182, 0.20236315583556275], [0.9986555786589629, 1.0, 0.9808776921742478, -0.13221503804648924, 0.20207598864788034], [0.9812550893459455, 0.9808776921742478, 1.0, -0.13005629234819244, 0.19839774703461116], [-0.13230021093702182, -0.13221503804648924, -0.13005629234819244, 1.0, 0.9429156690376796], [0.20236315583556275, 0.20207598864788034, 0.19839774703461116, 0.9429156690376796, 1.0]], "lead_ew": 3.0361536871500197, "lead_ew_err": 0.009856677757984347, "lead_ev": [-0.5715648385227687, -0.5714788777016534, -0.5679703411232996, 0.041151143307977305, -0.14980588344263607], "lead_ev_err": [0.003605199384023799, 0.003653494244593985, 0.00401149297085292, 0.05931195114433318, 0.05913033802754817], "nnc": 0.0003489602325539973, "o1_series": [1.563486075240045, 1.5764496132306332, 1.5973052894543194, 1.5746888581153624, 1.5786032299894002, 1.5741077041717118, 1.5705900247148865, 1.546068980967994, 1.560179318804689, 1.5836297113204039, 1.5995275766133459, 1.5861741187368372, 1.5674485179084248, 1.5496677791316857, 1.5214453777558328, 1.51324998581117, 1.5195370261778385, 1.5376579820691618, 1.5483250858640645, 1.5613618481456928, 1.5831814131449078, 1.5604932570593426, 1.5642501493046952, 1.5601483120489792, 1.5690850621657018, 1.5509909179791264, 1.5222053014007428, 1.5308641375001342, 1.4938152606880903, 1.5196311818898758, 1.5271144750055266, 1.5473555023175365, 1.5420123318222874, 1.560046909966762, 1.5743941639256778, 1.56244199356388, 1.539626483499626, 1.5431935197991804, 1.5572970615563209, 1.5532831585124696, 1.5533090549111472, 1.5301300676627905, 1.5148830383102114, 1.5147012670574957, 1.5239549810196096, 1.5427211608591866, 1.5692110972491737, 1.5851457792905916, 1.5744439270569193, 1.5838869625653547, 1.5932991403984238, 1.5420020084924975, 1.5328775400581554, 1.5094837779703245, 1.5121122625560504, 1.5188828323716526, 1.535140776939093, 1.5214027936549945, 1.5207568321762561, 1.555560020080856, 1.5693196711121953, 1.565539609588381, 1.5357628187156185, 1.547578240176026, 1.5236418432237053, 1.5342710743729002, 1.5367080444398997, 1.575071773124937, 1.5763573714511459, 1.5562082079411428, 1.5570045179838874, 1.5525272528719687, 1.5383000856124922, 1.57344226961967, 1.5689140683067153, 1.55734567287877, 1.5829400063444612, 1.562948603630406, 1.5647082059242743, 1.5178510306228092, 1.5149118222828815, 1.5012061417156888, 1.5128437698846169, 1.5053816067425037, 1.5185042571255565, 1.5239160826279874, 1.5161310074931815, 1.5047035765751253, 1.489624393284365, 1.4749443459748113, 1.4799492838917925, 1.4555291802847479, 1.4701489114812714, 1.4920826848658442, 1.5081700681779928, 1.5066015837350166, 1.5101055943813146, 1.4836528386694248, 1.4632356936565518, 1.459923947404686, 1.4663685951324474, 1.4827435533432112, 1.5074211943827354, 1.5005024585223263, 1.5160143635679377, 1.518392621865178, 1.4975985253592201, 1.4899500249064674, 1.5139092696377021, 1.5299017258985321, 1.5560128930453994, 1.5552523240164935, 1.5455625338500676, 1.5696860835130084, 1.5800659010284859, 1.5435088673056807, 1.5155810981455153, 1.5440878655261416, 1.5538651862117492, 1.578779736580489, 1.576703776974973, 1.5817135676971301, 1.5747007292777058, 1.551417086255242, 1.543209785799292, 1.5383319934432182, 1.5663979354174233, 1.5692084133364903, 1.5838757314172087, 1.5637325876086652, 1.5570608706217746, 1.5521939213562064, 1.5444106226553833, 1.51236291177642, 1.5360373644895047, 1.533530880369252, 1.5495147941664844, 1.5692134861369935, 1.5596258916299126, 1.5607442130500095, 1.553796314856004, 1.5758034844947804, 1.5380366524618554, 1.5081613615325615, 1.5118509491950824, 1.5140270661762552, 1.5265395093070397, 1.5219231146390415, 1.5224127766800137, 1.4926992339289926, 1.5082735177032651, 1.5198060281811214, 1.5082528808673672, 1.5123150205769749, 1.4993318844107049, 1.5239170634718038, 1.5193036966675928, 1.5246936944678835, 1.4856715998758725, 1.4637900677710727, 1.4726907097273623, 1.4711950414891206, 1.4970093724390388, 1.4987878654510542, 1.5506040717715277, 1.5474345786899573, 1.5502080389158128, 1.5668233083759109, 1.5721556982431266, 1.5480035586246343, 1.5566757644861164, 1.5501027699743917, 1.5592939317877643, 1.519960651826183, 1.532245763195497, 1.565727833521016, 1.5629073409101857, 1.5646750782840213, 1.551856963385375, 1.5654996304714088, 1.534508527257732, 1.5515313157992932, 1.561674029247457, 1.563890228677956, 1.5718698565447147, 1.5926783825453663, 1.5701115788680853, 1.5507430461859408, 1.5559394822523727, 1.5777715278271631, 1.5717180092487633, 1.546225317022456, 1.555041993855158, 1.569340494688721, 1.5797474038485484, 1.5708978713294266, 1.577749122939447, 1.6002146406349962, 1.5944067590987734, 1.5617080054674737, 1.5589920256832148, 1.5530063057435965, 1.5364942240722685, 1.584591873893448, 1.5976191721181083, 1.5816481390574528, 1.5741131166643305, 1.5498452423750626, 1.5445613553499016, 1.5597724478546975, 1.555064295970844, 1.5061898823739464, 1.5288903809415895, 1.5128415956834098, 1.5053260593303084, 1.50602688618149, 1.5047866215862928, 1.5343525359936447, 1.5390230171290242, 1.5474269612137241, 1.5411429419896943, 1.5539636966949277, 1.5707137618204738, 1.563837704811573, 1.5631334535693102, 1.554381841450984, 1.571960906709454, 1.559021390641063, 1.5868442914503473, 1.5741753689854938, 1.5696975339715318, 1.550778477221601, 1.5412510131511625, 1.5327455483499524, 1.5253651359744254, 1.5397334735238142, 1.5228851355260202, 1.4781072229232466, 1.4689538356029415, 1.4789999840275416, 1.4878078993358097, 1.497651848560641, 1.4868840941323616, 1.5108132227059303, 1.51878931759099, 1.5302648212002965, 1.5452173881972773, 1.5583832603274703, 1.563353104596492, 1.6024504039429557, 1.576036957226946, 1.5753789753050254, 1.5679714993860556, 1.5725217293673839, 1.5735962399874965, 1.5652594841681724, 1.5320363675753719, 1.5549570694775938, 1.566835287996548, 1.564550403920498, 1.5350425040189433, 1.5380802473613033, 1.5239334457080413, 1.505012011536873, 1.483578571179341, 1.4915932856250909, 1.5133520485210221], "acc": 0.880625, "dt": 0.005036340233637962, "binder_o2": 0.6654280239451074}, {"N": 24, "at": 3.0, "kappa": 1.5, "start": "cold", "mean": [0.11773253981934709, 0.03627468666370123, 0.0813221998226659, 0.5855301467071891, 0.06808775857298503], "err": [0.0003480783580518574, 0.00024127176939790207, 0.00018518817499760604, 0.0024427054319364843, 0.0003738091225062473], "cov": [[2.2876063012068944e-05, 9.710058094642808e-06, 1.2748976563342249e-05, -3.1691181328315085e-06, 1.3611790678673199e-05], [9.710058094642808e-06, 9.434934022590313e-06, 8.567262845726116e-06, 3.179455694777117e-07, 5.7337190876712865e-06], [1.2748976563342249e-05, 8.567262845726116e-06, 1.6332611670493883e-05, 3.331801443962425e-06, 7.717170055504083e-06], [-3.1691181328315085e-06, 3.179455694777117e-07, 3.331801443962425e-06, 0.000761124367162534, 8.602543166720754e-05], [1.3611790678673199e-05, 5.7337190876712865e-06, 7.717170055504083e-06, 8.602543166720754e-05, 1.9828820452282014e-05]], "corr": [[1.0, 0.6609395682788289, 0.6595638775641174, -0.024017067204100816, 0.6391108341008707], [0.6609395682788289, 1.0, 0.6901521407912753, 0.0037519369429256243, 0.41919735893558113], [0.6595638775641174, 0.6901521407912753, 1.0, 0.029882950880746786, 0.4288266942901189], [-0.024017067204100816, 0.0037519369429256243, 0.029882950880746786, 1.0, 0.7002459527876733], [0.6391108341008707, 0.41919735893558113, 0.4288266942901189, 0.7002459527876733, 1.0]], "lead_ew": 2.8204693414550253, "lead_ew_err": 0.044860276247892544, "lead_ev": [-0.5168563597762881, -0.4825079035772738, -0.485999572641479, -0.1862837901222239, -0.4786944654727772], "lead_ev_err": [0.00653756963025468, 0.017751190771615293, 0.01250389941204226, 0.036095356726303686, 0.016627830782077975], "nnc": 0.010209111793661923, "o1_series": [0.11163751368266087, 0.11124935085870986, 0.11417908862133465, 0.10920843174491136, 0.1127678891019816, 0.11851956177425382, 0.12127974596368822, 0.12260050499075713, 0.11354308062582251, 0.12226408776021981, 0.11754411431386506, 0.12096478213275567, 0.12318344256227881, 0.11308884017896975, 0.12344529027359591, 0.12268604919989087, 0.11429155600638621, 0.12387640143397312, 0.1255510166328747, 0.11934760972525939, 0.12490858846094982, 0.11167090046741218, 0.11338621737575916, 0.12052399862232803, 0.12368609128159964, 0.12645398654197543, 0.12657737897740423, 0.12310367944899545, 0.12141341934228496, 0.1155768670427902, 0.11347226634145222, 0.11658223188446115, 0.11600820871077383, 0.11270771676815378, 0.11809526823761092, 0.1261427041367491, 0.114022382254721, 0.11882736797966088, 0.11906711120506991, 0.11874487885849734, 0.11958663808037936, 0.11108437657786618, 0.11233232214718357, 0.12097291231571693, 0.11748525595246982, 0.11102729899581305, 0.11230412557168225, 0.1193718164455936, 0.12664033327318422, 0.11895281361239565, 0.11719190903257726, 0.11352135809510215, 0.11711642451627287, 0.11598340051175796, 0.12174239563960643, 0.11550198565088385, 0.11276756068622662, 0.11481702084355908, 0.11889081022073927, 0.11993171416195723, 0.12713406016877424, 0.11842140030435883, 0.11886292370926123, 0.12384249184633021, 0.11779116840863146, 0.13311756086060061, 0.11941215105497181, 0.11163203262067431, 0.12120916763045846, 0.12112557780200062, 0.11486948963691418, 0.11631698712644163, 0.11552729676876493, 0.11250965034385008, 0.11386407956786737, 0.11700253491972587, 0.12295196326089723, 0.12388731416891423, 0.11565118938190194, 0.12380932037805222, 0.1167567050832792, 0.11779883729096537, 0.12079313076377697, 0.10849115652083816, 0.10844775815425158, 0.117558146637477, 0.12731537605468235, 0.11894981088981307, 0.11834781460143061, 0.11532378588978322, 0.11011614649612587, 0.12086302450743462, 0.11333918080310317, 0.12428466137777801, 0.10909240607771892, 0.11628049175043866, 0.12377417857796841, 0.12557269415475536, 0.12269123143707075, 0.11283442616237299, 0.11418302405335329, 0.11049781596712921, 0.11570109640262644, 0.11154097496358167, 0.11607630885324707, 0.11239065621674567, 0.11489435148157123, 0.12236399049575011, 0.1174851550797402, 0.11878467151058378, 0.11941667678967745, 0.12059743423653521, 0.11848705977984232, 0.11424078439279547, 0.11204136041266205, 0.12022978343727374, 0.12652690134781974, 0.1120939901774488, 0.11721051401964752, 0.12083693391647035, 0.123411547835127, 0.11802260580177487, 0.11724242006896807, 0.11927985908000095, 0.11431952405734173, 0.10989137772029584, 0.11534761331922744, 0.11381375611620542, 0.12031919883987868, 0.11009861557951435, 0.11625975652988789, 0.11870798037053448, 0.11194411432279355, 0.11507320713980843, 0.12098417812238675, 0.11873712422968787, 0.11578888578111081, 0.11082396054820413, 0.1210728438711496, 0.11560303257415835, 0.11553906343889388, 0.1136883144665256, 0.116954436334129, 0.11696086668468306, 0.12372075541765287, 0.120858802809819, 0.1192708317551458, 0.12973870596516482, 0.11723001589226935, 0.11628314450305267, 0.11228543329754216, 0.12245982670082461, 0.12726920003113565, 0.13017778971535948, 0.12162458469040906, 0.11730924538192997, 0.12432578387317855, 0.12403160863222122, 0.1250810155624786, 0.11419063020421305, 0.12107467507219553, 0.11801995366070919, 0.11379575022447153, 0.11191132120714643, 0.11391504330833474, 0.12333305404972046, 0.11800858468895464, 0.11278528845092042, 0.11320304108827897, 0.11184364336165947, 0.11869661310281604, 0.11908550012684287, 0.1162078183756581, 0.11687100184186416, 0.11910870774076862, 0.12447758923334584, 0.127393292996908, 0.1075423456259704, 0.11994974504500834, 0.11916872899087366, 0.11399144873083815, 0.10760045213757376, 0.11284004368000507, 0.1075836644633042, 0.12143556425350338, 0.11989902406359867, 0.11393803717733461, 0.1145043884336871, 0.11605681612415338, 0.11214131770209572, 0.11856030830553019, 0.11634491659414377, 0.11973169175526059, 0.11522382182804598, 0.1111607965052108, 0.11444269142634218, 0.11379857822045844, 0.10924803774506711, 0.1157299456665872, 0.11774930899747543, 0.1198502268796236, 0.12427398519205132, 0.1191683912696449, 0.12731185532890602, 0.11605977481664352, 0.11767631739225916, 0.11647520409629669, 0.12031839526855184, 0.12858616829284564, 0.11947030157145215, 0.11947030157145215, 0.11613097841658483, 0.11613097841658483, 0.11613097841658483, 0.12234208284099927, 0.12234208284099927, 0.11908808867695446, 0.11908808867695446, 0.12272945952091001, 0.12272945952091001, 0.11268357781282651, 0.11268357781282651, 0.11268357781282651, 0.11268357781282651, 0.11268357781282651, 0.11268357781282651, 0.11268357781282651, 0.11268357781282651, 0.10898441355674778, 0.11307192007381255, 0.1202925095368812, 0.1202925095368812, 0.11861454886917128, 0.11861454886917128, 0.11861454886917128, 0.11861454886917128, 0.11861454886917128, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1188783832990658, 0.1235442016540727], "acc": 0.74, "dt": 0.010873080825171669, "binder_o2": 0.6572390244753192}, {"N": 24, "at": 3.0, "kappa": 1.5, "start": "sphere", "mean": [1.89135596148349, 1.059523607367792, 0.6776640371179744, 0.24410687838137407, 0.4612296779054529], "err": [0.00763611010781699, 0.006448985266549501, 0.004774769024242856, 0.0007602930230530976, 0.0013944327337534173], "cov": [[0.0011120076050271763, 0.0009368385294940863, 0.0006998835298721228, -7.974677191842633e-05, 0.00011979701259658116], [0.0009368385294940863, 0.0007902199990546811, 0.0005901184540413105, -6.702304981410671e-05, 0.00010125178188862837], [0.0006998835298721228, 0.0005901184540413105, 0.00045114308337233246, -5.021779388802879e-05, 7.545626343969526e-05], [-7.974677191842633e-05, -6.702304981410671e-05, -5.021779388802879e-05, 0.00019677153032887054, 0.0003512129486359075], [0.00011979701259658116, 0.00010125178188862837, 7.545626343969526e-05, 0.0003512129486359075, 0.0006916475361814769]], "corr": [[1.0, 0.9993942736260468, 0.9881314977254437, -0.1704818313077379, 0.136599683247579], [0.9993942736260468, 1.0, 0.9883437856702785, -0.16996873654064024, 0.13695763547797432], [0.9881314977254437, 0.9883437856702785, 1.0, -0.1685463478829946, 0.1350814539448708], [-0.1704818313077379, -0.16996873654064024, -0.1685463478829946, 1.0, 0.9520219693941201], [0.136599683247579, 0.13695763547797432, 0.1350814539448708, 0.9520219693941201, 1.0]], "lead_ew": 3.0325001299810075, "lead_ew_err": 0.01582755957417349, "lead_ev": [-0.5731734434864141, -0.5732012808986903, -0.5709721853189087, 0.11459020253173846, -0.06141941333090455], "lead_ev_err": [0.0018025082567287264, 0.0018191623827775783, 0.0014884433608002127, 0.06721259065108431, 0.06807030549817052], "nnc": 0.0003288331684408427, "o1_series": [1.8891655630827846, 1.8808894724065783, 1.8965062995691067, 1.9009709711766183, 1.8964364120342918, 1.8968021147098162, 1.9018302474199547, 1.9180414320148245, 1.9029858570421554, 1.903280801467835, 1.9228670951682254, 1.9273451983957028, 1.9391537095237057, 1.891989007742601, 1.8663860258383511, 1.8896904674747195, 1.8802478868552828, 1.8963972858511378, 1.8903103148729454, 1.911577999231808, 1.9312707154250732, 1.8841669818488935, 1.87312281202049, 1.8371800581419104, 1.849164832010345, 1.8549448637709804, 1.868609862583786, 1.860302958858905, 1.8767287201559677, 1.857002463033831, 1.8760601811460798, 1.875947534253076, 1.8720622960564555, 1.8910095622193532, 1.881113839398844, 1.8775341208084795, 1.862599486241886, 1.8712797918944832, 1.8297616022047067, 1.8482713047071146, 1.8317969105779737, 1.8476983335825758, 1.8457419057892457, 1.878096477777946, 1.8672561035120252, 1.903454475671244, 1.8999625499240997, 1.8817370621414808, 1.9256386255710427, 1.9104985120212352, 1.918310595548319, 1.910489933390936, 1.9252923340320816, 1.9218074881969163, 1.9221775886139778, 1.9277888708015973, 1.945669602346092, 1.9439368229841554, 1.9585606253711458, 1.967424344587969, 1.9652111664291954, 1.9719914808991144, 1.9383789847713, 1.9204917100433379, 1.8945947581472984, 1.916169895344358, 1.9349034384288362, 1.9514987767506815, 1.9202183718041839, 1.883901318742193, 1.9221249424036881, 1.9313358060090973, 1.957051532658612, 1.9469089916956095, 1.9315017456231043, 1.9229008194805257, 1.9488113095346913, 1.931758773497943, 1.924157640241108, 1.9291375247646247, 1.8922256833317956, 1.8991466031175679, 1.890230670705259, 1.8895589358469127, 1.8641796705681477, 1.880510861642783, 1.877899481910863, 1.848652922683744, 1.8509120689064176, 1.8625713866025917, 1.8482578637722311, 1.815236341208314, 1.8553205774409696, 1.8606960851425554, 1.8383699073484456, 1.8392188926467097, 1.852931198460115, 1.8485163129855608, 1.8549994076953409, 1.8455594171865926, 1.8291526886638403, 1.8475345478870036, 1.8751773186756624, 1.8888461593416264, 1.8643198471238551, 1.8853406790618341, 1.873868176587361, 1.907623903874938, 1.9045186064564048, 1.9103236264491872, 1.8877201026202417, 1.8863275875511245, 1.8751471262806685, 1.887905021970491, 1.899903962500265, 1.8987892598724523, 1.8660671245030993, 1.8611019988851167, 1.8520402782972074, 1.8487767469166974, 1.8608634731171816, 1.8787909272925702, 1.8850553688398064, 1.8873530110529064, 1.9153325453260694, 1.9006903776207125, 1.9248750407648538, 1.9250745863910055, 1.9577917616352383, 1.940128160455058, 1.920286635672238, 1.9066584432902454, 1.8817136777783086, 1.8884091541756014, 1.9114690302621564, 1.9274941816132032, 1.9238519459182497, 1.9190943213621097, 1.9246284648679968, 1.9027500973458222, 1.88728000287258, 1.8660651021703363, 1.8940503777159867, 1.8782674803871489, 1.8880389229820738, 1.8818789619520768, 1.892940441060562, 1.89717938326358, 1.8849191171309845, 1.9264605623069617, 1.931484265094645, 1.9129336631478526, 1.9127919879501236, 1.8738550751384808, 1.8882889076643932, 1.9006628927116138, 1.9185279407735136, 1.8817927317707839, 1.897599758327142, 1.8850453858340046, 1.8871332602959663, 1.8990708104326766, 1.9029772769782538, 1.919338803691628, 1.9131496982230172, 1.9326881950365271, 1.9299119360727792, 1.940790580373771, 1.9235865332872335, 1.9009743994713009, 1.9105591145646592, 1.9278966616194313, 1.8954513216966191, 1.8898064948459425, 1.8728674676801154, 1.8645561673533837, 1.8893494788803662, 1.8793080194920821, 1.8784866755399312, 1.8671998208387146, 1.8870236937263138, 1.8752470073168759, 1.8876815070676989, 1.87762193907104, 1.8681426230514333, 1.8547214617161165, 1.8467304898989303, 1.8712415881786724, 1.8612186338398813, 1.8701204557598574, 1.8594354742612513, 1.8691027068761825, 1.8622962354185348, 1.8715065392486712, 1.8770204792796514, 1.8533772470967331, 1.844628725406786, 1.833293539443021, 1.7963444009815568, 1.8054797077481284, 1.8007014666080616, 1.8152857088379928, 1.8180143639371995, 1.8143348921201354, 1.8189818936894302, 1.8333167805250612, 1.8608361746089959, 1.8825921000731565, 1.8872455018646934, 1.9065917065971867, 1.894944086350244, 1.913228884209019, 1.9040834680323482, 1.9020899101420317, 1.9089002326676427, 1.9243978117236635, 1.9230842706032147, 1.9694494031812755, 1.9569638276464536, 1.9019790998036272, 1.9131047705233009, 1.9159613310420207, 1.9273866250269878, 1.922813115440649, 1.9475122117869352, 1.9336725077805887, 1.917724329004657, 1.915625661326863, 1.9495370157432699, 1.9227290494057954, 1.9125751683021557, 1.9316671452734964, 1.9148774107224418, 1.9344349658154734, 1.9082890609651133, 1.9311687454087993, 1.9150363348849047, 1.8679552557148749, 1.8762119057591506, 1.8711598954276818, 1.8793522629145984, 1.9030373077443588, 1.8958057141924405, 1.8908527180800638, 1.895158021588524, 1.892862860777846, 1.9021249699188374, 1.8845961474882655, 1.8910946317070316, 1.8782803791402438, 1.895664795412503, 1.8943959098746714, 1.8672207116793926, 1.8634083665145833, 1.8581527871520214, 1.8642846455230813, 1.8437979406428353, 1.8922684445689484, 1.8741521323436376, 1.8647446343577485, 1.8559948032557614, 1.8563520961517364, 1.8636782515524917, 1.8820873308490351, 1.8939592679917672, 1.897762806915518, 1.8765536708561141], "acc": 0.811875, "dt": 0.005036340233637962, "binder_o2": 0.6657338468153824}, {"N": 24, "at": 3.2, "kappa": 1.5, "start": "cold", "mean": [0.12685194360686025, 0.043004429764701334, 0.08729110464700945, 0.5683320623099961, 0.07086468678550058], "err": [0.002214771873589319, 0.0013322941756690127, 0.001105633268477845, 0.006590480562124514, 0.0006026775215624637], "cov": [[6.173149739177238e-05, 3.5835871408248557e-05, 3.1968819659185695e-05, -0.0001342186216679059, 1.4795389119367067e-05], [3.5835871408248557e-05, 2.7860126909083676e-05, 2.3872617061821295e-05, -0.00010630028104971194, 5.509230462258243e-06], [3.1968819659185695e-05, 2.3872617061821295e-05, 2.6491302871045136e-05, -9.44600129894624e-05, 4.628763167751547e-06], [-0.0001342186216679059, -0.00010630028104971194, -9.44600129894624e-05, 0.0012519325302785972, 8.47405547370907e-05], [1.4795389119367067e-05, 5.509230462258243e-06, 4.628763167751547e-06, 8.47405547370907e-05, 1.9942391503583875e-05]], "corr": [[1.0, 0.8641179338190271, 0.7905357907420307, -0.4828018289921599, 0.4216813240347255], [0.8641179338190271, 1.0, 0.8787327799480124, -0.5691836356902488, 0.23372801783889896], [0.7905357907420307, 0.8787327799480124, 1.0, -0.5186876169575605, 0.20138387006908326], [-0.4828018289921599, -0.5691836356902488, -0.5186876169575605, 1.0, 0.5363054638645152], [0.4216813240347255, 0.23372801783889896, 0.20138387006908326, 0.5363054638645152, 1.0]], "lead_ew": 3.1141851628174715, "lead_ew_err": 0.18049757233139632, "lead_ev": [-0.5272951129368348, -0.5456765746582262, -0.5252261028582642, 0.3649940759873632, -0.12293821664823028], "lead_ev_err": [0.016997811966896172, 0.009576630629586629, 0.009520762116153408, 0.08540406679603446, 0.09765765174644071], "nnc": 0.009472016883881353, "o1_series": [0.12198760968373445, 0.12294378588315714, 0.12545367452050482, 0.11997184314198114, 0.12053843868220482, 0.13038838088895308, 0.12992680213543162, 0.12261215712207967, 0.12440369296753673, 0.1137010528828046, 0.11574348597118293, 0.11747493242680108, 0.1215884513666491, 0.12457418215426763, 0.11840038165733849, 0.12389278561803277, 0.12704993219206825, 0.12987432701518284, 0.13041489602869008, 0.11649992079810126, 0.12215005335991497, 0.12068646739410917, 0.12127420494452244, 0.1276634859015797, 0.12296581571188038, 0.12156513324861362, 0.12023968723384532, 0.12172289618066144, 0.11450972654731933, 0.11148326909645892, 0.11820449635647373, 0.12277621448625656, 0.12472627159269517, 0.12279970979814332, 0.12374515477456388, 0.13092583821889725, 0.12214681720233865, 0.12320279869277669, 0.11839172071492948, 0.11671828927316891, 0.12956609497172145, 0.12016832938588767, 0.11726781831901532, 0.11754850147211683, 0.12630189446573062, 0.12005456060313281, 0.11324026963413224, 0.11993337758335335, 0.1182329807002267, 0.1241804515411772, 0.1217699370968364, 0.12438023024304234, 0.118996068757248, 0.13259371688816046, 0.1252589901432537, 0.12092427513064691, 0.12294291529624173, 0.1322573261292572, 0.14066083489200254, 0.13097250680946823, 0.12409633301320154, 0.1322098291029212, 0.11750070655754463, 0.12109946711486416, 0.11911766888621167, 0.12214471480742878, 0.13095306681304986, 0.127695484416209, 0.1246567523199143, 0.11999399235414031, 0.12101780577196303, 0.12510548356513432, 0.11417639316126721, 0.1144239533036375, 0.12212384613036956, 0.12059870701039895, 0.12038154654364858, 0.1266509666570429, 0.12465883799299404, 0.13155433802380948, 0.13562985514530196, 0.13215870694901705, 0.12872410819470767, 0.12143767272152949, 0.11476712079933361, 0.12424925565944821, 0.11615118630247534, 0.12422246782250894, 0.12797570354892884, 0.12959573090742255, 0.11919911484612841, 0.1187606517781578, 0.1192893154698232, 0.13019566413163933, 0.12680915389946623, 0.12638694707936804, 0.11377318783565937, 0.11563649561846294, 0.11009693469298802, 0.11998431078205865, 0.12465699799908056, 0.11853957675764769, 0.12175736811582401, 0.12224574463657177, 0.11881565812779556, 0.12725070830306565, 0.12382944330398866, 0.1185297985732423, 0.12874795614565882, 0.11686720174583733, 0.11710209959392198, 0.11731523671157075, 0.11171491691157283, 0.11918775662803904, 0.11650096692423689, 0.12135439660880161, 0.1182404960635249, 0.11721524032688863, 0.11669350760539904, 0.11996166941940627, 0.1201098438064539, 0.12114951710581419, 0.11730345750061479, 0.11730345750061479, 0.11730345750061479, 0.11730345750061479, 0.11730345750061479, 0.11730345750061479, 0.11730345750061479, 0.11851902893319347, 0.11851902893319347, 0.11851902893319347, 0.11851902893319347, 0.11851902893319347, 0.11851902893319347, 0.11851902893319347, 0.11708273007167917, 0.12471579187229964, 0.12095553372826348, 0.12319250071955527, 0.12800581268622954, 0.12800581268622954, 0.12800581268622954, 0.1259475013968352, 0.13021960082509437, 0.13021960082509437, 0.12918143778955093, 0.12918143778955093, 0.12498124205744296, 0.12498124205744296, 0.12293185583028816, 0.12293185583028816, 0.12293185583028816, 0.122517443341449, 0.122517443341449, 0.1179865162852623, 0.1179865162852623, 0.12074791523713456, 0.11733288531831285, 0.1199332839521057, 0.1199332839521057, 0.1199332839521057, 0.1199332839521057, 0.1226904062785125, 0.1226904062785125, 0.120610396352476, 0.11916690021225516, 0.11916690021225516, 0.11916690021225516, 0.11916690021225516, 0.13151969908281702, 0.1295572353372591, 0.1295572353372591, 0.1295572353372591, 0.1295572353372591, 0.1295572353372591, 0.1295572353372591, 0.1295572353372591, 0.1279177954628599, 0.13047853350911534, 0.13047853350911534, 0.13047853350911534, 0.13047853350911534, 0.13047853350911534, 0.13047853350911534, 0.13047853350911534, 0.13047853350911534, 0.13047853350911534, 0.13047853350911534, 0.13609440137576573, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1379425218635052, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1393515875490496, 0.1363534063332603, 0.13394639214300003, 0.13394639214300003, 0.13394639214300003, 0.13394639214300003, 0.13394639214300003, 0.13394639214300003, 0.14019301288475727, 0.14019301288475727, 0.1365859813424395, 0.1365859813424395, 0.1365859813424395, 0.1365859813424395, 0.1365859813424395, 0.1365859813424395, 0.1365859813424395, 0.132716466680387, 0.132716466680387, 0.132716466680387, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643, 0.1343978157806643], "acc": 0.465625, "dt": 0.010067667430714508, "binder_o2": 0.6465842535093231}, {"N": 24, "at": 3.2, "kappa": 1.5, "start": "sphere", "mean": [2.2297764133572104, 1.3576723056647737, 0.9108231053209015, 0.21912414272035435, 0.48827131012420166], "err": [0.005146411826527233, 0.0046618236425908935, 0.0036203154491090917, 0.0009020855601018608, 0.0021646784587664634], "cov": [[0.0008397757687346872, 0.0007672686009809096, 0.0006067713616037615, -1.816162863771002e-05, 0.00014239485693845954], [0.0007672686009809096, 0.0007019063692761784, 0.0005550639438201291, -1.65951261203249e-05, 0.00013010641339736482], [0.0006067713616037615, 0.0005550639438201291, 0.00045152433526472817, -1.5232145756575183e-05, 9.821971348152988e-05], [-1.816162863771002e-05, -1.65951261203249e-05, -1.5232145756575183e-05, 0.00015438044756593982, 0.00033981470412517545], [0.00014239485693845954, 0.00013010641339736482, 9.821971348152988e-05, 0.00033981470412517545, 0.0007884819454956831]], "corr": [[1.0, 0.9993696695252996, 0.9853779147670678, -0.050440220186352025, 0.1749914208069909], [0.9993696695252996, 1.0, 0.9859680556064083, -0.05041326413281961, 0.17488929884709922], [0.9853779147670678, 0.9859680556064083, 1.0, -0.057693164120618666, 0.16461227052345015], [-0.050440220186352025, -0.05041326413281961, -0.057693164120618666, 1.0, 0.9739802326501195], [0.1749914208069909, 0.17488929884709922, 0.16461227052345015, 0.9739802326501195, 1.0]], "lead_ew": 3.025743562226669, "lead_ew_err": 0.04992318035513439, "lead_ev": [-0.5705953061145502, -0.5707008779340201, -0.567424471999034, -0.03249993378770613, -0.16029574993053833], "lead_ev_err": [0.012633693957562335, 0.012688289713917812, 0.013017354866000686, 0.09141574454848465, 0.07930854654198788], "nnc": 0.00031801632667738513, "o1_series": [2.2304177975676476, 2.2308378205691906, 2.2341603969817885, 2.2200806693865154, 2.234890549702636, 2.2019155052839263, 2.2036592412302145, 2.2063845217742313, 2.203217868686868, 2.1867830534549193, 2.1853059659973852, 2.1776725507740347, 2.195542831730153, 2.184731637239226, 2.1707221092694877, 2.164099103052791, 2.171503294442766, 2.1980265567564694, 2.184704970376229, 2.2269773861275888, 2.184460575828712, 2.180162343655735, 2.205821225758489, 2.205826445417687, 2.193508698075744, 2.1978964198117743, 2.196876492612875, 2.2200121607498975, 2.2387648832466174, 2.2247439355915475, 2.2150635185909584, 2.244248516791655, 2.2400492873036577, 2.226666618843803, 2.2273019422298685, 2.229814632848295, 2.1926678971373215, 2.2118245552844398, 2.213906346918452, 2.2331090029262572, 2.2206956402686755, 2.2450299316750457, 2.2454614071447185, 2.2229808825728545, 2.181868772643519, 2.1596900549436464, 2.1884368569084773, 2.215224868676668, 2.1960323680210085, 2.215591655231565, 2.2252096209850567, 2.1973111743434157, 2.205425822646475, 2.2168859218380743, 2.2162875255726378, 2.199689388258205, 2.181749773058934, 2.1987764219236845, 2.2069231926233472, 2.2199129817652588, 2.265492027135335, 2.294861049014914, 2.292606656985421, 2.2852046788710014, 2.285666648553155, 2.260586855929068, 2.2522156670725373, 2.2316120398402615, 2.261776383798277, 2.2686909222408564, 2.2514111563994224, 2.239172956595447, 2.255125872104631, 2.241676434051756, 2.2377761541690884, 2.2239611073974688, 2.2226597935425114, 2.229521998182339, 2.2305630509171888, 2.220156487204479, 2.220156487204479, 2.192308025755461, 2.237577201076348, 2.24250325744193, 2.241864537669038, 2.252702059550304, 2.2747501256438123, 2.269840967555952, 2.2471588026629714, 2.2500925017205957, 2.2455104441046974, 2.234752596520636, 2.243488803328454, 2.256302541944715, 2.2610218619936515, 2.262446488852438, 2.2615345810996095, 2.256943164171297, 2.2565461755513243, 2.2387533618159554, 2.2282588184542935, 2.215306952957257, 2.2032529326610333, 2.203981845350129, 2.2279021981357516, 2.234857018018776, 2.217427439078036, 2.220325518589492, 2.1896188486126906, 2.191824585133025, 2.221543059744984, 2.2417793927236636, 2.2572214244535775, 2.2544097270057275, 2.237883877810299, 2.2209849471705763, 2.2195611364107846, 2.2140563991432987, 2.201247795373285, 2.2217167544129115, 2.2236527683473493, 2.23066976234926, 2.2167303084985797, 2.237037873178689, 2.252941081656376, 2.243919907567267, 2.222851249526337, 2.211997995262496, 2.1955330142134923, 2.1928139234124604, 2.185889226059319, 2.2062951659448506, 2.2228479040238054, 2.2514260451196413, 2.202231556242521, 2.2009776589443337, 2.251942852259006, 2.2649293957253835, 2.2749160565964863, 2.264568203650639, 2.281695643711549, 2.2706949893539567, 2.241253929020183, 2.225902559107439, 2.254108778466384, 2.246606931897472, 2.2682288473959886, 2.296761221720802, 2.2752636995749342, 2.264542338524148, 2.2673437677251034, 2.2509014199161714, 2.2501783174215553, 2.2348514865793425, 2.221379130407927, 2.1987560948370373, 2.2005525173625475, 2.214374654501014, 2.202690829406542, 2.180807352917594, 2.191678266851451, 2.191529544146349, 2.1812497408754314, 2.176933811564948, 2.1474639666402333, 2.1700621617934974, 2.2088745712107336, 2.206997865560981, 2.2229281489436548, 2.2158245721018526, 2.2121772698107978, 2.231368548139992, 2.24396204297192, 2.266827206132651, 2.2533205592010295, 2.2894474263078686, 2.247623513063515, 2.218607986937829, 2.227793243327533, 2.1996662377437257, 2.221085738991113, 2.2375913799611356, 2.218745741697522, 2.2339124839080093, 2.2303235466049074, 2.2258745797174333, 2.2256512136689057, 2.2201889263905894, 2.2337479763745844, 2.2306312355297018, 2.1941063994900594, 2.214671174311883, 2.1901461063357215, 2.2125317966372817, 2.246596534070069, 2.24242130338272, 2.197638934104873, 2.213464804859954, 2.2351089771110018, 2.236058706505659, 2.235298627438498, 2.2318565374654153, 2.2212512645182283, 2.2574140279032613, 2.2368281593883537, 2.2379005864676986, 2.257731926769586, 2.2620910941329053, 2.2465379134536105, 2.209202582453162, 2.206967066103099, 2.2300054766561295, 2.231213020921877, 2.2323975387676644, 2.2373169533915416, 2.2684113425033363, 2.2549393534720967, 2.2584625246043273, 2.2668157087697054, 2.2920012687197775, 2.2923063121388387, 2.274480939545084, 2.316353526456455, 2.281263026906511, 2.2722392914969323, 2.270685864225641, 2.2600807565577714, 2.2615841802877474, 2.233516234160857, 2.215964328799311, 2.2292635227163315, 2.2167831270327074, 2.2343352979410573, 2.262413695160676, 2.270884016080946, 2.261176440752781, 2.2329162700864424, 2.2162598539643756, 2.229850659137355, 2.242500485266047, 2.243094069556714, 2.27976103211455, 2.2951454443097266, 2.288390379007621, 2.281329496348642, 2.267681838982414, 2.233566361284245, 2.24480583912493, 2.238386243320349, 2.247190913059151, 2.2533367271953777, 2.242609674747788, 2.2193741273720358, 2.233253068875703, 2.216278452354172, 2.215629111185569, 2.228668739920121, 2.2282919574760482, 2.2274422141251145, 2.225788088303242, 2.240035749637799, 2.2419298697360213, 2.225483937061205, 2.2419453497152384, 2.2112797279930856, 2.2060488176099575, 2.186775489302085], "acc": 0.805, "dt": 0.004663277994109223, "binder_o2": 0.6661598997809168}, {"N": 24, "at": 3.4, "kappa": 1.5, "start": "cold", "mean": [0.13948780502890365, 0.05121853944465475, 0.09422999977173668, 0.588790235128984, 0.08019231001524842], "err": [0.001557495258631144, 0.0005696077000893541, 0.0005548123997830941, 0.005514761977206016, 0.0014587061606054505], "cov": [[3.145063379861345e-05, 1.317176732605391e-05, 1.1843830393711524e-05, 6.563070768922179e-05, 2.5259743455520437e-05], [1.317176732605391e-05, 7.325416875491035e-06, 6.67022811473554e-06, 1.8193007303069143e-05, 9.234618189671587e-06], [1.1843830393711524e-05, 6.67022811473554e-06, 1.0423317172700093e-05, 1.85132685199265e-05, 8.321101020163604e-06], [6.563070768922179e-05, 1.8193007303069143e-05, 1.85132685199265e-05, 0.0005017715276350056, 9.552955740477072e-05], [2.5259743455520437e-05, 9.234618189671587e-06, 8.321101020163604e-06, 9.552955740477072e-05, 2.6366436391340603e-05]], "corr": [[1.0, 0.8677870747568974, 0.654145716768851, 0.522443558886019, 0.87717958704597], [0.8677870747568974, 1.0, 0.7633461819156208, 0.30007880001522685, 0.6644725641835911], [0.654145716768851, 0.7633461819156208, 1.0, 0.25599242627208874, 0.5019403393854264], [0.522443558886019, 0.30007880001522685, 0.25599242627208874, 1.0, 0.8305371067187698], [0.87717958704597, 0.6644725641835911, 0.5019403393854264, 0.8305371067187698, 1.0]], "lead_ew": 3.5442530754582906, "lead_ew_err": 0.12489573933255976, "lead_ev": [-0.5042282772198773, -0.463072102927241, -0.4015844943306585, -0.3588956263967398, -0.4911638170803087], "lead_ev_err": [0.010532075830556086, 0.009944186096475115, 0.021757053904046333, 0.030174968681160916, 0.003931878789010197], "nnc": 0.00843516518197454, "o1_series": [0.12475159929761756, 0.12241254019890516, 0.12828580872507375, 0.13383682308140832, 0.13119335381320352, 0.13146550955083366, 0.12471820498491819, 0.1285134343479694, 0.1286108625108261, 0.12603142023624667, 0.13165061919437923, 0.12825964858465458, 0.13000980315493793, 0.13263271599505527, 0.12785753606886477, 0.1324335082343809, 0.1271925180934884, 0.13457721686569027, 0.1287757013311944, 0.13119898504456154, 0.13031018241490394, 0.14234081215280459, 0.14627908725877584, 0.1352269695741204, 0.14612693419202413, 0.1300303819018483, 0.12248580286139155, 0.13847141181485847, 0.14228803941721677, 0.14338076304182387, 0.12822825183761288, 0.1333119640267467, 0.1275276555387591, 0.11879187736071871, 0.13391065786570105, 0.13428519766965255, 0.13415136797745475, 0.13354705853957852, 0.1391342082673551, 0.12725617946303874, 0.13822134234621078, 0.1274655170305469, 0.12191727838251537, 0.13459956553164662, 0.1238823209361464, 0.1238823209361464, 0.12809480501986656, 0.1394523159804046, 0.13243794380260945, 0.13243794380260945, 0.13243794380260945, 0.13773783804513684, 0.1377634737135206, 0.1377634737135206, 0.1403060572905207, 0.13337215683589357, 0.13337215683589357, 0.13337215683589357, 0.13337215683589357, 0.13337215683589357, 0.13337215683589357, 0.13337215683589357, 0.13337215683589357, 0.13337215683589357, 0.13337215683589357, 0.13337215683589357, 0.13337215683589357, 0.13337215683589357, 0.13235857540603702, 0.13575104288302223, 0.13611420665305646, 0.13611420665305646, 0.13611420665305646, 0.14216718071019535, 0.14216718071019535, 0.14216718071019535, 0.14216718071019535, 0.14216718071019535, 0.14216718071019535, 0.14216718071019535, 0.14216718071019535, 0.15308273959709823, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14504963539912025, 0.14475319953987326, 0.14475319953987326, 0.14475319953987326, 0.14475319953987326, 0.14475319953987326, 0.14475319953987326, 0.14475319953987326, 0.14203395122285942, 0.14203395122285942, 0.14203395122285942, 0.14203395122285942, 0.14203395122285942, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405, 0.13958386353669405], "acc": 0.169375, "dt": 0.011742927291185404, "binder_o2": 0.663144373938132}, {"N": 24, "at": 3.4, "kappa": 1.5, "start": "sphere", "mean": [2.597363473118709, 1.7073987969401356, 1.206778952473001, 0.19723035205843545, 0.5119774423904018], "err": [0.004797550643192095, 0.004707353110629212, 0.00406952651442185, 0.0006554153239339181, 0.0013027097882493464], "cov": [[0.0007740505905478514, 0.0007627840706347189, 0.0006643359336141356, -4.6890424034328734e-05, 3.1129556538983524e-05], [0.0007627840706347189, 0.0007524787710254492, 0.0006552632741767192, -4.619849174720414e-05, 3.0745978840475774e-05], [0.0006643359336141356, 0.0006552632741767192, 0.0005825714067728049, -4.0988701432910054e-05, 2.4952462521371637e-05], [-4.6890424034328734e-05, -4.619849174720414e-05, -4.0988701432910054e-05, 0.00012717114666175043, 0.0003205776891089382], [3.1129556538983524e-05, 3.0745978840475774e-05, 2.4952462521371637e-05, 0.0003205776891089382, 0.0008382128929409531]], "corr": [[1.0, 0.9994701217476925, 0.9893010912190089, -0.149453191411471, 0.038646582229202024], [0.9994701217476925, 1.0, 0.9896784618407578, -0.1493435180297566, 0.0387136419949804], [0.9893010912190089, 0.9896784618407578, 1.0, -0.1505897053099428, 0.03570768221366344], [-0.149453191411471, -0.1493435180297566, -0.1505897053099428, 1.0, 0.9818877278933936], [0.038646582229202024, 0.0387136419949804, 0.03570768221366344, 0.9818877278933936, 1.0]], "lead_ew": 3.0213324870730056, "lead_ew_err": 0.02253291843318925, "lead_ev": [-0.5713075224321856, -0.5713725161062757, -0.5695422035098964, 0.14577645803042333, 0.038885284568551275], "lead_ev_err": [0.005866641882731782, 0.005889271783686654, 0.005717540124673957, 0.05573501111923753, 0.05761413754726584], "nnc": 0.00031053103576941603, "o1_series": [2.598494465449031, 2.5895369605477625, 2.5886247835512517, 2.573548950796715, 2.542323815915532, 2.549025912215072, 2.5500585413619294, 2.5795875609306633, 2.5725703643028734, 2.601957324154177, 2.6095250181532372, 2.6317587693926034, 2.6264542801130566, 2.6104640953528793, 2.6104640953528793, 2.6433299797304937, 2.6451191852606266, 2.6446926536861337, 2.623860583462162, 2.6234938323620614, 2.591728075293602, 2.5824043036406783, 2.5794114082432578, 2.5834628063545564, 2.5743043933198373, 2.602204085246237, 2.593666529297056, 2.600839056831573, 2.595013557871549, 2.611114156034658, 2.6140160611610463, 2.625273681735578, 2.6222154270455182, 2.630821588310494, 2.631353197925694, 2.6530665662016726, 2.6567656766164434, 2.638299835490521, 2.630540835745473, 2.6263179193156354, 2.603250460730492, 2.599812280304523, 2.5795563961353505, 2.58562871378634, 2.5861405217919247, 2.6218346632889293, 2.6310975838413597, 2.613592553130564, 2.6210031851101787, 2.628100379598292, 2.630814282689603, 2.6358900555457825, 2.609109264540289, 2.6023151514845773, 2.6149810980835837, 2.594717933900586, 2.6006667877793226, 2.585828984348595, 2.592339104982999, 2.608838138465665, 2.5595464374319694, 2.5584039434126136, 2.550437713510061, 2.5472689624146816, 2.5638417727911147, 2.5446605556913258, 2.5533730331653253, 2.552204155915914, 2.5743076663025946, 2.571828673091334, 2.5631200480792184, 2.534879028314294, 2.552025962861842, 2.5929576677833683, 2.6039085847328227, 2.5821394512498252, 2.597729158730388, 2.6225321394790333, 2.6225321394790333, 2.6529941010087104, 2.6088903115249615, 2.6208380089104697, 2.63160491368968, 2.617066612337963, 2.6324668977804233, 2.630340520980986, 2.6244490551870183, 2.6223283261742156, 2.610316974131491, 2.6005799554856477, 2.61847773500023, 2.619183736071677, 2.6487518311328744, 2.6300628292949795, 2.5841795881684524, 2.573066043921524, 2.5769510009480845, 2.567167640538146, 2.5779211619426716, 2.633246210733697, 2.6185224231151216, 2.6058159411924433, 2.6195696653588056, 2.6030996662559573, 2.5739911707331746, 2.5667235524216325, 2.5573201562749737, 2.5733274317200507, 2.577158607445429, 2.5530355070443926, 2.564099108148083, 2.5404013218182513, 2.535894143704139, 2.5857678044671935, 2.5544351821973175, 2.5338465308221725, 2.5674669062168394, 2.589147555447933, 2.600197674781568, 2.5860775189517082, 2.606156566965225, 2.6106375088678715, 2.586849701635653, 2.593295054648284, 2.5733524713400624, 2.615875834773738, 2.61357201455035, 2.6245476123224893, 2.6168049922475802, 2.6136459703288613, 2.6015409417405397, 2.604771025733705, 2.6116950731500417, 2.6140336528096677, 2.625827672992682, 2.6226145460023984, 2.622474205092766, 2.6282009961908934, 2.6275521029024986, 2.6363457669508272, 2.5974965587062266, 2.611422352094637, 2.615044773045293, 2.654614517063985, 2.6449094194634717, 2.65477815822095, 2.592245179387911, 2.603292441189621, 2.605786034199721, 2.5985030745482063, 2.606488699624932, 2.6236611342097635, 2.636594958592379, 2.627379761922308, 2.636961663418973, 2.620851136688598, 2.6123610064406413, 2.5954890793715344, 2.5707752169284053, 2.5605089766223412, 2.6045928508042846, 2.59675662460483, 2.5932606929616577, 2.5810617078449445, 2.5751252166257266, 2.560524391163943, 2.572166355371669, 2.585025662581047, 2.5547343760588475, 2.546627182139646, 2.54968448786695, 2.578740490197966, 2.596102415475667, 2.5739018374491867, 2.606210497806689, 2.6157876192175813, 2.6457900344334013, 2.5915037065619444, 2.561915155969176, 2.572715654683198, 2.580234766233297, 2.5882676758517977, 2.5737764006033297, 2.582417318745045, 2.5966983457863395, 2.5907831944526856, 2.5867669100763724, 2.59537436063765, 2.6172015288761137, 2.5696497016867372, 2.5971264632159174, 2.5861380985733455, 2.6178800067033263, 2.575355576775819, 2.538602322790404, 2.5373820781565204, 2.535670304086327, 2.569456243662037, 2.5660272036411045, 2.5853507879860405, 2.589570964060088, 2.5870693937088616, 2.5862953130163517, 2.5926395609400736, 2.611142938286791, 2.5874752469386584, 2.590618230427105, 2.600773283583755, 2.607219280370065, 2.5929735633401934, 2.5978023509645274, 2.60255260865411, 2.5830322606982916, 2.5887706785717364, 2.6507559274335146, 2.653543878032567, 2.6238426769981005, 2.6281122151567056, 2.6105700295856966, 2.6314990583588576, 2.6354627777460076, 2.61894039887696, 2.625702338285382, 2.6141973730539427, 2.5817770052889446, 2.5786725427592025, 2.6007835751594808, 2.618321897127626, 2.620993967228005, 2.6061924756656367, 2.5966898745414557, 2.612513005752654, 2.627058073912432, 2.6176251573510267, 2.6058011163947503, 2.595150701506425, 2.615568514295712, 2.6194160942657927, 2.6267775862650393, 2.606588441086317, 2.63294059007285, 2.624999088895103, 2.628890257261733, 2.6085889993840814, 2.5787759570842153, 2.6297130783206613, 2.6119484656252445, 2.5987122640190483, 2.593734690468611, 2.5842890538495307, 2.601987150575963, 2.5970969025890764, 2.5856273068961833, 2.594850907710951, 2.6004365483950647, 2.5781986360071576, 2.5278071910071063, 2.529382955447635, 2.5454085966332136, 2.5746898428780978, 2.598864983028673, 2.5902074529883192, 2.5661530266058037, 2.5517813558025253, 2.5581948881945453, 2.594613275175339, 2.5894497109489345], "acc": 0.78125, "dt": 0.004663277994109223, "binder_o2": 0.6663246018822178}, {"N": 24, "at": 3.6, "kappa": 1.5, "start": "cold", "mean": [0.1482764770427264, 0.06415361110531846, 0.10543128287180993, 0.5673816401514798, 0.08325894215115837], "err": [0.0005857191880361995, 0.0008537794514148406, 0.0007536306572538559, 0.0026349359434821875, 0.00022731786408425938], "cov": [[2.0168241184124346e-05, 1.3464190989200141e-05, 1.2903805046958052e-05, -5.05428356108674e-06, 1.0885419540593121e-05], [1.3464190989200141e-05, 1.3978542569453816e-05, 1.2600147396300868e-05, -1.2372450221715365e-05, 6.632450157439522e-06], [1.2903805046958052e-05, 1.2600147396300868e-05, 1.5110972657558045e-05, -1.4143606553204693e-05, 5.697428990965634e-06], [-5.05428356108674e-06, -1.2372450221715365e-05, -1.4143606553204693e-05, 0.00036661267283373826, 4.828202691783572e-05], [1.0885419540593121e-05, 6.632450157439522e-06, 5.697428990965634e-06, 4.828202691783572e-05, 1.407576173458279e-05]], "corr": [[1.0, 0.8018909343467194, 0.7391584907468286, -0.05877895405953649, 0.6460634995844923], [0.8018909343467194, 1.0, 0.8669588194187012, -0.17283075687469046, 0.47283225492070974], [0.7391584907468286, 0.8669588194187012, 1.0, -0.19002477199619547, 0.3906580319594051], [-0.05877895405953649, -0.17283075687469046, -0.19002477199619547, 1.0, 0.6721184293043234], [0.6460634995844923, 0.47283225492070974, 0.3906580319594051, 0.6721184293043234, 1.0]], "lead_ew": 2.9899611353130267, "lead_ew_err": 0.19728779949114475, "lead_ev": [-0.536275503095299, -0.5330076598685358, -0.5092691228251904, -0.02775112831707839, -0.4101051751872222], "lead_ev_err": [0.012668778472379258, 0.021857888399335227, 0.011652819569973048, 0.03762883447913597, 0.03742567865010594], "nnc": 0.008335035750446166, "o1_series": [0.13829218375407798, 0.14271584214343724, 0.1338585883947572, 0.1351354677687626, 0.13697097530077917, 0.13684551387815008, 0.13502414524351158, 0.1361151767441584, 0.142797148968985, 0.15079234940247838, 0.15126535139063751, 0.15921562456851143, 0.14987833019151195, 0.1462284461523366, 0.14271746979715286, 0.14942640228633947, 0.14423590152960453, 0.1404881812315522, 0.16305849561868013, 0.1493506972667697, 0.15128199576200335, 0.14614152152793677, 0.15503616705893578, 0.14338492556221252, 0.13930999745607664, 0.145076701265885, 0.14553615014108032, 0.13757619802746718, 0.1267194960172124, 0.11733998002193682, 0.13330184162608172, 0.13836066233837718, 0.14067714466420525, 0.16249513899012838, 0.15989652509997296, 0.15491025431817448, 0.15302473811710124, 0.14188803814164672, 0.14022420161613713, 0.13925847482540163, 0.14758099995633897, 0.14077933617684932, 0.14355017114589436, 0.13744511270842322, 0.14480542253680764, 0.13812157145797294, 0.13914998331812686, 0.15248932145107352, 0.15112789163233148, 0.15112789163233148, 0.15257713529677666, 0.15257713529677666, 0.15257713529677666, 0.15214553360098818, 0.14732117336471148, 0.14793759024303255, 0.14793759024303255, 0.14793759024303255, 0.14793759024303255, 0.14793759024303255, 0.14793759024303255, 0.14793759024303255, 0.14793759024303255, 0.14793759024303255, 0.14793759024303255, 0.14793759024303255, 0.14793759024303255, 0.14251650094532053, 0.14251650094532053, 0.14962050227054383, 0.14962050227054383, 0.14962050227054383, 0.14452910773836333, 0.14604492084500809, 0.14604492084500809, 0.14604492084500809, 0.14604492084500809, 0.14604492084500809, 0.14604492084500809, 0.14604492084500809, 0.14604492084500809, 0.14604492084500809, 0.14604492084500809, 0.14650536094276642, 0.14377850828139976, 0.15505103394421785, 0.15766390750402337, 0.15730534049976594, 0.15705841986899624, 0.15469521555091068, 0.15469521555091068, 0.15469521555091068, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138, 0.1492069009005138], "acc": 0.173125, "dt": 0.010067667430714508, "binder_o2": 0.6626929033677544}, {"N": 24, "at": 3.6, "kappa": 1.5, "start": "sphere", "mean": [2.9532853931398124, 2.0708128141677307, 1.5364851166600284, 0.17961414591222746, 0.5301877247734168], "err": [0.003950977939436084, 0.0042240861492611045, 0.004045813689936291, 0.0005972578230792637, 0.0013221449383361652], "cov": [[0.0006839503664813499, 0.0007217744651634683, 0.000683060902440198, -3.3198533823920665e-05, 2.510160978007735e-05], [0.0007217744651634683, 0.0007624695051334084, 0.0007211842762976738, -3.464814062171242e-05, 2.7683719166510054e-05], [0.000683060902440198, 0.0007211842762976738, 0.0006949564012340609, -3.678010203761616e-05, 1.429145249616833e-05], [-3.3198533823920665e-05, -3.464814062171242e-05, -3.678010203761616e-05, 9.829348828149853e-05, 0.0002838085500906433], [2.510160978007735e-05, 2.7683719166510054e-05, 1.429145249616833e-05, 0.0002838085500906433, 0.0008418000369430989]], "corr": [[1.0, 0.9994889127332806, 0.9907597490909339, -0.1280395787997915, 0.033081470828319255], [0.9994889127332806, 1.0, 0.9907320902528471, -0.1265628716058281, 0.0345548271838306], [0.9907597490909339, 0.9907320902528471, 1.0, -0.14072516809257268, 0.018685000769234024], [-0.1280395787997915, -0.1265628716058281, -0.14072516809257268, 1.0, 0.9866398009315249], [0.033081470828319255, 0.0345548271838306, 0.018685000769234024, 0.9866398009315249, 1.0]], "lead_ew": 3.015665531759226, "lead_ew_err": 0.028389049214705482, "lead_ev": [-0.5721897900529113, -0.5721004990462576, -0.5712706967420167, 0.1317233606104121, 0.039982627022480455], "lead_ev_err": [0.007248922488379088, 0.007334410834800052, 0.00681042156976549, 0.06532626629425521, 0.0655307679873711], "nnc": 0.0003058205169459071, "o1_series": [3.0102515201975275, 2.9648923946783383, 2.9373070697603225, 2.962806114645325, 2.9254114567030505, 2.9281746590039837, 2.9278099750392292, 2.941463897310527, 2.9461946728843387, 2.9398659660390893, 2.960627628851917, 2.955471976817696, 2.9673904707313747, 2.986149398182958, 2.9744244695356574, 2.9795234236054573, 2.959471329836616, 2.9661587716174385, 2.9802849753206906, 3.006500047024006, 3.0122428442577895, 2.995570343043354, 2.99563209955004, 2.9773359244098696, 2.95403794131407, 2.950652045515415, 2.9731625656499587, 2.9721025002427806, 2.952420163336692, 2.961219381881872, 2.9507913007054096, 2.9688300530478773, 2.9641109853715166, 2.955806362247617, 2.9305182681060096, 2.9533419700803383, 2.9731781322728676, 2.9624472506993937, 2.9554143613400106, 2.925923879163356, 2.933235166458539, 2.939408244953233, 2.946967187304482, 2.943703779215608, 2.9355063716844536, 2.9181332895328853, 2.935815820832608, 2.922886111775532, 2.984411129095903, 2.9617146193291606, 2.9466525161447694, 2.95061900312452, 2.9263352300668197, 2.948341169436344, 2.9564011880627867, 2.9491920768500783, 2.931386877587332, 2.9392135810824294, 2.958330283945572, 2.967978251705617, 2.9486782439912504, 2.964605762020497, 2.9668938184659805, 2.960951196158055, 2.9469398105984075, 2.9341884803256923, 2.9455286600347454, 2.9414590501032865, 2.960507426543824, 2.9805871375827206, 2.9678842538145904, 2.9481278795464103, 2.9337003034472398, 2.9444682797140964, 2.9145373476543335, 2.9050242398034993, 2.9363747560040827, 2.921338039821683, 2.9549724170230003, 2.9496045156646042, 2.9541566509267057, 2.9689557486293547, 2.9860867250450074, 3.0053611967662976, 3.013107102855278, 3.0100495793758366, 2.9914404819552964, 2.9916474721882502, 2.969893983891151, 2.9702077740736375, 2.9633709191894346, 2.9604972389731308, 2.946842155804423, 2.953393789921501, 2.926978712227795, 2.924957870511448, 2.906867940891558, 2.9394423595932904, 2.981557621384647, 2.968266284258056, 2.9442793994957444, 2.9372272771414942, 2.9455137025130615, 2.936035008214821, 2.9501622468646858, 2.9250124781577487, 2.9537982151486646, 2.9458624850329063, 2.959782301257748, 2.9609772688388474, 2.9784422541482556, 2.9667543355014776, 2.954059514654174, 2.9618854611307963, 2.9223243536055343, 2.937514551519138, 2.9335136801774926, 2.9184913265065506, 2.91283363721953, 2.8996387173878246, 2.9067942419388393, 2.934460022543255, 2.9279250647536452, 2.931189879663369, 2.9500994731647805, 2.9666364543820563, 2.9422477368062263, 2.9377236996744966, 2.9501846303180654, 2.948685579265251, 2.9416295885620602, 2.9312668852183488, 2.9260929758548935, 2.9164406804946186, 2.919505323471348, 2.914895318866599, 2.9680852774576287, 2.9667444131067953, 2.943057285633946, 2.961501215868231, 2.974529248119647, 2.971480919815892, 3.0008114534329886, 2.997756267112697, 2.9898656125765886, 2.987623830588254, 2.96466156610483, 2.966593491601388, 2.970689534915136, 2.946332591827657, 2.9170027668747616, 2.9156384695075923, 2.8906570685879003, 2.931799921339103, 2.931679914092794, 2.9425238506497315, 2.940148856574258, 2.9666801468709516, 2.9668635156917436, 2.957842127295637, 2.9661642006785933, 2.9652010244543416, 2.911273175122641, 2.9473672125711974, 2.94259244667993, 2.9440109926390994, 2.9122943305805924, 2.9113192255424005, 2.9018964159285514, 2.8800675542623013, 2.9015924147600307, 2.899246094034394, 2.9378963813428873, 2.928495773248034, 2.916184961008246, 2.8766380878549436, 2.9143766325169875, 2.9400932688976145, 2.952318856638132, 2.9762980215463037, 2.9632525677706063, 2.9421103804238538, 2.9596419543236223, 2.9627209137131474, 2.967543014271537, 2.933096095180728, 2.9193593058707594, 2.927880650508363, 2.931278606325753, 2.938276050258281, 2.9487794877411884, 2.9922220971177405, 2.957865384464526, 2.952633142028312, 2.945366288155482, 2.96027102580724, 2.955309341244311, 2.937461398475909, 2.9424254787299216, 2.953116766064365, 2.9498566326575064, 2.9382474632772344, 2.930640770106929, 2.9479477383457873, 2.947416861794823, 2.922075493654395, 2.9057671466312835, 2.8972941530006815, 2.92763009544521, 2.9641469806776035, 2.959982316692584, 2.952738223003877, 2.9503281602327984, 2.965167684308107, 2.969030923394998, 2.989409230698134, 2.975726544364942, 2.978654402376525, 3.004275372487156, 3.027429694434247, 3.030947969407127, 2.9942683167835664, 2.9845201126851553, 2.95028189543113, 2.929362505494651, 2.9435526132528143, 2.960357491041753, 2.9579095852602086, 2.9312089942571182, 2.9340967511647977, 2.9608189054102434, 2.95979887604641, 2.9591400775585646, 2.965536465131642, 2.99394325186694, 2.979581534295577, 2.962396276769111, 2.930990004069589, 2.9366114772387766, 2.939041975895425, 2.941705462600662, 2.953386788887657, 2.9885497195317003, 2.9881474628431537, 3.0015751188000905, 3.0305260382664283, 2.9762854657606486, 2.9597989569179886, 2.989552916949239, 2.976540856459449, 2.979370012244897, 2.963455926970524, 2.9902767630310825, 3.011657087042841, 2.980491959115148, 2.9848459783147314, 3.0070848844052094, 2.9769763493112142, 2.9831944670489827, 2.9475178342622224, 2.9603282176045376, 2.9526520988313063, 2.9553009331414737, 2.923981578958972, 2.9275834291469787, 2.9172210206014024, 2.9340192307096356], "acc": 0.83125, "dt": 0.003998009254208867, "binder_o2": 0.6664291652052817}]
